On The Transferability of Deep-Q Networks

Transfer Learning (TL) is an efficient machine learning paradigm that allows overcoming some of the hurdles that characterize the successful training of deep neural networks, ranging from long training times to the needs of large datasets. While exploiting TL is a well established and successful training practice in Supervised Learning (SL), its applicability in Deep Reinforcement Learning (DRL) is rarer. In this paper, we study the level of transferability of three different variants of Deep-Q Networks on popular DRL benchmarks as well as on a set of novel, carefully designed control tasks. Our results show that transferring neural networks in a DRL context can be particularly challenging and is a process which in most cases results in negative transfer. In the attempt of understanding why Deep-Q Networks transfer so poorly, we gain novel insights into the training dynamics that characterizes this family of algorithms.

==> Results/logs/catch_baselines.dat <==
epochs catchv0 stdv0 catchv1 stdv1 catchv2 stdv2 catchv3 stdv3
0 0.26333 0.02 0.23111 0.02 0.25556 0.02 0.16 0.01
1 0.27778 0.02 0.23111 0.01 0.26333 0.01 0.16222 0.01
2 0.28889 0.02 0.25222 0.01 0.27778 0.0 0.17667 0.02
3 0.32444 0.01 0.25667 0.01 0.29778 0.0 0.16667 0.01
4 0.31667 0.01 0.24444 0.01 0.31333 0.0 0.17889 0.01
5 0.33556 0.01 0.24889 0.02 0.31333 0.0 0.18 0.0
6 0.34778 0.03 0.23778 0.02 0.32778 0.0 0.17778 0.0
7 0.35222 0.02 0.23222 0.03 0.33222 0.03 0.19889 0.0
8 0.38111 0.02 0.25889 0.03 0.33667 0.02 0.20333 0.02
9 0.38889 0.01 0.27 0.01 0.35333 0.0 0.19667 0.02
10 0.40444 0.0 0.27667 0.0 0.38 0.02 0.19556 0.03
11 0.41444 0.0 0.28333 0.01 0.41889 0.05 0.2 0.04
12 0.43333 0.01 0.27889 0.01 0.45111 0.04 0.19778 0.04
13 0.45778 0.01 0.27222 0.0 0.49 0.03 0.21 0.02
14 0.48444 0.01 0.27556 0.01 0.51 0.03 0.22444 0.0
15 0.50444 0.0 0.28333 0.02 0.53111 0.0 0.23889 0.01
16 0.55111 0.02 0.28556 0.02 0.53667 0.0 0.26333 0.04
17 0.59778 0.0 0.29111 0.01 0.57111 0.01 0.27667 0.04
18 0.64111 0.01 0.27333 0.0 0.61444 0.01 0.28222 0.03
19 0.68778 0.01 0.28778 0.01 0.63667 0.01 0.28111 0.02
20 0.70889 0.02 0.28222 0.03 0.68333 0.01 0.27778 0.0
21 0.71667 0.03 0.28333 0.02 0.71444 0.03 0.27667 0.0
22 0.72667 0.02 0.28889 0.02 0.72333 0.03 0.27556 0.0
23 0.72667 0.01 0.27444 0.02 0.74889 0.02 0.30778 0.0
24 0.73444 0.03 0.28222 0.0 0.76333 0.04 0.32556 0.03
25 0.76 0.01 0.27778 0.01 0.77111 0.02 0.34444 0.02
26 0.79444 0.02 0.28556 0.0 0.8 0.02 0.36889 0.03
27 0.81 0.02 0.26889 0.0 0.81444 0.01 0.39444 0.03
28 0.82667 0.01 0.28889 0.01 0.83 0.01 0.40333 0.04
29 0.84667 0.04 0.28333 0.02 0.82333 0.03 0.40111 0.04
30 0.85444 0.04 0.28778 0.01 0.82889 0.02 0.44111 0.03
31 0.86444 0.04 0.29222 0.02 0.83111 0.03 0.45556 0.03
32 0.88444 0.04 0.28778 0.03 0.84222 0.03 0.46778 0.02
33 0.89111 0.03 0.27889 0.01 0.86444 0.01 0.50222 0.03
34 0.90333 0.02 0.27333 0.02 0.87222 0.01 0.50667 0.03
35 0.92222 0.01 0.27222 0.0 0.87667 0.01 0.5 0.03
36 0.92111 0.02 0.28 0.01 0.89556 0.0 0.49111 0.03
37 0.92556 0.02 0.29 0.0 0.89444 0.0 0.50667 0.03
38 0.93222 0.02 0.30333 0.0 0.89889 0.0 0.52889 0.04
39 0.93 0.02 0.31 0.01 0.91889 0.01 0.57 0.05
40 0.93222 0.02 0.31556 0.0 0.93556 0.01 0.60889 0.04
41 0.94333 0.01 0.32556 0.0 0.94 0.0 0.63889 0.03
42 0.95111 0.01 0.32 0.02 0.95333 0.0 0.63667 0.0
43 0.95556 0.01 0.32444 0.03 0.95 0.01 0.65 0.01
44 0.96333 0.01 0.31111 0.02 0.94889 0.0 0.65111 0.02
45 0.96222 0.02 0.29778 0.03 0.94889 0.0 0.64222 0.03
46 0.96444 0.01 0.28889 0.02 0.93778 0.01 0.62444 0.05
47 0.97 0.01 0.30333 0.02 0.94111 0.01 0.64 0.06
48 0.97222 0.0 0.3 0.02 0.94 0.01 0.65889 0.04
49 0.97889 0.0 0.29556 0.02 0.94333 0.01 0.66556 0.04
50 0.97778 0.0 0.30222 0.01 0.93444 0.01 0.70333 0.02
51 0.97889 0.0 0.30333 0.01 0.94444 0.0 0.70667 0.01
52 0.98333 0.0 0.31667 0.01 0.94444 0.0 0.71667 0.01
53 0.98111 0.0 0.33111 0.0 0.94778 0.0 0.73111 0.0
54 0.97778 0.0 0.33667 0.03 0.95444 0.01 0.75778 0.0
55 0.97667 0.01 0.32889 0.02 0.95889 0.01 0.76667 0.02
56 0.97778 0.01 0.33111 0.01 0.96 0.0 0.78 0.02
57 0.97 0.01 0.32444 0.01 0.96778 0.0 0.78778 0.01
58 0.97111 0.02 0.32667 0.02 0.97333 0.0 0.77556 0.0
59 0.97 0.01 0.32333 0.02 0.96444 0.0 0.77556 0.0
60 0.96889 0.01 0.31444 0.03 0.95889 0.01 0.77444 0.0
61 0.96778 0.01 0.31111 0.04 0.95667 0.01 0.77444 0.0
62 0.96667 0.01 0.31556 0.03 0.95667 0.01 0.78444 0.01
63 0.96556 0.01 0.32667 0.04 0.95667 0.01 0.80111 0.0
64 0.95889 0.01 0.33889 0.05 0.95556 0.01 0.81111 0.01
65 0.95222 0.01 0.33111 0.03 0.95778 0.0 0.81778 0.0
66 0.95111 0.01 0.33333 0.02 0.95889 0.01 0.81778 0.0
67 0.95333 0.0 0.32222 0.02 0.96444 0.01 0.81889 0.01
68 0.95667 0.0 0.31556 0.01 0.96444 0.01 0.82222 0.01
69 0.96111 0.0 0.32667 0.02 0.96444 0.01 0.82444 0.02
70 0.96556 0.0 0.33889 0.05 0.96222 0.01 0.83333 0.01
71 0.96778 0.0 0.35778 0.05 0.96444 0.0 0.83667 0.0
72 0.97444 0.0 0.35667 0.06 0.96778 0.0 0.82889 0.0
73 0.98111 0.01 0.36222 0.06 0.97222 0.0 0.83444 0.01
74 0.97333 0.0 0.35444 0.04 0.97556 0.0 0.82778 0.01
75 0.96889 0.0 0.34444 0.04 0.97556 0.0 0.83889 0.01
76 0.96889 0.01 0.34778 0.03 0.97222 0.01 0.84778 0.01
77 0.96333 0.01 0.36778 0.02 0.96889 0.01 0.85556 0.01
78 0.96444 0.01 0.37 0.02 0.96556 0.01 0.87444 0.01
79 0.97556 0.01 0.38444 0.01 0.96667 0.01 0.88 0.01
80 0.96889 0.01 0.40556 0.02 0.96778 0.01 0.87444 0.02
81 0.97222 0.0 0.40778 0.01 0.96667 0.0 0.86778 0.02
82 0.97222 0.0 0.40222 0.01 0.96667 0.01 0.85889 0.0
83 0.96778 0.01 0.39889 0.03 0.96778 0.0 0.86 0.0
84 0.97556 0.0 0.38556 0.05 0.96778 0.0 0.86778 0.0
85 0.98 0.01 0.38333 0.05 0.97556 0.0 0.87222 0.02
86 0.97889 0.01 0.4 0.07 0.97444 0.01 0.87889 0.0
87 0.98667 0.01 0.39333 0.06 0.97556 0.0 0.88333 0.01
88 0.98222 0.0 0.39111 0.04 0.97111 0.0 0.88333 0.01
89 0.97111 0.0 0.41111 0.03 0.96778 0.01 0.88111 0.0
90 0.96667 0.0 0.40556 0.03 0.97 0.01 0.87556 0.01
91 0.96556 0.01 0.41667 0.05 0.96556 0.0 0.88222 0.01
92 0.96333 0.01 0.43444 0.06 0.97222 0.01 0.89111 0.01
93 0.96 0.01 0.45222 0.07 0.97222 0.0 0.87889 0.0
94 0.96778 0.01 0.45111 0.07 0.97 0.01 0.89444 0.0
95 0.97111 0.01 0.48 0.07 0.97 0.0 0.89333 0.01
96 0.97333 0.0 0.48889 0.06 0.97 0.0 0.88667 0.01
97 0.97333 0.0 0.48444 0.06 0.96333 0.01 0.88222 0.02
98 0.97556 0.01 0.48778 0.07 0.96222 0.0 0.88333 0.01
99 0.97222 0.0 0.47889 0.06 0.97222 0.0 0.88333 0.0
100 0.97667 0.0 0.46556 0.06 0.96889 0.0 0.89333 0.0
101 0.97444 0.01 0.47556 0.07 0.97 0.0 0.89222 0.0
102 0.97333 0.01 0.47333 0.07 0.97222 0.0 0.90333 0.0
103 0.97556 0.0 0.47889 0.08 0.97222 0.0 0.90444 0.0
104 0.97444 0.0 0.47889 0.09 0.96889 0.0 0.90667 0.01
105 0.97667 0.01 0.47889 0.07 0.97222 0.0 0.89889 0.01
106 0.97778 0.0 0.49889 0.07 0.97333 0.0 0.89222 0.02
107 0.97667 0.01 0.49778 0.08 0.97222 0.0 0.88111 0.01
108 0.97778 0.01 0.50778 0.07 0.97333 0.0 0.88667 0.01
109 0.97667 0.0 0.51778 0.07 0.97667 0.0 0.88333 0.0
110 0.97778 0.0 0.50778 0.1 0.96889 0.0 0.89667 0.0
111 0.97778 0.0 0.49556 0.09 0.97 0.01 0.90667 0.0
112 0.97444 0.0 0.49222 0.08 0.97111 0.01 0.91222 0.0
113 0.97667 0.0 0.49111 0.07 0.97222 0.0 0.90556 0.0
114 0.96778 0.0 0.52889 0.06 0.97667 0.0 0.90444 0.0
115 0.96667 0.0 0.54556 0.08 0.97889 0.0 0.89111 0.0
116 0.96556 0.01 0.55222 0.1 0.97444 0.01 0.88889 0.01
117 0.96444 0.0 0.55778 0.09 0.97333 0.02 0.89 0.01
118 0.97222 0.0 0.56111 0.11 0.97 0.01 0.89 0.02
119 0.97333 0.0 0.55333 0.1 0.96778 0.01 0.89 0.02
120 0.97556 0.01 0.54 0.09 0.97111 0.01 0.89778 0.01
121 0.97222 0.01 0.54667 0.09 0.97667 0.0 0.89778 0.0
122 0.97 0.01 0.54444 0.09 0.97556 0.0 0.90222 0.0
123 0.96667 0.0 0.55222 0.09 0.98 0.0 0.90778 0.0
124 0.96778 0.01 0.56889 0.09 0.97333 0.0 0.90111 0.01
125 0.97 0.01 0.58667 0.09 0.97222 0.0 0.90778 0.01
126 0.97 0.01 0.6 0.08 0.97111 0.0 0.91111 0.01
127 0.97 0.01 0.60778 0.07 0.97556 0.0 0.91 0.0
128 0.97333 0.0 0.62 0.09 0.96889 0.0 0.91111 0.0
129 0.97333 0.0 0.61333 0.11 0.97 0.0 0.91222 0.0
130 0.97333 0.0 0.61111 0.12 0.96889 0.0 0.90778 0.0
131 0.97444 0.01 0.61444 0.13 0.96667 0.0 0.89667 0.0
132 0.97333 0.01 0.62111 0.13 0.96556 0.0 0.90111 0.01
133 0.97333 0.01 0.62778 0.1 0.97444 0.01 0.90444 0.0
134 0.97 0.01 0.64333 0.07 0.97667 0.0 0.9 0.01
135 0.96778 0.0 0.64 0.08 0.97667 0.0 0.90333 0.01
136 0.96556 0.0 0.64556 0.08 0.97 0.0 0.90778 0.01
137 0.97222 0.01 0.66 0.09 0.97222 0.0 0.89111 0.01
138 0.97333 0.01 0.66333 0.11 0.96556 0.0 0.90222 0.01
139 0.97444 0.0 0.67222 0.09 0.96667 0.0 0.89778 0.02
140 0.98111 0.0 0.67444 0.1 0.96889 0.0 0.90111 0.01
141 0.97889 0.0 0.66556 0.09 0.97222 0.0 0.89778 0.0
142 0.97556 0.01 0.65556 0.09 0.97667 0.01 0.9 0.0
143 0.98 0.01 0.66333 0.11 0.97889 0.01 0.90444 0.0
144 0.98 0.0 0.65889 0.12 0.98 0.01 0.89889 0.0
145 0.98222 0.0 0.67889 0.12 0.97778 0.01 0.89778 0.01
146 0.98222 0.0 0.67778 0.12 0.98222 0.0 0.90111 0.01
147 0.98889 0.0 0.67889 0.13 0.97222 0.0 0.90889 0.01
148 0.98222 0.0 0.68444 0.12 0.97 0.0 0.92222 0.0
149 0.97556 0.0 0.69889 0.1 0.96889 0.0 0.92 0.0
150 0.97111 0.0 0.70778 0.1 0.97111 0.0 0.91444 0.0
151 0.96333 0.01 0.71444 0.1 0.97556 0.0 0.91444 0.0
152 0.96111 0.0 0.69556 0.1 0.97889 0.01 0.89778 0.0
153 0.96667 0.0 0.70333 0.1 0.98111 0.01 0.88778 0.01
154 0.96556 0.0 0.70444 0.1 0.98222 0.0 0.88889 0.01
155 0.97222 0.0 0.70333 0.09 0.97889 0.0 0.88111 0.0
156 0.97444 0.0 0.73667 0.09 0.97111 0.0 0.88667 0.01
157 0.97 0.0 0.74444 0.09 0.96778 0.01 0.89667 0.01
158 0.97667 0.0 0.73556 0.09 0.96889 0.01 0.89222 0.01
159 0.97778 0.0 0.71444 0.11 0.96444 0.01 0.89444 0.01
160 0.98333 0.0 0.71889 0.1 0.97333 0.0 0.9 0.01
161 0.97667 0.0 0.73 0.1 0.97778 0.0 0.89778 0.0
162 0.97889 0.0 0.73444 0.1 0.97667 0.0 0.90222 0.01
163 0.97889 0.01 0.74333 0.09 0.97778 0.0 0.91333 0.01
164 0.97889 0.01 0.73889 0.09 0.97556 0.01 0.91222 0.01
165 0.98222 0.01 0.73 0.09 0.97778 0.01 0.91111 0.0
166 0.98222 0.01 0.72667 0.1 0.97889 0.01 0.90889 0.0
167 0.97667 0.0 0.73556 0.09 0.97333 0.01 0.90222 0.0
168 0.97 0.0 0.75556 0.1 0.97111 0.01 0.90111 0.0
169 0.96556 0.0 0.76 0.1 0.97 0.0 0.89 0.01
170 0.96556 0.0 0.78 0.1 0.97 0.01 0.89778 0.0
171 0.97 0.0 0.78556 0.1 0.97111 0.0 0.9 0.01
172 0.97667 0.01 0.78778 0.1 0.97111 0.0 0.90889 0.0
173 0.97889 0.0 0.79111 0.11 0.97222 0.0 0.90556 0.0
174 0.97556 0.0 0.78222 0.12 0.97556 0.0 0.91222 0.0
175 0.97778 0.0 0.78222 0.11 0.97778 0.0 0.91111 0.01
176 0.97556 0.0 0.79556 0.11 0.97889 0.0 0.91111 0.0
177 0.97333 0.0 0.78444 0.11 0.97889 0.01 0.91444 0.01
178 0.97111 0.0 0.79222 0.1 0.98222 0.01 0.91111 0.0
179 0.97333 0.01 0.80222 0.1 0.97667 0.01 0.90778 0.01
180 0.97111 0.01 0.79778 0.11 0.97556 0.0 0.90556 0.01
181 0.97222 0.01 0.79 0.11 0.97 0.0 0.90778 0.0
182 0.97556 0.0 0.79556 0.11 0.97 0.01 0.90444 0.01
183 0.97444 0.0 0.79333 0.11 0.96778 0.0 0.90667 0.01
184 0.96667 0.01 0.79111 0.1 0.97222 0.0 0.90778 0.0
185 0.97444 0.01 0.79889 0.09 0.97556 0.0 0.90556 0.01
186 0.96889 0.0 0.80222 0.07 0.97667 0.0 0.90889 0.01
187 0.97111 0.0 0.80444 0.07 0.97 0.0 0.90778 0.02
188 0.97222 0.01 0.8 0.07 0.97222 0.0 0.90667 0.01
189 0.97 0.01 0.81444 0.07 0.97 0.0 0.90778 0.01
190 0.96556 0.01 0.82556 0.08 0.97333 0.0 0.90667 0.01
191 0.96333 0.01 0.83556 0.08 0.97333 0.0 0.89556 0.02
192 0.96222 0.01 0.85222 0.07 0.97667 0.0 0.89556 0.02
193 0.96778 0.0 0.84889 0.08 0.98111 0.0 0.89778 0.02
194 0.96778 0.0 0.84222 0.08 0.98 0.0 0.89444 0.01
195 0.97 0.01 0.84333 0.08 0.97889 0.01 0.89556 0.01
196 0.96889 0.01 0.83556 0.08 0.97889 0.0 0.89333 0.0
197 0.96444 0.01 0.83889 0.08 0.97444 0.0 0.89111 0.0
198 0.96778 0.01 0.84 0.08 0.97667 0.0 0.89444 0.01
199 0.97 0.01 0.83111 0.09 0.97 0.0 0.88889 0.0
200 0.97111 0.0 0.82444 0.11 0.96778 0.0 0.91 0.0
201 0.97556 0.0 0.84222 0.1 0.97111 0.0 0.91 0.01
202 0.97444 0.0 0.85111 0.1 0.96222 0.0 0.90444 0.01
203 0.97556 0.0 0.87 0.08 0.96333 0.0 0.89667 0.01
204 0.98 0.0 0.87444 0.07 0.96889 0.0 0.9 0.01
205 0.97778 0.0 0.87667 0.08 0.97 0.0 0.89333 0.01
206 0.97889 0.0 0.87556 0.08 0.97222 0.0 0.89 0.02
207 0.97556 0.01 0.85889 0.08 0.97444 0.0 0.90111 0.01
208 0.97333 0.0 0.86 0.08 0.97444 0.0 0.89889 0.02
209 0.97222 0.0 0.87 0.08 0.96889 0.0 0.88667 0.01
210 0.97778 0.01 0.87222 0.07 0.96889 0.0 0.89222 0.01
211 0.97889 0.0 0.88333 0.07 0.96889 0.0 0.88556 0.0
212 0.98333 0.0 0.89222 0.07 0.96778 0.0 0.87667 0.0
213 0.97889 0.0 0.88667 0.07 0.96889 0.01 0.87 0.0
214 0.97667 0.0 0.88444 0.07 0.96667 0.01 0.87111 0.01
215 0.97222 0.01 0.87333 0.07 0.97444 0.0 0.87111 0.0
216 0.96889 0.0 0.86889 0.07 0.97556 0.0 0.87444 0.01
217 0.96889 0.01 0.87667 0.07 0.98111 0.01 0.87778 0.01
218 0.96778 0.0 0.88333 0.07 0.98 0.01 0.89 0.01
219 0.96444 0.0 0.89111 0.07 0.98111 0.0 0.89444 0.01
220 0.96778 0.0 0.88778 0.07 0.97556 0.01 0.88444 0.01
221 0.97111 0.0 0.89889 0.05 0.97556 0.0 0.88667 0.0
222 0.96333 0.0 0.90222 0.05 0.97556 0.0 0.88 0.01
223 0.97222 0.0 0.91444 0.05 0.97 0.01 0.87667 0.02
224 0.96667 0.0 0.91444 0.05 0.96778 0.01 0.88778 0.02
225 0.96556 0.0 0.91778 0.05 0.96667 0.01 0.89444 0.01
226 0.96556 0.0 0.91444 0.05 0.96444 0.01 0.89778 0.01
227 0.97222 0.0 0.90889 0.06 0.96111 0.01 0.89 0.01
228 0.97556 0.0 0.90778 0.05 0.96889 0.0 0.89444 0.0
229 0.97667 0.0 0.89889 0.06 0.96333 0.0 0.89111 0.0
230 0.97444 0.0 0.91778 0.05 0.96222 0.01 0.9 0.01
231 0.97333 0.0 0.92444 0.04 0.96889 0.0 0.89667 0.01
232 0.96889 0.0 0.93111 0.04 0.96667 0.0 0.90444 0.01
233 0.96667 0.0 0.93333 0.04 0.96778 0.0 0.90222 0.01
234 0.96667 0.01 0.93667 0.03 0.97222 0.0 0.89111 0.01
235 0.96778 0.0 0.93222 0.03 0.97111 0.01 0.89111 0.0
236 0.96667 0.0 0.93222 0.04 0.97556 0.01 0.89222 0.0
237 0.97111 0.01 0.93556 0.02 0.97444 0.01 0.88889 0.0
238 0.96889 0.01 0.93111 0.02 0.97444 0.0 0.89667 0.01
239 0.97556 0.0 0.92889 0.02 0.97556 0.01 0.89444 0.01
240 0.97222 0.0 0.94222 0.01 0.97444 0.01 0.89444 0.0
241 0.97556 0.0 0.93111 0.02 0.97667 0.01 0.89111 0.0
242 0.97222 0.0 0.93444 0.02 0.97333 0.0 0.89 0.01
243 0.97778 0.01 0.93222 0.03 0.97222 0.01 0.88556 0.01
244 0.97444 0.01 0.93111 0.04 0.96667 0.0 0.89111 0.01
245 0.97889 0.01 0.94 0.03 0.96444 0.0 0.89556 0.01
246 0.97889 0.01 0.94111 0.03 0.96556 0.0 0.89889 0.01
247 0.97889 0.01 0.94778 0.04 0.96889 0.0 0.90556 0.01
248 0.97556 0.0 0.94556 0.03 0.96556 0.0 0.90111 0.01
249 0.97111 0.0 0.94556 0.02 0.96778 0.0 0.91 0.02
250 0.96333 0.0 0.94222 0.02 0.97222 0.0 0.90222 0.01
251 0.96556 0.0 0.94111 0.01 0.97333 0.01 0.89333 0.01
252 0.96556 0.0 0.93667 0.02 0.97667 0.0 0.89444 0.01
253 0.96889 0.0 0.93444 0.02 0.97444 0.01 0.88667 0.0
254 0.97111 0.0 0.93444 0.02 0.97444 0.01 0.89111 0.01
255 0.97556 0.01 0.92667 0.03 0.97222 0.01 0.88778 0.01
256 0.97889 0.01 0.93444 0.03 0.97111 0.01 0.89333 0.01
257 0.97778 0.01 0.94889 0.02 0.96556 0.01 0.89889 0.01
258 0.97667 0.01 0.94111 0.03 0.96778 0.0 0.89111 0.02
259 0.97556 0.01 0.94 0.03 0.97333 0.0 0.89889 0.02
260 0.97667 0.01 0.94667 0.02 0.97222 0.0 0.90889 0.02
261 0.97222 0.01 0.94556 0.03 0.97444 0.0 0.90222 0.02
262 0.97333 0.01 0.93667 0.03 0.97333 0.0 0.91556 0.01
263 0.97111 0.01 0.94444 0.02 0.97222 0.0 0.91444 0.01
264 0.97444 0.01 0.94222 0.02 0.97333 0.0 0.9 0.01
265 0.97111 0.01 0.94 0.02 0.97222 0.0 0.89778 0.0
266 0.97556 0.0 0.94333 0.03 0.97889 0.0 0.89889 0.01
267 0.96778 0.0 0.95 0.02 0.97444 0.0 0.89333 0.0
268 0.96778 0.0 0.95111 0.03 0.97667 0.0 0.89111 0.01
269 0.96333 0.0 0.95778 0.03 0.98111 0.0 0.89778 0.01
270 0.96778 0.0 0.95556 0.02 0.98 0.0 0.9 0.0
271 0.96889 0.0 0.95778 0.02 0.98 0.0 0.89667 0.0
272 0.97556 0.0 0.95778 0.02 0.97444 0.01 0.89889 0.01
273 0.98 0.0 0.96222 0.01 0.96667 0.01 0.89889 0.01
274 0.98444 0.0 0.96556 0.01 0.96222 0.01 0.89444 0.02
275 0.98556 0.0 0.96222 0.01 0.96 0.0 0.91111 0.01
276 0.98444 0.0 0.95667 0.01 0.96556 0.0 0.91556 0.01
277 0.98 0.0 0.95556 0.01 0.96667 0.0 0.90444 0.0
278 0.97444 0.01 0.95333 0.01 0.96889 0.0 0.9 0.0
279 0.97111 0.01 0.94889 0.0 0.97333 0.0 0.89 0.01
280 0.96667 0.01 0.94778 0.01 0.97111 0.0 0.88222 0.01
281 0.96667 0.01 0.95 0.01 0.97 0.01 0.88 0.01
282 0.96667 0.01 0.95111 0.01 0.97556 0.01 0.87889 0.0
283 0.96889 0.01 0.95 0.01 0.96778 0.01 0.89222 0.0
284 0.97111 0.01 0.95556 0.02 0.96111 0.01 0.89778 0.01
285 0.97889 0.01 0.95889 0.01 0.96333 0.02 0.89222 0.0
286 0.96889 0.02 0.95333 0.02 0.96444 0.01 0.89889 0.01
287 0.97111 0.02 0.95778 0.01 0.97 0.01 0.89444 0.01
288 0.97 0.01 0.95556 0.02 0.97222 0.0 0.88667 0.02
289 0.97 0.01 0.96 0.01 0.97889 0.0 0.88667 0.01
290 0.97333 0.0 0.96 0.01 0.98 0.01 0.89222 0.01
291 0.97222 0.0 0.95778 0.01 0.97556 0.01 0.89667 0.0
292 0.97444 0.0 0.96333 0.01 0.97778 0.01 0.90333 0.01
293 0.97333 0.0 0.96 0.01 0.97444 0.0 0.91222 0.01
294 0.97333 0.0 0.95667 0.01 0.97222 0.0 0.91667 0.01
295 0.97222 0.0 0.96111 0.01 0.97222 0.01 0.90444 0.01
296 0.97333 0.0 0.96333 0.0 0.97667 0.0 0.90222 0.0
297 0.96889 0.01 0.97111 0.0 0.97222 0.01 0.89778 0.0
298 0.96778 0.0 0.97222 0.01 0.97 0.01 0.89 0.0
299 0.97333 0.01 0.97333 0.0 0.97111 0.01 0.88333 0.0
300 0.97556 0.0 0.96889 0.0 0.96889 0.01 0.88444 0.0
301 0.97556 0.0 0.97444 0.0 0.97 0.01 0.88889 0.0
302 0.98111 0.0 0.97333 0.0 0.97778 0.0 0.89 0.01
303 0.97778 0.0 0.97444 0.0 0.98 0.0 0.89111 0.0
304 0.97444 0.0 0.98 0.0 0.98111 0.01 0.90778 0.01
305 0.97333 0.01 0.97222 0.0 0.98222 0.0 0.89889 0.0
306 0.97 0.0 0.96667 0.01 0.98222 0.0 0.88889 0.0
307 0.96889 0.0 0.96556 0.01 0.97889 0.01 0.89333 0.02
308 0.97111 0.0 0.96444 0.01 0.97111 0.0 0.88333 0.01
309 0.97778 0.0 0.96 0.01 0.97 0.0 0.87333 0.0
310 0.97889 0.0 0.96111 0.01 0.96778 0.0 0.87333 0.0
311 0.98 0.0 0.96667 0.01 0.96889 0.0 0.88444 0.0
312 0.97667 0.0 0.97333 0.01 0.96889 0.0 0.88778 0.0
313 0.97111 0.01 0.96889 0.0 0.97222 0.0 0.89333 0.01
314 0.97111 0.0 0.97111 0.0 0.97556 0.0 0.90889 0.02
315 0.97111 0.01 0.97556 0.0 0.97444 0.0 0.90444 0.02
316 0.97556 0.0 0.97333 0.0 0.97556 0.0 0.90556 0.0
317 0.97778 0.01 0.97111 0.0 0.97667 0.01 0.90778 0.0
318 0.98444 0.01 0.97444 0.0 0.97667 0.01 0.90444 0.01
319 0.98 0.0 0.97444 0.0 0.97222 0.0 0.89778 0.01
320 0.97556 0.0 0.97222 0.01 0.97111 0.0 0.89556 0.0
321 0.97556 0.0 0.96667 0.0 0.97222 0.01 0.88667 0.01
322 0.96778 0.0 0.96 0.0 0.97333 0.01 0.88556 0.01
323 0.96778 0.0 0.95778 0.0 0.97333 0.0 0.88778 0.01
324 0.97111 0.0 0.95667 0.0 0.97667 0.0 0.9 0.01
325 0.97 0.0 0.96444 0.0 0.97556 0.0 0.89667 0.01
326 0.96778 0.0 0.96778 0.0 0.96556 0.01 0.90111 0.01
327 0.96667 0.01 0.96556 0.01 0.96111 0.01 0.90333 0.03
328 0.96778 0.01 0.96778 0.0 0.96444 0.01 0.90444 0.02
329 0.96667 0.01 0.96111 0.01 0.96444 0.0 0.89778 0.02
330 0.97444 0.0 0.96444 0.01 0.96889 0.0 0.89556 0.02
331 0.97667 0.0 0.97 0.01 0.97222 0.0 0.89222 0.02
332 0.98 0.0 0.97444 0.0 0.97444 0.0 0.89667 0.02
333 0.97889 0.0 0.98 0.01 0.97333 0.0 0.89444 0.01
334 0.98 0.0 0.98111 0.01 0.97444 0.0 0.89667 0.01
335 0.97333 0.0 0.97778 0.0 0.97444 0.0 0.90111 0.01
336 0.97 0.01 0.97889 0.01 0.97778 0.0 0.89667 0.02
337 0.97333 0.0 0.97444 0.01 0.97778 0.0 0.89444 0.02
338 0.97444 0.0 0.97333 0.0 0.97222 0.01 0.89222 0.01
339 0.97556 0.0 0.97556 0.0 0.97444 0.01 0.90444 0.0
340 0.96667 0.01 0.97222 0.0 0.97444 0.0 0.91 0.0
341 0.96444 0.01 0.97444 0.01 0.97222 0.0 0.90556 0.0
342 0.96778 0.01 0.97222 0.0 0.97667 0.01 0.91 0.01
343 0.97 0.0 0.97778 0.0 0.96778 0.01 0.90667 0.01
344 0.97222 0.0 0.98111 0.01 0.96444 0.01 0.90222 0.0


==> Results/logs/catch_v0.dat <==
epochs target_catch std_target_catch Catch_v2 Catch_v2_std Catch_v3 Catch_v3_std Catch_v4 Catch_v4_std
0 0.26333 0.02111111111111111 0.24333 0.01 0.28444 0.03 0.33889 0.04
1 0.27778 0.024444444444444435 0.25889 0.02 0.30667 0.04 0.40222 0.04
2 0.28889 0.01999999999999999 0.25 0.01 0.31333 0.05 0.48556 0.06
3 0.32444 0.011111111111111101 0.26111 0.03 0.32889 0.05 0.56111 0.08
4 0.31667 0.010000000000000009 0.25333 0.02 0.33556 0.05 0.62667 0.07
5 0.33556 0.011111111111111127 0.25444 0.02 0.33444 0.06 0.65889 0.06
6 0.34778 0.025555555555555554 0.26 0.04 0.34444 0.07 0.69444 0.04
7 0.35222 0.016666666666666663 0.29778 0.03 0.35667 0.08 0.74444 0.02
8 0.38111 0.016666666666666663 0.33 0.02 0.35556 0.05 0.74444 0.01
9 0.38889 0.013333333333333336 0.36556 0.03 0.35778 0.04 0.76889 0.0
10 0.40444 0.0 0.39556 0.04 0.35556 0.04 0.79222 0.01
11 0.41444 0.0011111111111111183 0.44111 0.07 0.34444 0.03 0.80889 0.02
12 0.43333 0.006666666666666654 0.45889 0.07 0.34889 0.03 0.82111 0.02
13 0.45778 0.013333333333333336 0.48556 0.07 0.34778 0.03 0.84556 0.02
14 0.48444 0.00888888888888889 0.51 0.08 0.34333 0.01 0.84111 0.01
15 0.50444 0.0044444444444444176 0.52 0.06 0.35222 0.01 0.85222 0.02
16 0.55111 0.015555555555555545 0.52333 0.04 0.36111 0.01 0.85222 0.03
17 0.59778 0.0044444444444444176 0.54889 0.06 0.37778 0.0 0.85333 0.03
18 0.64111 0.014444444444444426 0.55111 0.08 0.37222 0.01 0.86889 0.01
19 0.68778 0.005555555555555591 0.60444 0.09 0.36444 0.01 0.87889 0.01
20 0.70889 0.024444444444444435 0.64333 0.12 0.37444 0.02 0.89333 0.01
21 0.71667 0.02777777777777779 0.67444 0.17 0.34667 0.02 0.91111 0.0
22 0.72667 0.024444444444444435 0.70889 0.18 0.38444 0.04 0.91778 0.01
23 0.72667 0.006666666666666654 0.71778 0.18 0.41444 0.03 0.91556 0.01
24 0.73444 0.025555555555555554 0.73667 0.17 0.45444 0.04 0.91111 0.0
25 0.76 0.013333333333333308 0.74222 0.18 0.46333 0.04 0.90778 0.0
26 0.79444 0.021111111111111136 0.73778 0.18 0.48 0.03 0.90556 0.01
27 0.81 0.016666666666666663 0.74444 0.18 0.48111 0.04 0.90556 0.02
28 0.82667 0.013333333333333308 0.74556 0.19 0.47333 0.06 0.91444 0.02
29 0.84667 0.040000000000000036 0.74111 0.21 0.45444 0.08 0.92222 0.02
30 0.85444 0.036666666666666625 0.76333 0.19 0.47333 0.1 0.93222 0.01
31 0.86444 0.0377777777777778 0.76111 0.21 0.49111 0.13 0.93444 0.01
32 0.88444 0.04444444444444445 0.75222 0.21 0.49889 0.14 0.93667 0.0
33 0.89111 0.02888888888888891 0.76222 0.19 0.52444 0.14 0.93333 0.0
34 0.90333 0.016666666666666663 0.77333 0.18 0.55778 0.14 0.93222 0.01
35 0.92222 0.013333333333333364 0.77222 0.18 0.56556 0.14 0.92667 0.01
36 0.92111 0.016666666666666663 0.77556 0.18 0.57 0.14 0.91222 0.03
37 0.92556 0.016666666666666663 0.79889 0.17 0.56111 0.15 0.92222 0.02
38 0.93222 0.0188888888888889 0.79778 0.17 0.56111 0.15 0.91111 0.03
39 0.93 0.021111111111111136 0.78222 0.19 0.54778 0.17 0.91556 0.03
40 0.93222 0.016666666666666663 0.79222 0.18 0.55333 0.18 0.91667 0.03
41 0.94333 0.012222222222222245 0.79444 0.19 0.54667 0.18 0.92667 0.03
42 0.95111 0.006666666666666654 0.78444 0.19 0.55778 0.19 0.93111 0.03
43 0.95556 0.013333333333333364 0.79222 0.18 0.54778 0.19 0.93556 0.02
44 0.96333 0.014444444444444426 0.78556 0.19 0.55556 0.19 0.93444 0.03
45 0.96222 0.015555555555555545 0.78556 0.19 0.57556 0.18 0.93778 0.02
46 0.96444 0.011111111111111072 0.78 0.19 0.56778 0.18 0.94111 0.02
47 0.97 0.010000000000000009 0.77778 0.19 0.58222 0.18 0.93111 0.04
48 0.97222 0.0033333333333332993 0.78111 0.18 0.59333 0.18 0.93444 0.04
49 0.97889 0.003333333333333355 0.78111 0.18 0.60889 0.19 0.92889 0.04
50 0.97778 0.0 0.76889 0.19 0.60778 0.2 0.91778 0.05
51 0.97889 0.0011111111111111183 0.76889 0.19 0.61889 0.2 0.91 0.05
52 0.98333 0.0011111111111111183 0.76 0.2 0.60667 0.2 0.91444 0.05
53 0.98111 0.0011111111111111183 0.76778 0.21 0.60444 0.2 0.90333 0.06
54 0.97778 0.0044444444444444176 0.75667 0.21 0.58556 0.19 0.89556 0.06
55 0.97667 0.007777777777777772 0.76222 0.2 0.58111 0.2 0.89444 0.07
56 0.97778 0.00888888888888889 0.75778 0.2 0.59444 0.17 0.88444 0.07
57 0.97 0.012222222222222245 0.76778 0.19 0.60667 0.17 0.89222 0.07
58 0.97111 0.015555555555555545 0.77444 0.19 0.61 0.17 0.89444 0.07
59 0.97 0.012222222222222245 0.78111 0.19 0.62556 0.17 0.88889 0.08
60 0.96889 0.006666666666666654 0.77889 0.19 0.61667 0.19 0.87889 0.09
61 0.96778 0.007777777777777772 0.78 0.18 0.61889 0.19 0.88444 0.09
62 0.96667 0.00888888888888889 0.78444 0.18 0.61667 0.19 0.88 0.09
63 0.96556 0.01222222222222219 0.78667 0.18 0.60222 0.2 0.87111 0.1
64 0.95889 0.007777777777777772 0.77778 0.18 0.59889 0.21 0.88778 0.09
65 0.95222 0.010000000000000009 0.79889 0.17 0.59667 0.19 0.88222 0.1
66 0.95111 0.011111111111111127 0.78889 0.17 0.58667 0.21 0.88111 0.1
67 0.95333 0.0044444444444444176 0.79333 0.17 0.59222 0.19 0.89333 0.09
68 0.95667 0.0011111111111110628 0.8 0.16 0.58778 0.18 0.89222 0.08
69 0.96111 0.003333333333333355 0.78333 0.18 0.59889 0.2 0.87556 0.1
70 0.96556 0.0011111111111111183 0.79222 0.17 0.59333 0.2 0.87222 0.1
71 0.96778 0.0011111111111111183 0.77889 0.2 0.60111 0.18 0.87 0.1
72 0.97444 0.0011111111111110628 0.77222 0.2 0.60444 0.18 0.87 0.11
73 0.98111 0.007777777777777772 0.78889 0.19 0.59111 0.19 0.86667 0.11
74 0.97333 0.0044444444444444176 0.78444 0.19 0.58667 0.18 0.87 0.11
75 0.96889 0.0 0.79778 0.17 0.59556 0.17 0.86444 0.1
76 0.96889 0.006666666666666654 0.81444 0.15 0.58556 0.18 0.85667 0.11
77 0.96333 0.007777777777777772 0.80222 0.16 0.58222 0.17 0.86444 0.11
78 0.96444 0.011111111111111072 0.80444 0.16 0.58444 0.16 0.86333 0.1
79 0.97556 0.00888888888888889 0.79222 0.17 0.58889 0.19 0.86778 0.1
80 0.96889 0.006666666666666654 0.79 0.18 0.60556 0.19 0.87111 0.1
81 0.97222 0.0011111111111111183 0.78444 0.18 0.61444 0.19 0.86333 0.1
82 0.97222 0.0011111111111111183 0.78333 0.19 0.6 0.19 0.85667 0.11
83 0.96778 0.007777777777777772 0.78444 0.18 0.6 0.18 0.86222 0.1
84 0.97556 0.0044444444444444176 0.78889 0.17 0.60889 0.17 0.85667 0.1
85 0.98 0.006666666666666654 0.78 0.18 0.58333 0.16 0.87222 0.09
86 0.97889 0.007777777777777772 0.77111 0.18 0.58 0.17 0.87667 0.08
87 0.98667 0.006666666666666654 0.76444 0.18 0.60222 0.18 0.88 0.08
88 0.98222 0.004444444444444473 0.77333 0.17 0.59667 0.15 0.89111 0.07
89 0.97111 0.0022222222222222365 0.78111 0.16 0.59778 0.15 0.89 0.06
90 0.96667 0.0022222222222222365 0.78222 0.16 0.59667 0.16 0.88556 0.07
91 0.96556 0.005555555555555591 0.79444 0.14 0.60111 0.16 0.88889 0.07
92 0.96333 0.005555555555555591 0.79778 0.14 0.59778 0.16 0.88889 0.06
93 0.96 0.011111111111111127 0.82444 0.13 0.58 0.17 0.88444 0.07
94 0.96778 0.010000000000000009 0.81889 0.13 0.58556 0.18 0.89444 0.07
95 0.97111 0.006666666666666654 0.83111 0.13 0.58889 0.18 0.89111 0.07
96 0.97333 0.0044444444444444176 0.82111 0.14 0.60778 0.16 0.88889 0.08
97 0.97333 0.0044444444444444176 0.80778 0.15 0.61444 0.18 0.88556 0.08
98 0.97556 0.006666666666666654 0.79333 0.15 0.61 0.17 0.89 0.08
99 0.97222 0.0033333333333332993 0.80556 0.15 0.60778 0.16 0.89 0.09
100 0.97667 0.0033333333333332993 0.80444 0.16 0.57556 0.18 0.88889 0.08
101 0.97444 0.005555555555555536 0.80889 0.16 0.57222 0.17 0.89333 0.08
102 0.97333 0.006666666666666654 0.79111 0.16 0.56778 0.16 0.89 0.07
103 0.97556 0.0044444444444444176 0.80778 0.15 0.57556 0.16 0.89667 0.06
104 0.97444 0.0033333333333332993 0.80333 0.14 0.58667 0.15 0.90556 0.05
105 0.97667 0.005555555555555536 0.79667 0.14 0.6 0.15 0.91111 0.04
106 0.97778 0.0044444444444444176 0.80778 0.14 0.59667 0.17 0.90556 0.05
107 0.97667 0.005555555555555536 0.80556 0.15 0.58111 0.16 0.90667 0.05
108 0.97778 0.00888888888888889 0.80778 0.15 0.56111 0.17 0.91444 0.05
109 0.97667 0.0011111111111111183 0.81667 0.15 0.54667 0.17 0.91222 0.05
110 0.97778 0.0044444444444444176 0.80778 0.15 0.53889 0.18 0.91222 0.06
111 0.97778 0.0022222222222222365 0.82 0.14 0.54667 0.18 0.91889 0.05
112 0.97444 0.0011111111111110628 0.82 0.14 0.58111 0.19 0.92111 0.05
113 0.97667 0.0011111111111111183 0.81667 0.13 0.57667 0.17 0.91778 0.05
114 0.96778 0.0011111111111111183 0.82556 0.13 0.56444 0.17 0.91778 0.05
115 0.96667 0.004444444444444473 0.82667 0.12 0.55333 0.18 0.90889 0.06
116 0.96556 0.005555555555555591 0.83111 0.12 0.53333 0.16 0.89778 0.07
117 0.96444 0.004444444444444473 0.83 0.12 0.53889 0.15 0.90444 0.06
118 0.97222 0.0011111111111111183 0.82556 0.13 0.53667 0.16 0.90556 0.06
119 0.97333 0.0044444444444444176 0.81111 0.13 0.54444 0.15 0.91 0.05
120 0.97556 0.00888888888888889 0.79556 0.14 0.54222 0.14 0.91889 0.04
121 0.97222 0.012222222222222245 0.78667 0.15 0.55 0.15 0.92556 0.03
122 0.97 0.007777777777777772 0.79222 0.14 0.55222 0.16 0.92222 0.04
123 0.96667 0.0 0.78222 0.14 0.55667 0.15 0.92111 0.03
124 0.96778 0.005555555555555591 0.78444 0.13 0.58 0.14 0.91667 0.03
125 0.97 0.012222222222222245 0.79667 0.13 0.58 0.15 0.91333 0.02
126 0.97 0.007777777777777772 0.80556 0.12 0.57222 0.17 0.90444 0.03
127 0.97 0.005555555555555536 0.81556 0.13 0.57 0.19 0.89889 0.03
128 0.97333 0.0044444444444444176 0.82222 0.12 0.56667 0.2 0.90111 0.04
129 0.97333 0.002222222222222181 0.82333 0.12 0.58333 0.19 0.90333 0.05
130 0.97333 0.0044444444444444176 0.80889 0.13 0.58333 0.19 0.90889 0.06
131 0.97444 0.005555555555555536 0.79889 0.14 0.58 0.17 0.91 0.06
132 0.97333 0.00888888888888889 0.79222 0.14 0.58667 0.17 0.91778 0.05
133 0.97333 0.00888888888888889 0.78556 0.14 0.55889 0.17 0.92333 0.04
134 0.97 0.005555555555555536 0.79222 0.13 0.54889 0.16 0.91778 0.04
135 0.96778 0.0011111111111111183 0.81667 0.11 0.54111 0.16 0.91667 0.05
136 0.96556 0.0011111111111111183 0.81556 0.1 0.54889 0.14 0.91556 0.04
137 0.97222 0.005555555555555536 0.82111 0.09 0.54111 0.15 0.90889 0.04
138 0.97333 0.006666666666666654 0.82 0.1 0.55111 0.16 0.91333 0.03
139 0.97444 0.0033333333333332993 0.81444 0.11 0.56222 0.17 0.92444 0.02
140 0.98111 0.0011111111111111183 0.81778 0.11 0.55889 0.15 0.92222 0.02
141 0.97889 0.0011111111111111183 0.81778 0.12 0.57111 0.15 0.92667 0.02
142 0.97556 0.006666666666666654 0.81222 0.13 0.57778 0.16 0.92111 0.03
143 0.98 0.006666666666666654 0.80889 0.13 0.58556 0.17 0.91778 0.03
144 0.98 0.004444444444444473 0.80889 0.13 0.57333 0.17 0.91556 0.02
145 0.98222 0.0022222222222222365 0.81333 0.13 0.57333 0.19 0.91111 0.03
146 0.98222 0.0022222222222222365 0.81667 0.11 0.56889 0.18 0.90889 0.04
147 0.98889 0.0 0.81222 0.1 0.55667 0.16 0.91778 0.04
148 0.98222 0.0 0.81222 0.09 0.53778 0.15 0.91667 0.05
149 0.97556 0.0044444444444444176 0.79556 0.1 0.54 0.15 0.91667 0.05
150 0.97111 0.0044444444444444176 0.78889 0.1 0.52889 0.15 0.92333 0.04
151 0.96333 0.005555555555555591 0.79444 0.1 0.54889 0.16 0.92 0.04
152 0.96111 0.003333333333333355 0.81778 0.1 0.55333 0.15 0.92111 0.04
153 0.96667 0.004444444444444473 0.80889 0.12 0.55 0.15 0.92667 0.03
154 0.96556 0.0011111111111111183 0.81778 0.12 0.57111 0.14 0.93 0.03
155 0.97222 0.0011111111111111183 0.82222 0.12 0.54667 0.13 0.93444 0.02
156 0.97444 0.0011111111111110628 0.81778 0.13 0.53111 0.13 0.92556 0.03
157 0.97 0.003333333333333355 0.81667 0.13 0.54 0.13 0.93556 0.03
158 0.97667 0.0011111111111111183 0.81333 0.13 0.54778 0.12 0.92667 0.03
159 0.97778 0.0044444444444444176 0.82111 0.12 0.56222 0.12 0.92889 0.03
160 0.98333 0.003333333333333355 0.81556 0.12 0.57556 0.13 0.92667 0.04
161 0.97667 0.0011111111111111183 0.82222 0.12 0.57556 0.12 0.92889 0.03
162 0.97889 0.003333333333333355 0.82222 0.12 0.58889 0.14 0.93 0.03
163 0.97889 0.007777777777777772 0.82222 0.11 0.56444 0.12 0.93778 0.03
164 0.97889 0.007777777777777772 0.82444 0.12 0.55 0.13 0.94778 0.02
165 0.98222 0.011111111111111072 0.81778 0.12 0.54667 0.13 0.94111 0.01
166 0.98222 0.00666666666666671 0.81889 0.11 0.54778 0.13 0.93667 0.02
167 0.97667 0.0011111111111111183 0.82222 0.12 0.56556 0.13 0.93111 0.01
168 0.97 0.003333333333333355 0.83667 0.12 0.58333 0.15 0.92667 0.01
169 0.96556 0.0011111111111111183 0.83778 0.12 0.58111 0.15 0.93444 0.02
170 0.96556 0.0011111111111111183 0.83778 0.13 0.59333 0.14 0.93222 0.02
171 0.97 0.003333333333333355 0.83556 0.13 0.59222 0.15 0.93889 0.01
172 0.97667 0.005555555555555536 0.81444 0.14 0.59667 0.13 0.94889 0.02
173 0.97889 0.003333333333333355 0.79667 0.16 0.58667 0.13 0.94778 0.01
174 0.97556 0.002222222222222181 0.8 0.14 0.57778 0.11 0.94667 0.01
175 0.97778 0.0022222222222222365 0.81111 0.14 0.58444 0.12 0.94333 0.01
176 0.97556 0.0 0.80333 0.13 0.58444 0.12 0.93556 0.02
177 0.97333 0.0 0.8 0.12 0.58667 0.11 0.92667 0.01
178 0.97111 0.0022222222222222365 0.80444 0.12 0.58222 0.12 0.92667 0.02
179 0.97333 0.00888888888888889 0.80889 0.11 0.57333 0.13 0.91556 0.02
180 0.97111 0.00888888888888889 0.83111 0.09 0.58333 0.15 0.91778 0.03
181 0.97222 0.005555555555555536 0.83778 0.1 0.56556 0.14 0.92 0.02
182 0.97556 0.0044444444444444176 0.84 0.11 0.56667 0.12 0.91556 0.02
183 0.97444 0.0011111111111110628 0.85111 0.11 0.55556 0.12 0.90889 0.03
184 0.96667 0.00888888888888889 0.84444 0.12 0.54889 0.11 0.91889 0.02
185 0.97444 0.007777777777777772 0.85222 0.11 0.54667 0.12 0.93111 0.02
186 0.96889 0.0022222222222222365 0.84667 0.12 0.53556 0.13 0.93333 0.02
187 0.97111 0.0022222222222222365 0.83556 0.12 0.54333 0.14 0.94111 0.02
188 0.97222 0.010000000000000009 0.83 0.12 0.54778 0.14 0.94778 0.02
189 0.97 0.014444444444444426 0.83111 0.1 0.54222 0.13 0.93889 0.02
190 0.96556 0.014444444444444426 0.84667 0.1 0.55556 0.14 0.93556 0.02
191 0.96333 0.01222222222222219 0.84667 0.1 0.55222 0.12 0.94 0.02
192 0.96222 0.011111111111111127 0.83889 0.11 0.53889 0.11 0.93222 0.02
193 0.96778 0.0011111111111111183 0.83111 0.12 0.55 0.11 0.93667 0.02
194 0.96778 0.0011111111111111183 0.80222 0.14 0.56222 0.11 0.93444 0.01
195 0.97 0.005555555555555536 0.8 0.15 0.56556 0.11 0.93 0.01
196 0.96889 0.006666666666666654 0.80889 0.14 0.57444 0.11 0.93222 0.0
197 0.96444 0.00888888888888889 0.82778 0.13 0.58222 0.12 0.94111 0.0
198 0.96778 0.007777777777777772 0.83444 0.12 0.58111 0.11 0.94556 0.0
199 0.97 0.007777777777777772 0.84333 0.11 0.56 0.09 0.93556 0.01
200 0.97111 0.0022222222222222365 0.84778 0.09 0.55111 0.09 0.93667 0.02
201 0.97556 0.0 0.82778 0.11 0.54444 0.11 0.92222 0.02
202 0.97444 0.0011111111111110628 0.81778 0.11 0.53556 0.11 0.92111 0.01
203 0.97556 0.0 0.81444 0.13 0.55444 0.14 0.93111 0.01
204 0.98 0.0022222222222222365 0.81 0.13 0.56 0.14 0.93222 0.01
205 0.97778 0.0022222222222222365 0.80667 0.13 0.54222 0.12 0.93556 0.01
206 0.97889 0.003333333333333355 0.82333 0.13 0.54333 0.12 0.94111 0.01
207 0.97556 0.006666666666666654 0.83333 0.11 0.53889 0.12 0.93778 0.0
208 0.97333 0.0 0.83444 0.11 0.53 0.13 0.94444 0.01
209 0.97222 0.0033333333333332993 0.85222 0.1 0.53 0.13 0.94667 0.02
210 0.97778 0.006666666666666654 0.85111 0.12 0.54111 0.13 0.93889 0.02
211 0.97889 0.003333333333333355 0.83889 0.12 0.53111 0.13 0.94556 0.03
212 0.98333 0.003333333333333355 0.84556 0.13 0.53222 0.12 0.94333 0.03
213 0.97889 0.0011111111111111183 0.81889 0.14 0.53667 0.11 0.94222 0.03
214 0.97667 0.0033333333333332993 0.80556 0.15 0.52889 0.1 0.93556 0.02
215 0.97222 0.007777777777777772 0.81333 0.14 0.52333 0.11 0.93889 0.02
216 0.96889 0.004444444444444473 0.79 0.16 0.54111 0.12 0.94222 0.02
217 0.96889 0.006666666666666654 0.79444 0.15 0.54556 0.12 0.93778 0.02
218 0.96778 0.003333333333333355 0.81222 0.13 0.54222 0.13 0.93556 0.01
219 0.96444 0.0022222222222222365 0.80778 0.12 0.54556 0.12 0.93444 0.01
220 0.96778 0.003333333333333355 0.81667 0.11 0.54444 0.12 0.93444 0.01
221 0.97111 0.0022222222222222365 0.81 0.11 0.55778 0.13 0.94 0.01
222 0.96333 0.0011111111111111183 0.8 0.14 0.54667 0.14 0.94222 0.0
223 0.97222 0.0033333333333332993 0.79444 0.15 0.55778 0.15 0.93889 0.0
224 0.96667 0.0 0.79556 0.14 0.56333 0.17 0.93444 0.0
225 0.96556 0.0011111111111111183 0.80111 0.14 0.55222 0.17 0.93778 0.01
226 0.96556 0.003333333333333355 0.82333 0.12 0.55222 0.15 0.93556 0.01
227 0.97222 0.0011111111111111183 0.84222 0.1 0.55667 0.14 0.94444 0.0
228 0.97556 0.002222222222222181 0.81778 0.13 0.57444 0.12 0.95111 0.02
229 0.97667 0.0011111111111111183 0.82333 0.13 0.55 0.12 0.95667 0.01
230 0.97444 0.0011111111111110628 0.81667 0.13 0.57667 0.12 0.95667 0.0
231 0.97333 0.002222222222222181 0.81222 0.14 0.57667 0.12 0.95889 0.0
232 0.96889 0.004444444444444473 0.82222 0.13 0.58111 0.13 0.95 0.01
233 0.96667 0.004444444444444473 0.81556 0.14 0.57667 0.11 0.94333 0.01
234 0.96667 0.00666666666666671 0.80556 0.14 0.56667 0.11 0.94111 0.02
235 0.96778 0.0011111111111111183 0.79889 0.15 0.56667 0.1 0.93889 0.01
236 0.96667 0.0022222222222222365 0.79667 0.15 0.56222 0.1 0.93222 0.02
237 0.97111 0.006666666666666654 0.79556 0.15 0.54889 0.11 0.94222 0.02
238 0.96889 0.006666666666666654 0.81889 0.13 0.55333 0.1 0.94111 0.01
239 0.97556 0.0044444444444444176 0.82111 0.14 0.56111 0.1 0.93889 0.02
240 0.97222 0.0011111111111111183 0.83111 0.13 0.55333 0.1 0.93889 0.02
241 0.97556 0.0044444444444444176 0.84222 0.11 0.55778 0.09 0.93333 0.02
242 0.97222 0.0011111111111111183 0.85 0.12 0.56222 0.07 0.92889 0.02
243 0.97778 0.006666666666666654 0.86 0.1 0.57778 0.09 0.93444 0.01
244 0.97444 0.007777777777777772 0.89111 0.08 0.56889 0.11 0.93778 0.0
245 0.97889 0.005555555555555536 0.86444 0.12 0.57 0.1 0.94222 0.01


==> Results/logs/catch_v1.dat <==
epochs target_catch std_target_catch Catch_v0 Catch_v0_std Catch_v2 Catch_v2_std Catch_v3 Catch_v3_std
0 0.16 0.013333333333333336 0.15889 0.02 0.15 0.01 0.15778 0.0
1 0.16222 0.013333333333333336 0.17333 0.02 0.14444 0.0 0.15333 0.0
2 0.17667 0.0188888888888889 0.17778 0.01 0.16444 0.01 0.12556 0.0
3 0.16667 0.006666666666666668 0.19111 0.0 0.16889 0.01 0.13333 0.01
4 0.17889 0.009999999999999995 0.19667 0.01 0.18778 0.01 0.14 0.02
5 0.18 0.0 0.19889 0.02 0.18556 0.0 0.15667 0.03
6 0.17778 0.0022222222222222227 0.21111 0.02 0.19 0.01 0.17444 0.02
7 0.19889 0.0011111111111111183 0.22556 0.02 0.20333 0.02 0.18667 0.02
8 0.20333 0.016666666666666663 0.23667 0.02 0.21111 0.03 0.17889 0.01
9 0.19667 0.016666666666666677 0.25111 0.01 0.20889 0.02 0.18111 0.01
10 0.19556 0.03333333333333334 0.28222 0.03 0.21333 0.02 0.18111 0.01
11 0.2 0.039999999999999994 0.28667 0.0 0.22111 0.01 0.18444 0.02
12 0.19778 0.04444444444444445 0.31 0.01 0.25444 0.0 0.19333 0.02
13 0.21 0.02111111111111111 0.32667 0.02 0.29 0.01 0.20222 0.02
14 0.22444 0.0022222222222222227 0.32667 0.03 0.32333 0.01 0.21222 0.0
15 0.23889 0.014444444444444454 0.32778 0.03 0.34556 0.02 0.22222 0.01
16 0.26333 0.03666666666666667 0.31444 0.03 0.35 0.02 0.23 0.01
17 0.27667 0.043333333333333335 0.31556 0.01 0.34444 0.02 0.23556 0.01
18 0.28222 0.031111111111111117 0.31778 0.0 0.34444 0.02 0.23556 0.01
19 0.28111 0.016666666666666663 0.33222 0.01 0.35111 0.0 0.22889 0.02
20 0.27778 0.0022222222222222365 0.34889 0.01 0.35778 0.01 0.23 0.01
21 0.27667 0.0011111111111111183 0.38 0.01 0.37222 0.02 0.23333 0.01
22 0.27556 0.0022222222222222365 0.38556 0.02 0.37556 0.03 0.21778 0.0
23 0.30778 0.0011111111111111183 0.39667 0.02 0.39222 0.05 0.20556 0.0
24 0.32556 0.025555555555555554 0.40778 0.03 0.39444 0.05 0.19889 0.0
25 0.34444 0.015555555555555545 0.42222 0.02 0.40333 0.04 0.20556 0.0
26 0.36889 0.033333333333333326 0.40889 0.02 0.42111 0.02 0.20889 0.02
27 0.39444 0.034444444444444444 0.41889 0.02 0.42333 0.0 0.21778 0.01
28 0.40333 0.03888888888888889 0.42333 0.01 0.40444 0.01 0.22222 0.01
29 0.40111 0.03666666666666665 0.41889 0.03 0.4 0.02 0.22111 0.01
30 0.44111 0.03 0.42667 0.03 0.40111 0.03 0.22667 0.02
31 0.45556 0.031111111111111117 0.42444 0.03 0.42222 0.03 0.25 0.0
32 0.46778 0.0188888888888889 0.40778 0.02 0.43778 0.06 0.25333 0.01
33 0.50222 0.02888888888888888 0.39444 0.02 0.44667 0.05 0.28 0.01
34 0.50667 0.031111111111111117 0.4 0.02 0.47667 0.05 0.29 0.01
35 0.5 0.033333333333333326 0.40222 0.02 0.47 0.06 0.29556 0.0
36 0.49111 0.026666666666666672 0.39667 0.03 0.46556 0.05 0.30778 0.01
37 0.50667 0.02888888888888888 0.41 0.03 0.47778 0.07 0.32111 0.01
38 0.52889 0.04222222222222222 0.41444 0.03 0.48444 0.08 0.30778 0.0
39 0.57 0.04777777777777775 0.42778 0.04 0.49556 0.08 0.30111 0.0
40 0.60889 0.04222222222222222 0.43333 0.04 0.52222 0.08 0.31333 0.01
41 0.63889 0.02999999999999997 0.45444 0.03 0.52667 0.08 0.28889 0.0
42 0.63667 0.003333333333333355 0.45 0.03 0.50667 0.06 0.30667 0.01
43 0.65 0.010000000000000009 0.43333 0.04 0.47333 0.08 0.31333 0.01
44 0.65111 0.022222222222222202 0.43222 0.04 0.47444 0.09 0.32667 0.0
45 0.64222 0.03111111111111109 0.41667 0.05 0.48444 0.11 0.32444 0.02
46 0.62444 0.04666666666666669 0.43667 0.04 0.49778 0.12 0.33667 0.01
47 0.64 0.062222222222222234 0.44778 0.03 0.50222 0.12 0.35667 0.03
48 0.65889 0.043333333333333335 0.45667 0.03 0.51778 0.12 0.34556 0.01
49 0.66556 0.043333333333333335 0.46667 0.03 0.50889 0.13 0.32222 0.01
50 0.70333 0.016666666666666663 0.48111 0.03 0.51667 0.11 0.32 0.03
51 0.70667 0.011111111111111072 0.48444 0.03 0.51778 0.12 0.32778 0.04
52 0.71667 0.010000000000000009 0.45444 0.03 0.52556 0.12 0.32222 0.05
53 0.73111 0.002222222222222181 0.45444 0.03 0.52667 0.13 0.34778 0.08
54 0.75778 0.004444444444444473 0.44444 0.03 0.52444 0.12 0.34333 0.08
55 0.76667 0.01777777777777778 0.42222 0.02 0.51 0.1 0.36333 0.07
56 0.78 0.020000000000000018 0.41556 0.03 0.52667 0.1 0.35667 0.07
57 0.78778 0.010000000000000009 0.42444 0.04 0.54556 0.12 0.36889 0.08
58 0.77556 0.0 0.41333 0.06 0.55889 0.11 0.38 0.08
59 0.77556 0.004444444444444473 0.42333 0.06 0.56778 0.12 0.38444 0.07
60 0.77444 0.003333333333333355 0.43222 0.07 0.55778 0.14 0.39889 0.1
61 0.77444 0.003333333333333355 0.43556 0.06 0.53889 0.14 0.39444 0.08
62 0.78444 0.011111111111111127 0.43111 0.03 0.53111 0.16 0.38778 0.07
63 0.80111 0.0011111111111110628 0.42667 0.02 0.52778 0.15 0.39889 0.09
64 0.81111 0.00666666666666671 0.41778 0.01 0.52444 0.14 0.41 0.09
65 0.81778 0.002222222222222181 0.43444 0.01 0.53333 0.11 0.41444 0.08
66 0.81778 0.002222222222222181 0.42778 0.02 0.51889 0.1 0.42444 0.07
67 0.81889 0.007777777777777772 0.43 0.02 0.5 0.11 0.41222 0.06
68 0.82222 0.00888888888888889 0.42444 0.02 0.49889 0.11 0.39556 0.06
69 0.82444 0.015555555555555545 0.43778 0.03 0.51778 0.1 0.40333 0.07
70 0.83333 0.013333333333333364 0.42444 0.03 0.50667 0.09 0.41222 0.08
71 0.83667 0.0033333333333332993 0.42333 0.03 0.53222 0.08 0.40889 0.11
72 0.82889 0.004444444444444473 0.44111 0.02 0.54444 0.06 0.41778 0.1
73 0.83444 0.014444444444444482 0.44333 0.03 0.51556 0.07 0.40889 0.1
74 0.82778 0.005555555555555591 0.45222 0.02 0.53667 0.09 0.41111 0.1
75 0.83889 0.010000000000000009 0.46889 0.01 0.51333 0.1 0.41333 0.08
76 0.84778 0.01222222222222219 0.44889 0.01 0.52444 0.08 0.42556 0.1
77 0.85556 0.011111111111111127 0.45333 0.01 0.54667 0.07 0.43444 0.08
78 0.87444 0.014444444444444426 0.44 0.0 0.57222 0.07 0.44111 0.09
79 0.88 0.011111111111111072 0.43 0.03 0.59889 0.05 0.42556 0.07
80 0.87444 0.016666666666666663 0.44333 0.03 0.61 0.03 0.42667 0.07
81 0.86778 0.016666666666666663 0.45222 0.02 0.61 0.04 0.42778 0.07
82 0.85889 0.003333333333333355 0.44556 0.02 0.60111 0.08 0.42667 0.08
83 0.86 0.004444444444444473 0.44444 0.02 0.58 0.08 0.42444 0.09
84 0.86778 0.0011111111111111183 0.45444 0.02 0.57333 0.1 0.43111 0.09
85 0.87222 0.018888888888888844 0.44556 0.03 0.57222 0.12 0.44222 0.12
86 0.87889 0.003333333333333355 0.43889 0.04 0.56222 0.11 0.44667 0.14
87 0.88333 0.014444444444444426 0.43667 0.04 0.56889 0.1 0.45556 0.14
88 0.88333 0.014444444444444426 0.44667 0.02 0.56111 0.1 0.45667 0.14
89 0.88111 0.003333333333333355 0.45667 0.01 0.55889 0.13 0.45556 0.15
90 0.87556 0.006666666666666654 0.45778 0.0 0.57222 0.08 0.46333 0.13
91 0.88222 0.013333333333333308 0.45889 0.0 0.56667 0.09 0.45778 0.13
92 0.89111 0.00888888888888889 0.47444 0.01 0.55 0.09 0.45222 0.14
93 0.87889 0.0011111111111111183 0.46111 0.03 0.57111 0.11 0.44667 0.12
94 0.89444 0.003333333333333355 0.45 0.04 0.55556 0.09 0.45889 0.11
95 0.89333 0.00888888888888889 0.44333 0.03 0.56 0.09 0.44444 0.11
96 0.88667 0.011111111111111127 0.43444 0.03 0.57111 0.09 0.43889 0.11
97 0.88222 0.015555555555555545 0.42111 0.02 0.57889 0.09 0.43444 0.13
98 0.88333 0.012222222222222245 0.42333 0.02 0.59778 0.08 0.44556 0.13
99 0.88333 0.0011111111111111183 0.44222 0.01 0.59222 0.09 0.44 0.14
100 0.89333 0.0022222222222222365 0.44222 0.01 0.60444 0.08 0.46556 0.14
101 0.89222 0.0011111111111111183 0.44444 0.02 0.59556 0.09 0.46444 0.13
102 0.90333 0.0033333333333332993 0.46556 0.02 0.58889 0.1 0.47444 0.14
103 0.90444 0.002222222222222181 0.45333 0.01 0.57889 0.11 0.47556 0.18
104 0.90667 0.011111111111111127 0.44667 0.01 0.57889 0.13 0.45778 0.17
105 0.89889 0.014444444444444426 0.42667 0.01 0.57111 0.13 0.45111 0.19
106 0.89222 0.0188888888888889 0.42 0.0 0.57222 0.12 0.44667 0.2
107 0.88111 0.014444444444444426 0.43 0.01 0.57111 0.12 0.45556 0.17
108 0.88667 0.011111111111111127 0.44222 0.01 0.56444 0.12 0.45222 0.16
109 0.88333 0.003333333333333355 0.45444 0.01 0.59889 0.12 0.45778 0.14
110 0.89667 0.0011111111111111183 0.45667 0.0 0.57222 0.12 0.45889 0.15
111 0.90667 0.002222222222222181 0.44556 0.01 0.59333 0.14 0.45444 0.15
112 0.91222 0.0011111111111111183 0.42 0.02 0.61 0.13 0.44778 0.14
113 0.90556 0.0011111111111110628 0.41111 0.01 0.59222 0.13 0.45111 0.14
114 0.90444 0.0044444444444444176 0.4 0.01 0.60111 0.12 0.45111 0.14
115 0.89111 0.0044444444444444176 0.40556 0.01 0.61778 0.12 0.44778 0.13
116 0.88889 0.011111111111111127 0.40889 0.01 0.59444 0.14 0.45111 0.14
117 0.89 0.012222222222222245 0.40889 0.0 0.60556 0.15 0.44778 0.14
118 0.89 0.0188888888888889 0.41556 0.01 0.61667 0.14 0.46667 0.15
119 0.89 0.02111111111111108 0.41 0.01 0.63556 0.16 0.45889 0.14
120 0.89778 0.00888888888888889 0.41111 0.01 0.66444 0.14 0.45333 0.14
121 0.89778 0.0022222222222222365 0.42 0.01 0.67556 0.13 0.47 0.15
122 0.90222 0.0 0.42667 0.02 0.68333 0.13 0.48444 0.16
123 0.90778 0.0011111111111111183 0.41778 0.03 0.67778 0.13 0.47333 0.15
124 0.90111 0.007777777777777772 0.40667 0.03 0.66667 0.12 0.46778 0.14
125 0.90778 0.012222222222222245 0.42667 0.04 0.66778 0.13 0.46556 0.15
126 0.91111 0.00888888888888889 0.42111 0.01 0.67333 0.12 0.45 0.13
127 0.91 0.003333333333333355 0.42333 0.0 0.69111 0.12 0.44 0.12
128 0.91111 0.0022222222222222365 0.43667 0.01 0.71 0.13 0.46444 0.13
129 0.91222 0.003333333333333355 0.43 0.02 0.68333 0.13 0.46778 0.15
130 0.90778 0.0011111111111111183 0.42444 0.02 0.68333 0.15 0.47222 0.14
131 0.89667 0.0011111111111111183 0.42 0.02 0.67556 0.16 0.47667 0.15
132 0.90111 0.005555555555555536 0.41222 0.03 0.65222 0.18 0.47667 0.17
133 0.90444 0.002222222222222181 0.40111 0.03 0.65778 0.17 0.47 0.16
134 0.9 0.011111111111111127 0.37667 0.01 0.64556 0.18 0.46889 0.16
135 0.90333 0.010000000000000009 0.39111 0.01 0.66111 0.16 0.47111 0.16
136 0.90778 0.005555555555555536 0.38778 0.02 0.64667 0.16 0.47222 0.17
137 0.89111 0.00888888888888889 0.39111 0.03 0.64778 0.16 0.46778 0.15
138 0.90222 0.006666666666666654 0.40556 0.01 0.65 0.15 0.45556 0.18
139 0.89778 0.01777777777777778 0.41667 0.02 0.65111 0.15 0.47778 0.17
140 0.90111 0.005555555555555536 0.41222 0.04 0.66444 0.15 0.45111 0.17
141 0.89778 0.0022222222222222365 0.42222 0.04 0.67778 0.16 0.44667 0.16
142 0.9 0.0022222222222222365 0.41222 0.04 0.69 0.17 0.44333 0.18
143 0.90444 0.0044444444444444176 0.41333 0.03 0.69 0.17 0.44444 0.18
144 0.89889 0.0011111111111111183 0.41889 0.02 0.68444 0.19 0.45 0.18
145 0.89778 0.00888888888888889 0.42667 0.02 0.68444 0.21 0.44667 0.18
146 0.90111 0.012222222222222245 0.43667 0.0 0.68556 0.2 0.44667 0.17
147 0.90889 0.011111111111111127 0.42889 0.0 0.68333 0.19 0.43667 0.16
148 0.92222 0.002222222222222181 0.43 0.02 0.68889 0.16 0.43222 0.16
149 0.92 0.0 0.42778 0.02 0.70444 0.13 0.43778 0.15
150 0.91444 0.0011111111111111183 0.41444 0.04 0.7 0.12 0.44111 0.15
151 0.91444 0.003333333333333355 0.41333 0.06 0.68 0.13 0.46333 0.16
152 0.89778 0.0 0.43222 0.06 0.68333 0.13 0.47444 0.15
153 0.88778 0.007777777777777772 0.43667 0.05 0.67667 0.14 0.47778 0.16
154 0.88889 0.00888888888888889 0.43778 0.04 0.66667 0.13 0.48667 0.14
155 0.88111 0.0011111111111111183 0.44556 0.04 0.68667 0.13 0.49556 0.14
156 0.88667 0.006666666666666654 0.43667 0.03 0.70222 0.12 0.49222 0.14
157 0.89667 0.01222222222222219 0.42778 0.02 0.72222 0.12 0.50889 0.14
158 0.89222 0.012222222222222245 0.41889 0.03 0.71556 0.12 0.49889 0.14
159 0.89444 0.007777777777777772 0.40667 0.02 0.71889 0.15 0.5 0.16
160 0.9 0.006666666666666654 0.40778 0.02 0.72 0.15 0.50111 0.15
161 0.89778 0.0022222222222222365 0.40444 0.02 0.71222 0.16 0.49889 0.17
162 0.90222 0.006666666666666654 0.38444 0.03 0.70667 0.14 0.50111 0.18
163 0.91333 0.013333333333333308 0.39667 0.03 0.69889 0.15 0.49 0.17
164 0.91222 0.005555555555555591 0.40111 0.02 0.70444 0.14 0.49111 0.15
165 0.91111 0.004444444444444473 0.38889 0.04 0.69778 0.14 0.49 0.17
166 0.90889 0.0044444444444444176 0.40111 0.03 0.68889 0.15 0.48222 0.14
167 0.90222 0.0044444444444444176 0.42444 0.02 0.67444 0.16 0.47333 0.14
168 0.90111 0.0011111111111111183 0.43 0.02 0.68222 0.13 0.48333 0.15
169 0.89 0.005555555555555536 0.42333 0.02 0.68556 0.14 0.47889 0.16
170 0.89778 0.0022222222222222365 0.42667 0.02 0.68889 0.15 0.49 0.15
171 0.9 0.00888888888888889 0.42667 0.03 0.69222 0.15 0.48222 0.16
172 0.90889 0.0022222222222222365 0.42 0.02 0.69111 0.15 0.48111 0.17
173 0.90556 0.0033333333333332993 0.42444 0.02 0.69778 0.16 0.48444 0.18
174 0.91222 0.0011111111111111183 0.43444 0.02 0.69667 0.15 0.48444 0.18
175 0.91111 0.00888888888888889 0.41333 0.02 0.70333 0.15 0.47222 0.17
176 0.91111 0.004444444444444473 0.39778 0.01 0.69889 0.15 0.47444 0.16
177 0.91444 0.005555555555555591 0.40556 0.01 0.68667 0.14 0.47222 0.15
178 0.91111 0.0022222222222222365 0.40222 0.02 0.70889 0.13 0.48222 0.14
179 0.90778 0.005555555555555536 0.39889 0.02 0.70556 0.11 0.49556 0.16
180 0.90556 0.005555555555555536 0.40111 0.02 0.70667 0.12 0.5 0.14
181 0.90778 0.0033333333333332993 0.41556 0.02 0.71111 0.13 0.47444 0.15
182 0.90444 0.011111111111111127 0.39778 0.02 0.72333 0.13 0.48444 0.16
183 0.90667 0.006666666666666654 0.39 0.0 0.69889 0.14 0.47444 0.16
184 0.90778 0.0033333333333332993 0.40667 0.02 0.70444 0.13 0.46556 0.17
185 0.90556 0.012222222222222245 0.40111 0.02 0.7 0.13 0.48111 0.19
186 0.90889 0.00888888888888889 0.40222 0.02 0.70222 0.13 0.48778 0.19
187 0.90778 0.016666666666666663 0.41111 0.03 0.70111 0.12 0.49111 0.2
188 0.90667 0.011111111111111127 0.40222 0.04 0.70556 0.11 0.48778 0.19
189 0.90778 0.014444444444444482 0.41222 0.03 0.70667 0.11 0.49222 0.18
190 0.90667 0.013333333333333364 0.40778 0.04 0.71667 0.12 0.48444 0.16
191 0.89556 0.022222222222222254 0.40556 0.03 0.69111 0.13 0.50111 0.17
192 0.89556 0.022222222222222254 0.38222 0.02 0.67778 0.16 0.47667 0.17
193 0.89778 0.01777777777777778 0.39889 0.0 0.66778 0.17 0.48667 0.19
194 0.89444 0.01222222222222219 0.40667 0.01 0.65444 0.19 0.47556 0.17
195 0.89556 0.00666666666666671 0.41222 0.02 0.66111 0.19 0.45556 0.17
196 0.89333 0.004444444444444473 0.42333 0.03 0.68111 0.19 0.44667 0.16
197 0.89111 0.0 0.42444 0.04 0.68667 0.18 0.43778 0.16
198 0.89444 0.005555555555555591 0.42333 0.03 0.69889 0.18 0.44222 0.14
199 0.88889 0.0044444444444444176 0.42111 0.01 0.69889 0.16 0.45556 0.16
200 0.91 0.003333333333333355 0.41222 0.02 0.68889 0.17 0.46778 0.16
201 0.91 0.010000000000000009 0.41111 0.01 0.69556 0.16 0.48111 0.14
202 0.90444 0.00888888888888889 0.41222 0.02 0.68778 0.17 0.47444 0.13
203 0.89667 0.009999999999999953 0.40556 0.04 0.69333 0.18 0.47556 0.15
204 0.9 0.006666666666666654 0.38667 0.05 0.69333 0.17 0.46556 0.13
205 0.89333 0.013333333333333308 0.39889 0.04 0.69444 0.15 0.46444 0.14
206 0.89 0.016666666666666663 0.40556 0.03 0.69778 0.12 0.48111 0.16
207 0.90111 0.014444444444444426 0.40778 0.03 0.69222 0.13 0.49444 0.16
208 0.89889 0.016666666666666663 0.40111 0.03 0.67444 0.13 0.50778 0.16
209 0.88667 0.006666666666666654 0.38333 0.03 0.66111 0.16 0.50444 0.16
210 0.89222 0.005555555555555536 0.39444 0.03 0.67222 0.16 0.50667 0.18
211 0.88556 0.0033333333333332993 0.37889 0.03 0.69444 0.17 0.50889 0.17
212 0.87667 0.0011111111111111183 0.38333 0.02 0.70667 0.16 0.50333 0.18
213 0.87 0.0033333333333332993 0.41 0.02 0.71333 0.16 0.49778 0.18
214 0.87111 0.011111111111111127 0.41778 0.01 0.71778 0.16 0.49111 0.18
215 0.87111 0.0044444444444444176 0.43111 0.01 0.69889 0.14 0.48111 0.16
216 0.87444 0.014444444444444426 0.42889 0.01 0.68444 0.14 0.48222 0.17
217 0.87778 0.013333333333333308 0.45 0.01 0.68778 0.13 0.46444 0.15
218 0.89 0.010000000000000009 0.42222 0.02 0.67222 0.14 0.46667 0.15
219 0.89444 0.01222222222222219 0.4 0.03 0.67889 0.14 0.46778 0.17
220 0.88444 0.006666666666666654 0.39889 0.02 0.66556 0.16 0.48 0.18
221 0.88667 0.002222222222222181 0.38444 0.03 0.66 0.17 0.49 0.19
222 0.88 0.00888888888888889 0.36222 0.03 0.65778 0.16 0.49111 0.18
223 0.87667 0.016666666666666663 0.37778 0.02 0.64222 0.17 0.52111 0.17
224 0.88778 0.01666666666666672 0.39222 0.03 0.63222 0.17 0.53111 0.18
225 0.89444 0.01222222222222219 0.4 0.01 0.64778 0.15 0.52 0.18
226 0.89778 0.011111111111111072 0.42 0.02 0.63333 0.14 0.50111 0.17
227 0.89 0.005555555555555536 0.42 0.01 0.64556 0.12 0.51444 0.18
228 0.89444 0.0011111111111111183 0.42 0.02 0.64333 0.12 0.51 0.18
229 0.89111 0.0022222222222222365 0.41444 0.01 0.65 0.12 0.51778 0.16
230 0.9 0.006666666666666654 0.41 0.04 0.64222 0.12 0.49889 0.17
231 0.89667 0.007777777777777828 0.41333 0.05 0.66333 0.13 0.50222 0.17
232 0.90444 0.006666666666666654 0.39889 0.06 0.68444 0.13 0.50111 0.18
233 0.90222 0.006666666666666654 0.40222 0.05 0.70333 0.11 0.50778 0.19
234 0.89111 0.00888888888888889 0.39333 0.04 0.72556 0.11 0.51222 0.21
235 0.89111 0.0022222222222222365 0.38444 0.03 0.71889 0.13 0.51444 0.21
236 0.89222 0.003333333333333355 0.39333 0.04 0.71 0.13 0.52889 0.2
237 0.88889 0.0 0.39889 0.03 0.68889 0.15 0.52111 0.19
238 0.89667 0.014444444444444426 0.40778 0.03 0.69111 0.17 0.51778 0.19
239 0.89444 0.005555555555555591 0.39333 0.03 0.69556 0.18 0.52333 0.18
240 0.89444 0.0011111111111111183 0.38667 0.02 0.69444 0.19 0.50778 0.18
241 0.89111 0.0022222222222222365 0.38111 0.02 0.71111 0.18 0.51111 0.19
242 0.89 0.007777777777777772 0.38222 0.03 0.70222 0.18 0.51889 0.18
243 0.88556 0.014444444444444482 0.37 0.03 0.70556 0.17 0.50556 0.17
244 0.89111 0.00888888888888889 0.35222 0.03 0.68556 0.16 0.50556 0.19
245 0.89556 0.00888888888888889 0.37222 0.05 0.70111 0.14 0.52111 0.2


==> Results/logs/catch_v2.dat <==
epochs target_catch std_target_catch Catch_v0 Catch_v0_std Catch_v3 Catch_v3_std Catch_v4 Catch_v4_std
0 0.23111 0.015555555555555559 0.26444 0.01 0.24778 0.01 0.24556 0.0
1 0.23111 0.011111111111111113 0.26222 0.01 0.24556 0.0 0.24333 0.01
2 0.25222 0.01444444444444444 0.26222 0.0 0.24111 0.01 0.26222 0.01
3 0.25667 0.014444444444444454 0.26667 0.0 0.25333 0.01 0.25333 0.0
4 0.24444 0.006666666666666668 0.27556 0.01 0.24556 0.01 0.25222 0.01
5 0.24889 0.01777777777777778 0.25889 0.0 0.24778 0.01 0.25444 0.02
6 0.23778 0.02444444444444445 0.25111 0.01 0.26222 0.0 0.26556 0.02
7 0.23222 0.030000000000000013 0.25222 0.02 0.26222 0.0 0.27111 0.02
8 0.25889 0.03222222222222222 0.25333 0.03 0.25667 0.0 0.27222 0.02
9 0.27 0.010000000000000009 0.25667 0.04 0.25667 0.01 0.26556 0.0
10 0.27667 0.003333333333333355 0.29889 0.02 0.25222 0.01 0.25444 0.0
11 0.28333 0.010000000000000009 0.3 0.02 0.24222 0.02 0.25333 0.0
12 0.27889 0.007777777777777772 0.30222 0.01 0.23667 0.0 0.25111 0.01
13 0.27222 0.0011111111111110905 0.31 0.01 0.25778 0.01 0.24778 0.0
14 0.27556 0.00888888888888889 0.29889 0.02 0.25222 0.01 0.26778 0.0
15 0.28333 0.016666666666666663 0.29667 0.03 0.23222 0.01 0.26444 0.01
16 0.28556 0.016666666666666663 0.30556 0.03 0.24333 0.01 0.27222 0.01
17 0.29111 0.013333333333333336 0.32111 0.03 0.23 0.0 0.27222 0.01
18 0.27333 0.0 0.31111 0.03 0.23222 0.0 0.28444 0.01
19 0.28778 0.009999999999999981 0.31444 0.02 0.25444 0.02 0.28444 0.0
20 0.28222 0.031111111111111117 0.31 0.02 0.26333 0.04 0.28444 0.0
21 0.28333 0.02111111111111111 0.29889 0.02 0.26111 0.02 0.30889 0.01
22 0.28889 0.017777777777777753 0.31889 0.03 0.26556 0.03 0.30222 0.01
23 0.27444 0.0188888888888889 0.32222 0.02 0.27111 0.02 0.31889 0.02
24 0.28222 0.004444444444444445 0.32667 0.01 0.27111 0.02 0.31556 0.0
25 0.27778 0.006666666666666654 0.33 0.02 0.26778 0.02 0.30778 0.0
26 0.28556 0.003333333333333327 0.34889 0.02 0.27 0.02 0.30778 0.01
27 0.26889 0.0022222222222222365 0.33778 0.02 0.26 0.02 0.29667 0.0
28 0.28889 0.008888888888888863 0.35111 0.02 0.25667 0.03 0.29444 0.0
29 0.28333 0.016666666666666663 0.34889 0.02 0.25889 0.01 0.30556 0.0
30 0.28778 0.007777777777777772 0.32333 0.02 0.24222 0.01 0.30111 0.01
31 0.29222 0.02111111111111111 0.32111 0.01 0.24111 0.01 0.30667 0.01
32 0.28778 0.025555555555555554 0.31778 0.03 0.25333 0.0 0.31889 0.01
33 0.27889 0.014444444444444454 0.31556 0.04 0.26889 0.02 0.31556 0.01
34 0.27333 0.01999999999999999 0.33 0.03 0.28 0.02 0.32333 0.02
35 0.27222 0.003333333333333327 0.33889 0.03 0.27667 0.04 0.33556 0.01
36 0.28 0.011111111111111101 0.33444 0.02 0.27111 0.02 0.32444 0.02
37 0.29 0.0011111111111111183 0.34111 0.0 0.28778 0.0 0.32556 0.01
38 0.30333 0.003333333333333327 0.35 0.0 0.27333 0.01 0.31444 0.01
39 0.31 0.007777777777777772 0.36333 0.0 0.27778 0.01 0.30222 0.01
40 0.31556 0.004444444444444445 0.36778 0.01 0.28333 0.0 0.30444 0.0
41 0.32556 0.0011111111111111183 0.38222 0.02 0.27889 0.02 0.31778 0.0
42 0.32 0.022222222222222227 0.39889 0.02 0.27444 0.02 0.32111 0.0
43 0.32444 0.031111111111111117 0.38889 0.01 0.28 0.03 0.32111 0.0
44 0.31111 0.024444444444444435 0.38889 0.03 0.28667 0.01 0.33556 0.0
45 0.29778 0.033333333333333354 0.38222 0.04 0.28111 0.01 0.33889 0.01
46 0.28889 0.024444444444444467 0.37667 0.03 0.28667 0.01 0.32556 0.01
47 0.30333 0.023333333333333317 0.37889 0.05 0.27889 0.01 0.34333 0.01
48 0.3 0.022222222222222227 0.37778 0.06 0.29222 0.01 0.33556 0.02
49 0.29556 0.01999999999999999 0.38444 0.07 0.28222 0.02 0.32556 0.01
50 0.30222 0.013333333333333336 0.37444 0.07 0.28222 0.01 0.34222 0.01
51 0.30333 0.014444444444444454 0.38 0.1 0.29889 0.01 0.33778 0.0
52 0.31667 0.007777777777777772 0.39222 0.1 0.30444 0.01 0.35111 0.0
53 0.33111 0.0 0.40667 0.09 0.29222 0.01 0.35111 0.0
54 0.33667 0.025555555555555554 0.41444 0.08 0.30889 0.01 0.32778 0.0
55 0.32889 0.022222222222222227 0.41889 0.06 0.31222 0.02 0.33333 0.01
56 0.33111 0.006666666666666682 0.44111 0.06 0.31556 0.02 0.31889 0.0
57 0.32444 0.006666666666666682 0.42222 0.05 0.32222 0.02 0.32778 0.01
58 0.32667 0.015555555555555545 0.42667 0.06 0.31556 0.03 0.34 0.02
59 0.32333 0.023333333333333345 0.42111 0.04 0.33111 0.02 0.34444 0.02
60 0.31444 0.032222222222222235 0.42333 0.03 0.32889 0.02 0.36 0.02
61 0.31111 0.0377777777777778 0.42444 0.02 0.32111 0.02 0.36556 0.03
62 0.31556 0.031111111111111117 0.42889 0.04 0.32111 0.01 0.34778 0.02
63 0.32667 0.04444444444444445 0.43111 0.04 0.31 0.01 0.35556 0.03
64 0.33889 0.045555555555555544 0.45 0.04 0.30444 0.01 0.36 0.03
65 0.33111 0.033333333333333354 0.46333 0.06 0.29889 0.01 0.34556 0.01
66 0.33333 0.01999999999999999 0.46667 0.06 0.31 0.01 0.34222 0.0
67 0.32222 0.015555555555555572 0.45778 0.07 0.30889 0.01 0.34444 0.0
68 0.31556 0.011111111111111101 0.46111 0.09 0.32333 0.01 0.33667 0.02
69 0.32667 0.01777777777777778 0.45111 0.09 0.33556 0.02 0.35333 0.01
70 0.33889 0.04777777777777778 0.43 0.09 0.34222 0.01 0.37222 0.01
71 0.35778 0.053333333333333316 0.45222 0.08 0.32333 0.0 0.38444 0.02
72 0.35667 0.061111111111111116 0.46 0.08 0.30556 0.0 0.38 0.01
73 0.36222 0.05555555555555558 0.46556 0.07 0.32444 0.02 0.37667 0.01
74 0.35444 0.043333333333333335 0.47889 0.09 0.31889 0.04 0.36889 0.0
75 0.34444 0.04444444444444445 0.49333 0.09 0.32333 0.03 0.36667 0.0
76 0.34778 0.034444444444444444 0.50333 0.1 0.34333 0.01 0.37667 0.02
77 0.36778 0.023333333333333345 0.51556 0.1 0.33889 0.01 0.39444 0.02
78 0.37 0.02111111111111111 0.51 0.09 0.33444 0.01 0.40556 0.01
79 0.38444 0.013333333333333336 0.49222 0.1 0.33444 0.03 0.41778 0.01
80 0.40556 0.0188888888888889 0.48444 0.07 0.33111 0.02 0.41778 0.02
81 0.40778 0.012222222222222218 0.47111 0.08 0.32667 0.0 0.40444 0.04
82 0.40222 0.013333333333333336 0.48667 0.08 0.33444 0.0 0.41 0.03
83 0.39889 0.032222222222222235 0.49667 0.08 0.34333 0.01 0.40222 0.01
84 0.38556 0.04777777777777778 0.50667 0.07 0.33222 0.01 0.39111 0.0
85 0.38333 0.0522222222222222 0.53333 0.09 0.33333 0.0 0.37889 0.01
86 0.4 0.0711111111111111 0.54444 0.08 0.32222 0.0 0.38222 0.03
87 0.39333 0.05555555555555555 0.55333 0.11 0.35667 0.0 0.37333 0.01
88 0.39111 0.03555555555555556 0.54889 0.1 0.35444 0.01 0.36889 0.01
89 0.41111 0.02888888888888888 0.54222 0.1 0.35667 0.02 0.38889 0.01
90 0.40556 0.03222222222222221 0.53111 0.1 0.36222 0.02 0.40889 0.01
91 0.41667 0.045555555555555544 0.52667 0.08 0.35444 0.01 0.41222 0.0
92 0.43444 0.05888888888888891 0.52222 0.08 0.35 0.01 0.40444 0.0
93 0.45222 0.07222222222222224 0.51667 0.07 0.36556 0.0 0.39778 0.0
94 0.45111 0.07111111111111112 0.52889 0.06 0.38 0.02 0.39889 0.0
95 0.48 0.06666666666666665 0.51778 0.06 0.39444 0.01 0.39222 0.01
96 0.48889 0.06444444444444444 0.51889 0.06 0.41222 0.01 0.4 0.0
97 0.48444 0.05555555555555558 0.51111 0.07 0.39667 0.0 0.40778 0.0
98 0.48778 0.06555555555555556 0.51222 0.09 0.38111 0.02 0.41333 0.0
99 0.47889 0.05666666666666667 0.51889 0.07 0.38556 0.02 0.4 0.03
100 0.46556 0.05666666666666667 0.53 0.08 0.38 0.03 0.40333 0.03
101 0.47556 0.06888888888888886 0.53333 0.08 0.38667 0.04 0.41222 0.03
102 0.47333 0.0711111111111111 0.54667 0.07 0.39667 0.03 0.42556 0.02
103 0.47889 0.08333333333333331 0.55333 0.09 0.40444 0.05 0.43111 0.01
104 0.47889 0.08555555555555555 0.57667 0.1 0.40222 0.06 0.42889 0.04
105 0.47889 0.07222222222222222 0.57889 0.11 0.40667 0.04 0.43333 0.03
106 0.49889 0.06777777777777777 0.57444 0.11 0.41556 0.05 0.43222 0.02
107 0.49778 0.07555555555555557 0.56778 0.11 0.43 0.05 0.41778 0.02
108 0.50778 0.0677777777777778 0.57 0.11 0.43222 0.05 0.42333 0.0
109 0.51778 0.07333333333333336 0.56333 0.12 0.44222 0.06 0.42222 0.02
110 0.50778 0.09666666666666668 0.56889 0.1 0.44222 0.05 0.42222 0.0
111 0.49556 0.08666666666666664 0.57556 0.09 0.44667 0.05 0.42778 0.01
112 0.49222 0.08111111111111113 0.59 0.09 0.43778 0.05 0.44556 0.02
113 0.49111 0.0733333333333333 0.59333 0.08 0.42 0.04 0.45222 0.02
114 0.52889 0.062222222222222234 0.62556 0.08 0.41889 0.05 0.45111 0.02
115 0.54556 0.08111111111111113 0.60667 0.1 0.42444 0.05 0.45778 0.03
116 0.55222 0.09666666666666665 0.62222 0.1 0.43778 0.06 0.45556 0.01
117 0.55778 0.09333333333333332 0.63556 0.09 0.42444 0.05 0.45222 0.0
118 0.56111 0.11444444444444446 0.62 0.06 0.43889 0.05 0.46444 0.0
119 0.55333 0.10222222222222221 0.61 0.05 0.44444 0.04 0.44778 0.02
120 0.54 0.0866666666666667 0.60667 0.05 0.43667 0.02 0.43778 0.0
121 0.54667 0.08666666666666664 0.61111 0.06 0.42444 0.02 0.45222 0.02
122 0.54444 0.09111111111111111 0.61444 0.07 0.42667 0.01 0.44556 0.01
123 0.55222 0.09000000000000002 0.64 0.08 0.41889 0.02 0.43889 0.01
124 0.56889 0.0888888888888889 0.64667 0.08 0.41778 0.05 0.46778 0.0
125 0.58667 0.09111111111111111 0.64556 0.09 0.41333 0.05 0.47444 0.01
126 0.6 0.08444444444444443 0.64111 0.07 0.41556 0.04 0.47111 0.02
127 0.60778 0.07 0.64778 0.06 0.43 0.03 0.46778 0.02
128 0.62 0.0888888888888889 0.64 0.06 0.43444 0.03 0.46556 0.01
129 0.61333 0.1111111111111111 0.65111 0.07 0.44667 0.03 0.45556 0.01
130 0.61111 0.1222222222222222 0.63889 0.07 0.44111 0.02 0.47333 0.04
131 0.61444 0.13222222222222224 0.63333 0.1 0.46111 0.03 0.5 0.05
132 0.62111 0.13444444444444442 0.62222 0.11 0.45556 0.01 0.50667 0.04
133 0.62778 0.10333333333333335 0.62222 0.11 0.45667 0.0 0.51556 0.04
134 0.64333 0.07444444444444442 0.62 0.11 0.46111 0.0 0.51 0.03
135 0.64 0.07555555555555554 0.61778 0.11 0.44889 0.01 0.50111 0.03
136 0.64556 0.08111111111111113 0.62333 0.1 0.43556 0.02 0.48444 0.03
137 0.66 0.09333333333333332 0.62333 0.08 0.43556 0.02 0.48444 0.03
138 0.66333 0.10555555555555551 0.63222 0.09 0.42222 0.02 0.48889 0.03
139 0.67222 0.08555555555555555 0.63889 0.08 0.43 0.01 0.50222 0.02
140 0.67444 0.09666666666666668 0.63889 0.07 0.43778 0.01 0.51444 0.03
141 0.66556 0.08555555555555555 0.61667 0.07 0.44444 0.01 0.50333 0.01
142 0.65556 0.09333333333333338 0.62889 0.07 0.44222 0.02 0.50667 0.02
143 0.66333 0.10555555555555551 0.62444 0.06 0.43222 0.04 0.50111 0.02
144 0.65889 0.11666666666666664 0.65 0.05 0.42889 0.05 0.50222 0.04
145 0.67889 0.11888888888888888 0.66 0.05 0.42889 0.03 0.49444 0.04
146 0.67778 0.12222222222222223 0.66111 0.07 0.44111 0.03 0.48444 0.04
147 0.67889 0.12555555555555553 0.65667 0.08 0.45333 0.02 0.48111 0.04
148 0.68444 0.11555555555555558 0.67 0.07 0.45111 0.02 0.48556 0.01
149 0.69889 0.10333333333333335 0.66889 0.08 0.45556 0.02 0.49222 0.02
150 0.70778 0.09666666666666662 0.66 0.09 0.44111 0.03 0.51111 0.02
151 0.71444 0.09888888888888892 0.66 0.08 0.42556 0.01 0.51 0.01
152 0.69556 0.10000000000000003 0.65 0.06 0.41556 0.02 0.53778 0.0
153 0.70333 0.10333333333333335 0.64889 0.07 0.41222 0.01 0.54444 0.0
154 0.70444 0.10444444444444445 0.65 0.06 0.41667 0.01 0.53333 0.0
155 0.70333 0.09444444444444444 0.65333 0.05 0.41444 0.0 0.52889 0.0
156 0.73667 0.09444444444444444 0.66778 0.05 0.42111 0.01 0.51667 0.02
157 0.74444 0.0888888888888889 0.64889 0.06 0.43333 0.0 0.51889 0.02
158 0.73556 0.0888888888888889 0.65 0.07 0.43889 0.0 0.50222 0.02
159 0.71444 0.10555555555555551 0.65667 0.07 0.45444 0.01 0.49444 0.02
160 0.71889 0.1011111111111111 0.66 0.08 0.46667 0.02 0.49889 0.01
161 0.73 0.10333333333333335 0.67444 0.08 0.45222 0.0 0.50111 0.01
162 0.73444 0.10333333333333335 0.68333 0.08 0.44556 0.0 0.51222 0.01
163 0.74333 0.09222222222222226 0.68 0.07 0.44778 0.01 0.53222 0.01
164 0.73889 0.08777777777777779 0.68444 0.06 0.43889 0.0 0.53222 0.03
165 0.73 0.0922222222222222 0.68556 0.06 0.41222 0.0 0.54333 0.03
166 0.72667 0.09555555555555556 0.70778 0.05 0.43222 0.0 0.53111 0.02
167 0.73556 0.09333333333333332 0.71 0.04 0.44889 0.02 0.50222 0.04
168 0.75556 0.10222222222222221 0.71 0.05 0.46 0.01 0.49889 0.02
169 0.76 0.09777777777777774 0.71 0.06 0.45333 0.0 0.50556 0.0
170 0.78 0.09555555555555556 0.70556 0.06 0.47556 0.01 0.50333 0.02
171 0.78556 0.09666666666666668 0.69444 0.06 0.45556 0.0 0.52 0.0
172 0.78778 0.09666666666666668 0.70111 0.05 0.45556 0.02 0.52778 0.01
173 0.79111 0.1111111111111111 0.71222 0.05 0.45444 0.04 0.52333 0.01
174 0.78222 0.11555555555555558 0.72889 0.06 0.46 0.04 0.51667 0.02
175 0.78222 0.10888888888888887 0.71444 0.06 0.45556 0.04 0.52 0.0
176 0.79556 0.11333333333333334 0.72556 0.07 0.47 0.04 0.52667 0.01
177 0.78444 0.1111111111111111 0.73222 0.06 0.48 0.02 0.53111 0.01
178 0.79222 0.1011111111111111 0.71556 0.06 0.48 0.01 0.52778 0.01
179 0.80222 0.1044444444444444 0.72 0.06 0.47667 0.01 0.52444 0.01
180 0.79778 0.1111111111111111 0.70556 0.06 0.47889 0.02 0.52333 0.01
181 0.79 0.1077777777777778 0.69333 0.05 0.47889 0.01 0.51333 0.0
182 0.79556 0.10888888888888892 0.69667 0.04 0.46 0.02 0.50111 0.01
183 0.79333 0.10666666666666669 0.70667 0.03 0.47111 0.01 0.52 0.01
184 0.79111 0.09999999999999998 0.70778 0.03 0.46889 0.02 0.51889 0.02
185 0.79889 0.08555555555555555 0.72556 0.03 0.46778 0.03 0.53333 0.03
186 0.80222 0.0733333333333333 0.74667 0.04 0.46111 0.05 0.53889 0.03
187 0.80444 0.07111111111111112 0.72889 0.06 0.47778 0.06 0.54222 0.02
188 0.8 0.07111111111111107 0.73444 0.05 0.47667 0.05 0.55667 0.01
189 0.81444 0.07222222222222224 0.70667 0.06 0.46778 0.07 0.55556 0.01
190 0.82556 0.0788888888888889 0.69333 0.06 0.47444 0.06 0.55 0.02
191 0.83556 0.07555555555555554 0.67778 0.06 0.47556 0.03 0.55778 0.0
192 0.85222 0.07222222222222219 0.68556 0.06 0.47111 0.05 0.55889 0.02
193 0.84889 0.07555555555555554 0.68556 0.05 0.45778 0.05 0.56111 0.02
194 0.84222 0.0822222222222222 0.71222 0.04 0.46 0.04 0.57556 0.02
195 0.84333 0.08111111111111108 0.7 0.04 0.45778 0.05 0.57111 0.05
196 0.83556 0.08000000000000002 0.67667 0.03 0.47778 0.05 0.56556 0.06
197 0.83889 0.08111111111111113 0.68444 0.05 0.47889 0.03 0.56444 0.07
198 0.84 0.08222222222222225 0.66889 0.06 0.48333 0.02 0.57111 0.04
199 0.83111 0.09111111111111114 0.67111 0.05 0.48444 0.03 0.56778 0.03
200 0.82444 0.10888888888888892 0.68444 0.04 0.47444 0.03 0.56667 0.03
201 0.84222 0.10444444444444445 0.69333 0.03 0.47778 0.02 0.58 0.03
202 0.85111 0.10222222222222221 0.70444 0.04 0.50111 0.03 0.57778 0.03
203 0.87 0.08111111111111113 0.70556 0.04 0.50556 0.01 0.57444 0.07
204 0.87444 0.07444444444444442 0.72667 0.06 0.50333 0.02 0.57778 0.06
205 0.87667 0.07666666666666666 0.73222 0.07 0.50667 0.02 0.57333 0.06
206 0.87556 0.07555555555555554 0.70667 0.06 0.5 0.02 0.55 0.07
207 0.85889 0.07666666666666666 0.70444 0.06 0.49667 0.03 0.54 0.06
208 0.86 0.07777777777777778 0.69667 0.05 0.49778 0.0 0.54778 0.05
209 0.87 0.0788888888888889 0.68222 0.05 0.50667 0.0 0.54778 0.07
210 0.87222 0.07222222222222219 0.71333 0.04 0.50889 0.02 0.54778 0.05
211 0.88333 0.07444444444444442 0.71889 0.04 0.49778 0.01 0.55333 0.06
212 0.89222 0.06777777777777777 0.73889 0.03 0.48556 0.0 0.53667 0.07
213 0.88667 0.06888888888888889 0.74111 0.02 0.47556 0.02 0.53222 0.07
214 0.88444 0.06888888888888889 0.74889 0.03 0.47111 0.02 0.55222 0.07
215 0.87333 0.07111111111111112 0.73778 0.04 0.47222 0.03 0.55 0.08
216 0.86889 0.07111111111111107 0.72 0.04 0.47778 0.03 0.57111 0.08
217 0.87667 0.06777777777777777 0.72222 0.05 0.49333 0.04 0.58889 0.07
218 0.88333 0.07 0.71222 0.08 0.49667 0.05 0.57111 0.08
219 0.89111 0.06888888888888889 0.71333 0.07 0.50333 0.05 0.56667 0.07
220 0.88778 0.06777777777777783 0.70556 0.07 0.49667 0.06 0.57333 0.06
221 0.89889 0.04999999999999999 0.70778 0.05 0.5 0.04 0.56889 0.07
222 0.90222 0.053333333333333344 0.72111 0.03 0.50556 0.03 0.59222 0.06
223 0.91444 0.045555555555555516 0.73444 0.02 0.49556 0.0 0.59333 0.07
224 0.91444 0.04777777777777775 0.73333 0.02 0.50778 0.02 0.59111 0.05
225 0.91778 0.05111111111111111 0.72444 0.01 0.49556 0.02 0.60222 0.04
226 0.91444 0.04777777777777775 0.71222 0.02 0.48778 0.03 0.60333 0.03
227 0.90889 0.055555555555555525 0.70556 0.02 0.48889 0.03 0.59222 0.02
228 0.90778 0.052222222222222225 0.70778 0.02 0.50222 0.02 0.57667 0.05
229 0.89889 0.05888888888888888 0.72444 0.03 0.49556 0.01 0.58333 0.04
230 0.91778 0.053333333333333344 0.70111 0.02 0.51111 0.01 0.56889 0.04
231 0.92444 0.04444444444444445 0.72222 0.02 0.52556 0.01 0.53222 0.05
232 0.93111 0.04222222222222227 0.71889 0.03 0.52889 0.01 0.52444 0.03
233 0.93333 0.0377777777777778 0.71444 0.02 0.51667 0.01 0.53444 0.04
234 0.93667 0.030000000000000027 0.72 0.02 0.52222 0.0 0.52778 0.05
235 0.93222 0.034444444444444444 0.71444 0.03 0.51556 0.01 0.53444 0.07
236 0.93222 0.03666666666666668 0.71 0.03 0.51556 0.01 0.54556 0.08
237 0.93556 0.024444444444444435 0.70889 0.02 0.53778 0.0 0.50111 0.1
238 0.93111 0.022222222222222254 0.7 0.02 0.54111 0.02 0.47778 0.11
239 0.92889 0.01777777777777778 0.70333 0.03 0.54333 0.03 0.45111 0.12
240 0.94222 0.011111111111111127 0.70333 0.02 0.53222 0.03 0.43222 0.14
241 0.93111 0.022222222222222254 0.7 0.0 0.52111 0.02 0.40889 0.16
242 0.93444 0.021111111111111136 0.71444 0.0 0.53778 0.0 0.41556 0.17
243 0.93222 0.02999999999999997 0.71889 0.01 0.53444 0.01 0.38111 0.16
244 0.93111 0.0377777777777778 0.72333 0.0 0.53778 0.0 0.37667 0.13
245 0.94 0.03333333333333338 0.72333 0.03 0.54222 0.0 0.36667 0.11


==> Results/logs/catch_v3.dat <==
epochs target_catch std_target_catch Catch_v0 Catch_v0_std Catch_v2 Catch_v2_std Catch_v4 Catch_v4_std
0 0.25556 0.017777777777777767 0.25889 0.03 0.22667 0.0 0.25889 0.01
1 0.26333 0.014444444444444454 0.29778 0.01 0.24556 0.01 0.28444 0.0
2 0.27778 0.0022222222222222365 0.34889 0.0 0.26111 0.01 0.32333 0.0
3 0.29778 0.004444444444444445 0.37778 0.02 0.25111 0.02 0.35222 0.0
4 0.31333 0.0022222222222222088 0.38667 0.02 0.27222 0.03 0.37111 0.01
5 0.31333 0.0 0.38667 0.03 0.27667 0.02 0.40444 0.02
6 0.32778 0.003333333333333355 0.38778 0.02 0.27778 0.0 0.42444 0.02
7 0.33222 0.027777777777777762 0.40111 0.03 0.28889 0.03 0.41333 0.03
8 0.33667 0.023333333333333317 0.41222 0.03 0.31333 0.02 0.44444 0.02
9 0.35333 0.0022222222222222365 0.42444 0.05 0.33667 0.02 0.45667 0.01
10 0.38 0.024444444444444435 0.42222 0.07 0.32444 0.04 0.47111 0.01
11 0.41889 0.04777777777777778 0.42889 0.08 0.35333 0.03 0.50444 0.01
12 0.45111 0.04222222222222222 0.43444 0.07 0.39889 0.03 0.53222 0.01
13 0.49 0.032222222222222235 0.46 0.08 0.42 0.05 0.54 0.02
14 0.51 0.025555555555555554 0.47889 0.08 0.47 0.06 0.58667 0.01
15 0.53111 0.0 0.49556 0.08 0.53444 0.05 0.61111 0.01
16 0.53667 0.0011111111111111183 0.48333 0.08 0.56667 0.05 0.60889 0.02
17 0.57111 0.011111111111111072 0.47 0.08 0.58222 0.05 0.63778 0.03
18 0.61444 0.007777777777777772 0.46778 0.06 0.59 0.04 0.65444 0.04
19 0.63667 0.014444444444444426 0.44222 0.04 0.59667 0.03 0.66222 0.05
20 0.68333 0.012222222222222245 0.44222 0.06 0.61 0.01 0.66222 0.05
21 0.71444 0.025555555555555554 0.43778 0.06 0.65222 0.01 0.70333 0.07
22 0.72333 0.034444444444444444 0.44778 0.05 0.66778 0.01 0.69667 0.09
23 0.74889 0.019999999999999962 0.46222 0.08 0.69 0.02 0.69556 0.09
24 0.76333 0.03666666666666668 0.47 0.08 0.73556 0.03 0.70333 0.09
25 0.77111 0.022222222222222202 0.49222 0.07 0.74222 0.04 0.71222 0.08
26 0.8 0.015555555555555545 0.48778 0.08 0.74889 0.05 0.70444 0.06
27 0.81444 0.007777777777777772 0.49333 0.08 0.76 0.05 0.73889 0.05
28 0.83 0.005555555555555591 0.49556 0.09 0.76444 0.03 0.75667 0.05
29 0.82333 0.025555555555555554 0.48444 0.09 0.76333 0.03 0.78111 0.06
30 0.82889 0.02444444444444449 0.48889 0.09 0.78889 0.03 0.81222 0.05
31 0.83111 0.03111111111111109 0.47778 0.08 0.80222 0.02 0.82111 0.05
32 0.84222 0.028888888888888853 0.48556 0.07 0.82333 0.03 0.82444 0.06
33 0.86444 0.006666666666666654 0.46222 0.09 0.82556 0.01 0.83444 0.07
34 0.87222 0.005555555555555536 0.46 0.08 0.82778 0.01 0.83222 0.05
35 0.87667 0.01222222222222219 0.44333 0.08 0.80889 0.03 0.82778 0.06
36 0.89556 0.0022222222222222365 0.46111 0.09 0.79778 0.04 0.82667 0.05
37 0.89444 0.0011111111111111183 0.46333 0.1 0.80333 0.03 0.83333 0.04
38 0.89889 0.0011111111111111183 0.47111 0.11 0.81 0.04 0.84 0.06
39 0.91889 0.010000000000000009 0.48778 0.09 0.83 0.03 0.84111 0.07
40 0.93556 0.006666666666666654 0.47889 0.09 0.84 0.02 0.85 0.08
41 0.94 0.002222222222222181 0.47222 0.07 0.86444 0.01 0.83556 0.09
42 0.95333 0.0044444444444444176 0.49111 0.05 0.87222 0.01 0.82 0.1
43 0.95 0.007777777777777772 0.47667 0.06 0.88222 0.01 0.82444 0.1
44 0.94889 0.0 0.47667 0.05 0.89889 0.02 0.83111 0.08
45 0.94889 0.0 0.49889 0.06 0.9 0.01 0.82556 0.1
46 0.93778 0.011111111111111127 0.49556 0.07 0.89667 0.01 0.84222 0.1
47 0.94111 0.014444444444444482 0.49444 0.06 0.89444 0.01 0.83111 0.1
48 0.94 0.011111111111111127 0.48556 0.07 0.87556 0.0 0.82333 0.11
49 0.94333 0.010000000000000009 0.47111 0.08 0.88444 0.01 0.81222 0.11
50 0.93444 0.014444444444444426 0.47778 0.08 0.88889 0.02 0.82667 0.1
51 0.94444 0.0022222222222222365 0.45444 0.09 0.88667 0.02 0.82333 0.09
52 0.94444 0.0022222222222222365 0.45222 0.08 0.88556 0.03 0.82889 0.08
53 0.94778 0.0011111111111111183 0.46444 0.11 0.87333 0.03 0.83667 0.09
54 0.95444 0.010000000000000009 0.47444 0.1 0.85556 0.03 0.84 0.08
55 0.95889 0.007777777777777772 0.45889 0.1 0.85111 0.04 0.83444 0.07
56 0.96 0.0044444444444444176 0.46556 0.1 0.86333 0.04 0.83778 0.06
57 0.96778 0.003333333333333355 0.45444 0.09 0.83556 0.07 0.83667 0.07
58 0.97333 0.002222222222222181 0.45222 0.07 0.81333 0.1 0.83333 0.06
59 0.96444 0.0022222222222222365 0.44667 0.07 0.81444 0.12 0.82222 0.08
60 0.95889 0.005555555555555536 0.45444 0.07 0.79889 0.13 0.80778 0.1
61 0.95667 0.007777777777777772 0.44444 0.1 0.78222 0.14 0.79 0.1
62 0.95667 0.007777777777777772 0.43778 0.1 0.79111 0.14 0.77111 0.12
63 0.95667 0.007777777777777772 0.44 0.09 0.80667 0.12 0.76889 0.11
64 0.95556 0.00888888888888889 0.45556 0.09 0.79333 0.14 0.77333 0.1
65 0.95778 0.002222222222222181 0.46 0.08 0.79556 0.14 0.78889 0.08
66 0.95889 0.005555555555555536 0.45111 0.08 0.81889 0.14 0.79444 0.08
67 0.96444 0.00666666666666671 0.46222 0.08 0.83111 0.13 0.81444 0.08
68 0.96444 0.011111111111111072 0.45889 0.06 0.83111 0.14 0.81667 0.08
69 0.96444 0.00888888888888889 0.44778 0.07 0.83889 0.13 0.81778 0.08
70 0.96222 0.006666666666666654 0.45111 0.08 0.83333 0.13 0.79778 0.08
71 0.96444 0.004444444444444473 0.45889 0.08 0.83222 0.13 0.79444 0.08
72 0.96778 0.0011111111111111183 0.45778 0.11 0.84 0.12 0.79778 0.06
73 0.97222 0.0011111111111111183 0.47556 0.12 0.85 0.11 0.79333 0.07
74 0.97556 0.002222222222222181 0.47889 0.13 0.84333 0.1 0.80778 0.07
75 0.97556 0.002222222222222181 0.47556 0.11 0.84667 0.1 0.81778 0.06
76 0.97222 0.005555555555555536 0.47444 0.09 0.83778 0.11 0.81222 0.06
77 0.96889 0.00888888888888889 0.45333 0.07 0.83333 0.12 0.81222 0.07
78 0.96556 0.005555555555555591 0.43222 0.07 0.84778 0.11 0.79667 0.08
79 0.96667 0.00888888888888889 0.42 0.08 0.84889 0.11 0.77889 0.08
80 0.96778 0.010000000000000009 0.42667 0.07 0.85333 0.1 0.77778 0.09
81 0.96667 0.004444444444444473 0.43222 0.09 0.85111 0.11 0.76667 0.09
82 0.96667 0.00666666666666671 0.44333 0.07 0.84556 0.1 0.75333 0.12
83 0.96778 0.0011111111111111183 0.44111 0.07 0.83667 0.09 0.76333 0.09
84 0.96778 0.0011111111111111183 0.45444 0.08 0.84667 0.08 0.76111 0.09
85 0.97556 0.0 0.45111 0.07 0.85 0.07 0.76667 0.1
86 0.97444 0.005555555555555536 0.45 0.09 0.85222 0.06 0.77333 0.08
87 0.97556 0.0 0.45 0.09 0.84444 0.08 0.78556 0.06
88 0.97111 0.0044444444444444176 0.45333 0.09 0.83667 0.07 0.78556 0.06
89 0.96778 0.005555555555555591 0.44556 0.08 0.84556 0.07 0.78111 0.07
90 0.97 0.005555555555555536 0.45667 0.07 0.83778 0.07 0.78667 0.07
91 0.96556 0.0011111111111111183 0.46333 0.07 0.84667 0.07 0.77889 0.07
92 0.97222 0.005555555555555536 0.46667 0.08 0.84778 0.07 0.78222 0.09
93 0.97222 0.0011111111111111183 0.48333 0.09 0.83444 0.07 0.76667 0.1
94 0.97 0.010000000000000009 0.48667 0.11 0.83111 0.08 0.75 0.1
95 0.97 0.003333333333333355 0.47556 0.12 0.82667 0.09 0.74667 0.12
96 0.97 0.003333333333333355 0.47556 0.12 0.81222 0.1 0.73889 0.14
97 0.96333 0.005555555555555591 0.46444 0.12 0.82444 0.11 0.72667 0.13
98 0.96222 0.0022222222222222365 0.44778 0.1 0.81556 0.1 0.73111 0.13
99 0.97222 0.0033333333333332993 0.43111 0.07 0.82889 0.1 0.74222 0.12
100 0.96889 0.0 0.44667 0.07 0.84 0.1 0.72333 0.11
101 0.97 0.0011111111111111183 0.44778 0.07 0.83778 0.1 0.73778 0.1
102 0.97222 0.0033333333333332993 0.46333 0.09 0.83667 0.12 0.74444 0.09
103 0.97222 0.0011111111111111183 0.47778 0.1 0.83778 0.13 0.74111 0.07
104 0.96889 0.0022222222222222365 0.45889 0.11 0.82444 0.13 0.76889 0.07
105 0.97222 0.0011111111111111183 0.45556 0.1 0.83333 0.12 0.76556 0.07
106 0.97333 0.0 0.44111 0.09 0.83667 0.11 0.77444 0.07
107 0.97222 0.0033333333333332993 0.45 0.08 0.84444 0.11 0.77444 0.08
108 0.97333 0.0044444444444444176 0.45556 0.07 0.84333 0.12 0.77111 0.07
109 0.97667 0.0011111111111111183 0.47889 0.07 0.84222 0.11 0.75667 0.08
110 0.96889 0.004444444444444473 0.50778 0.07 0.85 0.11 0.75667 0.09
111 0.97 0.007777777777777772 0.48333 0.08 0.83556 0.14 0.76 0.1
112 0.97111 0.006666666666666654 0.48444 0.09 0.82778 0.13 0.74444 0.11
113 0.97222 0.0011111111111111183 0.48778 0.09 0.83667 0.13 0.74556 0.11
114 0.97667 0.0033333333333332993 0.47667 0.09 0.82889 0.14 0.74333 0.11
115 0.97889 0.003333333333333355 0.47889 0.09 0.83222 0.12 0.74111 0.1
116 0.97444 0.014444444444444482 0.48556 0.07 0.82556 0.13 0.73667 0.09
117 0.97333 0.0155555555555556 0.48333 0.07 0.82889 0.11 0.74667 0.08
118 0.97 0.014444444444444426 0.47778 0.07 0.82444 0.11 0.75 0.1
119 0.96778 0.014444444444444426 0.47333 0.07 0.82444 0.11 0.73444 0.11
120 0.97111 0.011111111111111127 0.45778 0.08 0.83 0.1 0.74889 0.12
121 0.97667 0.0033333333333332993 0.48 0.11 0.82444 0.11 0.74444 0.13
122 0.97556 0.0044444444444444176 0.48889 0.11 0.83778 0.1 0.74222 0.13
123 0.98 0.0 0.46556 0.08 0.84 0.1 0.74222 0.13
124 0.97333 0.002222222222222181 0.48333 0.08 0.84111 0.1 0.75667 0.12
125 0.97222 0.0011111111111111183 0.49111 0.06 0.83222 0.1 0.75 0.12
126 0.97111 0.0022222222222222365 0.47667 0.05 0.82667 0.1 0.73889 0.13
127 0.97556 0.002222222222222181 0.49889 0.08 0.80667 0.1 0.74222 0.12
128 0.96889 0.004444444444444473 0.48889 0.09 0.8 0.11 0.75556 0.11
129 0.97 0.0011111111111111183 0.49667 0.1 0.81 0.11 0.75778 0.1
130 0.96889 0.0022222222222222365 0.49333 0.09 0.82778 0.1 0.76889 0.07
131 0.96667 0.004444444444444473 0.48667 0.08 0.84333 0.1 0.79111 0.05
132 0.96556 0.003333333333333355 0.48889 0.06 0.85778 0.08 0.79222 0.07
133 0.97444 0.007777777777777772 0.47333 0.06 0.86111 0.06 0.78 0.08
134 0.97667 0.0011111111111111183 0.45667 0.05 0.83889 0.06 0.78111 0.08
135 0.97667 0.0033333333333332993 0.45 0.05 0.82 0.08 0.77778 0.09
136 0.97 0.003333333333333355 0.44333 0.05 0.82111 0.08 0.75333 0.1
137 0.97222 0.0033333333333332993 0.43556 0.04 0.83444 0.09 0.75 0.09
138 0.96556 0.003333333333333355 0.46 0.04 0.85222 0.08 0.75111 0.09
139 0.96667 0.0022222222222222365 0.48222 0.06 0.86667 0.08 0.75667 0.11
140 0.96889 0.0022222222222222365 0.49 0.07 0.86667 0.06 0.74889 0.1
141 0.97222 0.0033333333333332993 0.47667 0.08 0.88444 0.05 0.76667 0.08
142 0.97667 0.007777777777777772 0.47556 0.1 0.89444 0.04 0.77667 0.08
143 0.97889 0.005555555555555536 0.43889 0.1 0.88444 0.04 0.76222 0.08
144 0.98 0.00888888888888889 0.44 0.1 0.88444 0.03 0.75667 0.09
145 0.97778 0.006666666666666654 0.46222 0.1 0.88333 0.03 0.76111 0.09
146 0.98222 0.0022222222222222365 0.46222 0.09 0.87222 0.04 0.76222 0.1
147 0.97222 0.0033333333333332993 0.48444 0.08 0.87222 0.04 0.76778 0.09
148 0.97 0.0011111111111111183 0.49556 0.07 0.87111 0.04 0.75778 0.11
149 0.96889 0.0022222222222222365 0.49444 0.05 0.86222 0.05 0.75556 0.12
150 0.97111 0.0044444444444444176 0.49333 0.04 0.85889 0.06 0.75667 0.13
151 0.97556 0.0044444444444444176 0.48222 0.05 0.86556 0.05 0.74667 0.13
152 0.97889 0.005555555555555536 0.47111 0.04 0.86333 0.05 0.74556 0.15
153 0.98111 0.005555555555555591 0.47 0.05 0.87222 0.04 0.73889 0.14
154 0.98222 0.004444444444444473 0.46889 0.07 0.87333 0.04 0.73889 0.11
155 0.97889 0.003333333333333355 0.46778 0.07 0.88889 0.03 0.73667 0.1
156 0.97111 0.0044444444444444176 0.49889 0.09 0.89556 0.04 0.74 0.1
157 0.96778 0.007777777777777772 0.49444 0.09 0.89556 0.03 0.75889 0.08
158 0.96889 0.006666666666666654 0.48556 0.08 0.90667 0.03 0.79889 0.07
159 0.96444 0.00666666666666671 0.46667 0.09 0.89889 0.04 0.78667 0.09
160 0.97333 0.0044444444444444176 0.45333 0.09 0.89222 0.03 0.79778 0.1
161 0.97778 0.0022222222222222365 0.45778 0.1 0.88667 0.02 0.81667 0.09
162 0.97667 0.0033333333333332993 0.46444 0.1 0.89444 0.01 0.8 0.12
163 0.97778 0.0022222222222222365 0.48222 0.11 0.89556 0.01 0.80333 0.12
164 0.97556 0.006666666666666654 0.47444 0.11 0.89 0.01 0.80222 0.11
165 0.97778 0.011111111111111127 0.48222 0.11 0.89333 0.01 0.78556 0.11
166 0.97889 0.007777777777777772 0.47889 0.11 0.89222 0.02 0.78889 0.1
167 0.97333 0.00888888888888889 0.47889 0.11 0.89778 0.03 0.79778 0.1
168 0.97111 0.00888888888888889 0.47667 0.08 0.91444 0.02 0.8 0.11
169 0.97 0.003333333333333355 0.47222 0.08 0.91 0.01 0.79444 0.12
170 0.97 0.005555555555555536 0.46444 0.08 0.90889 0.01 0.80778 0.12
171 0.97111 0.0022222222222222365 0.47444 0.07 0.90333 0.01 0.80889 0.12
172 0.97111 0.0044444444444444176 0.49333 0.08 0.89222 0.01 0.81333 0.11
173 0.97222 0.0011111111111111183 0.48222 0.06 0.89667 0.01 0.81778 0.1
174 0.97556 0.002222222222222181 0.48667 0.06 0.88 0.01 0.79222 0.13
175 0.97778 0.0022222222222222365 0.48667 0.07 0.88556 0.01 0.80333 0.12
176 0.97889 0.003333333333333355 0.46778 0.07 0.88889 0.0 0.79556 0.14
177 0.97889 0.005555555555555536 0.48333 0.08 0.89222 0.01 0.79889 0.13
178 0.98222 0.00888888888888889 0.49222 0.08 0.89778 0.02 0.80667 0.13
179 0.97667 0.005555555555555536 0.47667 0.09 0.90222 0.01 0.81111 0.12
180 0.97556 0.002222222222222181 0.48667 0.09 0.89 0.03 0.79444 0.12
181 0.97 0.0011111111111111183 0.47111 0.1 0.88333 0.03 0.78889 0.12
182 0.97 0.005555555555555536 0.46889 0.11 0.87778 0.03 0.77111 0.12
183 0.96778 0.003333333333333355 0.46333 0.1 0.86889 0.03 0.76111 0.13
184 0.97222 0.0011111111111111183 0.47667 0.09 0.87111 0.04 0.77333 0.13
185 0.97556 0.002222222222222181 0.47222 0.08 0.87778 0.02 0.76222 0.15
186 0.97667 0.0011111111111111183 0.46889 0.08 0.87333 0.04 0.74556 0.15
187 0.97 0.0011111111111111183 0.48667 0.08 0.87 0.05 0.74333 0.17
188 0.97222 0.0033333333333332993 0.47222 0.07 0.86 0.07 0.73889 0.15
189 0.97 0.003333333333333355 0.48 0.06 0.85333 0.08 0.72889 0.17
190 0.97333 0.0044444444444444176 0.47444 0.05 0.83778 0.08 0.75333 0.14
191 0.97333 0.002222222222222181 0.47556 0.05 0.84111 0.07 0.75556 0.14
192 0.97667 0.0033333333333332993 0.49556 0.06 0.83 0.06 0.76667 0.13
193 0.98111 0.003333333333333355 0.46778 0.07 0.83889 0.05 0.77111 0.13
194 0.98 0.004444444444444473 0.46667 0.07 0.84778 0.06 0.77333 0.14
195 0.97889 0.005555555555555536 0.47111 0.07 0.85778 0.05 0.77222 0.12
196 0.97889 0.003333333333333355 0.46778 0.07 0.85222 0.05 0.76778 0.12
197 0.97444 0.0011111111111110628 0.48667 0.07 0.85222 0.05 0.75889 0.13
198 0.97667 0.0011111111111111183 0.49556 0.06 0.85222 0.05 0.75 0.14
199 0.97 0.0011111111111111183 0.48667 0.07 0.84778 0.05 0.74 0.14
200 0.96778 0.0011111111111111183 0.49111 0.07 0.85778 0.05 0.75444 0.15
201 0.97111 0.0022222222222222365 0.50111 0.09 0.86 0.06 0.74333 0.15
202 0.96222 0.0022222222222222365 0.51667 0.08 0.84556 0.07 0.74889 0.14
203 0.96333 0.0011111111111111183 0.52 0.06 0.83889 0.07 0.76556 0.11
204 0.96889 0.0022222222222222365 0.49889 0.09 0.84 0.07 0.77222 0.11
205 0.97 0.0011111111111111183 0.48444 0.08 0.82778 0.07 0.76444 0.12
206 0.97222 0.0011111111111111183 0.48778 0.09 0.83667 0.07 0.76333 0.12
207 0.97444 0.0033333333333332993 0.47778 0.11 0.82667 0.04 0.74 0.14
208 0.97444 0.0011111111111110628 0.47889 0.1 0.82889 0.06 0.72222 0.14
209 0.96889 0.004444444444444473 0.50444 0.11 0.81667 0.06 0.72889 0.13
210 0.96889 0.004444444444444473 0.51444 0.1 0.82111 0.07 0.74111 0.13
211 0.96889 0.004444444444444473 0.50778 0.09 0.81667 0.07 0.74889 0.11
212 0.96778 0.003333333333333355 0.51556 0.09 0.81444 0.08 0.77222 0.11
213 0.96889 0.011111111111111127 0.50778 0.07 0.81333 0.08 0.78222 0.1
214 0.96667 0.00666666666666671 0.48333 0.07 0.81889 0.07 0.78667 0.1
215 0.97444 0.0011111111111110628 0.46556 0.07 0.80667 0.06 0.77889 0.1
216 0.97556 0.002222222222222181 0.46444 0.08 0.79667 0.07 0.77889 0.11
217 0.98111 0.007777777777777772 0.45111 0.07 0.80222 0.07 0.75889 0.13
218 0.98 0.00888888888888889 0.46222 0.1 0.79222 0.07 0.75111 0.14
219 0.98111 0.003333333333333355 0.47444 0.1 0.78667 0.08 0.74667 0.15
220 0.97556 0.006666666666666654 0.48556 0.11 0.79333 0.08 0.74667 0.14
221 0.97556 0.0 0.50333 0.09 0.79444 0.07 0.74667 0.14
222 0.97556 0.0 0.51222 0.07 0.79667 0.08 0.76667 0.11
223 0.97 0.005555555555555536 0.51333 0.07 0.80556 0.07 0.75 0.13
224 0.96778 0.010000000000000009 0.50556 0.07 0.80556 0.06 0.76 0.11
225 0.96667 0.00888888888888889 0.48 0.09 0.79778 0.07 0.74 0.12
226 0.96444 0.011111111111111072 0.48222 0.08 0.80222 0.08 0.73444 0.14
227 0.96111 0.007777777777777772 0.46444 0.08 0.81444 0.08 0.72889 0.15
228 0.96889 0.0022222222222222365 0.49111 0.07 0.81 0.08 0.73222 0.14
229 0.96333 0.0011111111111111183 0.5 0.05 0.82222 0.09 0.74 0.14
230 0.96222 0.00888888888888889 0.49111 0.05 0.82667 0.09 0.73556 0.14
231 0.96889 0.004444444444444473 0.49222 0.06 0.82222 0.08 0.74444 0.14
232 0.96667 0.004444444444444473 0.48444 0.07 0.81444 0.08 0.73556 0.14
233 0.96778 0.003333333333333355 0.45111 0.06 0.81667 0.07 0.73333 0.16
234 0.97222 0.0033333333333332993 0.46889 0.06 0.80889 0.07 0.72889 0.16
235 0.97111 0.006666666666666654 0.48333 0.06 0.81 0.08 0.75111 0.16
236 0.97556 0.006666666666666654 0.48333 0.03 0.80556 0.11 0.76111 0.14
237 0.97444 0.007777777777777772 0.49889 0.04 0.81 0.11 0.76889 0.13
238 0.97444 0.0011111111111110628 0.49667 0.07 0.81667 0.1 0.77444 0.12
239 0.97556 0.00888888888888889 0.50111 0.06 0.81667 0.09 0.75889 0.11
240 0.97444 0.012222222222222245 0.48111 0.07 0.80889 0.1 0.74556 0.13
241 0.97667 0.005555555555555536 0.46889 0.07 0.81222 0.09 0.75111 0.13
242 0.97333 0.0044444444444444176 0.48556 0.06 0.80889 0.1 0.74444 0.14
243 0.97222 0.005555555555555536 0.48222 0.06 0.80667 0.1 0.75556 0.14
244 0.96667 0.0 0.48111 0.06 0.80111 0.11 0.76444 0.14
245 0.96444 0.0022222222222222365 0.48889 0.06 0.82222 0.1 0.76889 0.14


==> Results/logs/data.dat <==
x y err y2 err2
0 1 0.1 2 0.3
1 1.5 0.3 0.5 0.1
2 2 0.2 1.2 0.4


==> Results/logs/final_tl_exp.dat <==
epochs baseline std_baseline tl std_tl
0 0.235 0.0049999999999999906 0.3 0.065
1 0.235 0.0 0.3 0.065
2 0.23249999999999998 0.0024999999999999883 0.2975 0.0625
3 0.22999999999999998 0.0049999999999999906 0.295 0.06499999999999999
4 0.23249999999999998 0.007499999999999993 0.295 0.06
5 0.23249999999999998 0.007499999999999993 0.2975 0.0625
6 0.23249999999999998 0.007499999999999993 0.295 0.06
7 0.22999999999999998 0.0049999999999999906 0.2975 0.057499999999999996
8 0.22749999999999998 0.007499999999999993 0.305 0.06
9 0.22749999999999998 0.012499999999999997 0.305 0.06
10 0.22749999999999998 0.0175 0.3 0.065
11 0.22499999999999998 0.020000000000000004 0.2975 0.0625
12 0.22749999999999998 0.022500000000000006 0.2925 0.062499999999999986
13 0.22749999999999998 0.022500000000000006 0.2875 0.062499999999999986
14 0.2275 0.027499999999999997 0.295 0.06
15 0.225 0.03 0.2975 0.0625
16 0.2225 0.027499999999999997 0.3 0.065
17 0.22 0.03 0.3 0.065
18 0.2175 0.027499999999999997 0.3 0.065
19 0.22 0.03 0.3 0.065
20 0.2225 0.037500000000000006 0.3 0.065
21 0.22 0.04000000000000001 0.2975 0.057499999999999996
22 0.22 0.04000000000000001 0.3 0.06
23 0.2175 0.037500000000000006 0.2975 0.06749999999999999
24 0.2175 0.04250000000000001 0.3 0.065
25 0.22 0.04500000000000001 0.295 0.06499999999999999
26 0.2225 0.04250000000000001 0.2975 0.06749999999999999
27 0.22 0.04000000000000001 0.2975 0.06749999999999999
28 0.2175 0.037500000000000006 0.295 0.06999999999999999
29 0.22 0.04000000000000001 0.2925 0.06749999999999999
30 0.225 0.04000000000000001 0.2975 0.06749999999999999
31 0.23 0.04000000000000001 0.2975 0.06749999999999999
32 0.2275 0.037500000000000006 0.2975 0.0625
33 0.225 0.04000000000000001 0.295 0.06499999999999999
34 0.23 0.04500000000000001 0.2975 0.06749999999999999
35 0.2275 0.04250000000000001 0.3 0.065
36 0.2275 0.04250000000000001 0.3025 0.0625
37 0.23 0.04500000000000001 0.3075 0.057499999999999996
38 0.23500000000000001 0.04500000000000001 0.3025 0.05249999999999999
39 0.2375 0.04749999999999999 0.3025 0.04749999999999999
40 0.235 0.05499999999999999 0.305 0.044999999999999984
41 0.22999999999999998 0.05499999999999999 0.3125 0.04749999999999999
42 0.23249999999999998 0.057499999999999996 0.3125 0.04749999999999999
43 0.23249999999999998 0.057499999999999996 0.315 0.044999999999999984
44 0.22999999999999998 0.05499999999999999 0.315 0.044999999999999984
45 0.2275 0.05250000000000002 0.3075 0.04749999999999999
46 0.23 0.05000000000000002 0.3125 0.04249999999999998
47 0.225 0.05000000000000002 0.31 0.044999999999999984
48 0.22999999999999998 0.05499999999999999 0.315 0.044999999999999984
49 0.235 0.05499999999999999 0.315 0.044999999999999984
50 0.24 0.05499999999999999 0.3175 0.04249999999999998
51 0.245 0.05499999999999999 0.3175 0.04249999999999998
52 0.24 0.04999999999999999 0.3175 0.03749999999999998
53 0.2425 0.04749999999999999 0.3175 0.03749999999999998
54 0.2475 0.04749999999999999 0.31999999999999995 0.035
55 0.245 0.04999999999999999 0.3175 0.03749999999999998
56 0.2475 0.05249999999999999 0.32 0.03999999999999998
57 0.25 0.05499999999999999 0.31999999999999995 0.035
58 0.2475 0.05249999999999999 0.3225 0.0325
59 0.245 0.04999999999999999 0.32999999999999996 0.035
60 0.2425 0.05249999999999999 0.32999999999999996 0.035
61 0.2475 0.05249999999999999 0.32999999999999996 0.035
62 0.25 0.05499999999999999 0.3325 0.0325
63 0.2525 0.05249999999999999 0.3325 0.0325
64 0.2475 0.04749999999999999 0.33999999999999997 0.03
65 0.2475 0.04749999999999999 0.3425 0.027499999999999997
66 0.2475 0.042499999999999996 0.3425 0.027499999999999997
67 0.245 0.039999999999999994 0.3425 0.027499999999999997
68 0.25 0.03499999999999999 0.33999999999999997 0.024999999999999994
69 0.25 0.039999999999999994 0.33999999999999997 0.024999999999999994
70 0.2525 0.03749999999999999 0.3425 0.027499999999999997
71 0.25 0.03499999999999999 0.3425 0.027499999999999997
72 0.25 0.03499999999999999 0.34750000000000003 0.0325
73 0.2475 0.03749999999999999 0.34750000000000003 0.0325
74 0.2425 0.03750000000000002 0.35 0.035
75 0.245 0.03500000000000002 0.35 0.04000000000000001
76 0.245 0.039999999999999994 0.35250000000000004 0.037500000000000006
77 0.245 0.039999999999999994 0.355 0.035
78 0.2475 0.03749999999999999 0.35250000000000004 0.0325
79 0.245 0.03500000000000002 0.35250000000000004 0.027499999999999997
80 0.2475 0.032500000000000015 0.355 0.03
81 0.2475 0.032500000000000015 0.36 0.035
82 0.2475 0.03749999999999999 0.36250000000000004 0.0325
83 0.2475 0.042499999999999996 0.36250000000000004 0.0325
84 0.2425 0.04249999999999998 0.36 0.03
85 0.2425 0.04749999999999999 0.36 0.03
86 0.24 0.04999999999999999 0.35750000000000004 0.022499999999999996
87 0.2375 0.04749999999999999 0.35750000000000004 0.027499999999999997
88 0.2375 0.04749999999999999 0.355 0.01999999999999999
89 0.2425 0.04749999999999999 0.355 0.01999999999999999
90 0.2425 0.05249999999999999 0.35250000000000004 0.012499999999999983
91 0.2425 0.05249999999999999 0.36 0.015000000000000013
92 0.2375 0.057499999999999996 0.3625 0.007500000000000007
93 0.24 0.06 0.365 0.015000000000000013
94 0.24 0.06 0.365 0.015000000000000013
95 0.2375 0.057499999999999996 0.37 0.010000000000000009
96 0.24 0.06 0.3675 0.012500000000000011
97 0.245 0.06 0.365 0.015000000000000013
98 0.2475 0.057499999999999996 0.37 0.015000000000000013
99 0.2475 0.057499999999999996 0.3725 0.012500000000000011
100 0.2475 0.05249999999999999 0.375 0.015000000000000013
101 0.245 0.05499999999999999 0.3725 0.017500000000000016
102 0.2475 0.057499999999999996 0.3775 0.017500000000000016
103 0.2475 0.057499999999999996 0.385 0.020000000000000018
104 0.2425 0.057499999999999996 0.385 0.020000000000000018
105 0.245 0.05499999999999999 0.38749999999999996 0.022499999999999996
106 0.2475 0.05249999999999999 0.39249999999999996 0.022499999999999996
107 0.2525 0.05249999999999999 0.39249999999999996 0.027499999999999997
108 0.255 0.05 0.38749999999999996 0.027499999999999997
109 0.2525 0.0475 0.39 0.03
110 0.2575 0.0475 0.395 0.024999999999999994
111 0.26 0.045 0.4 0.024999999999999994
112 0.26 0.045 0.405 0.024999999999999994
113 0.265 0.05 0.41500000000000004 0.024999999999999994
114 0.2625 0.0475 0.41000000000000003 0.024999999999999994
115 0.26 0.045 0.41000000000000003 0.01999999999999999
116 0.2675 0.0475 0.4125 0.017499999999999988
117 0.27 0.05 0.41500000000000004 0.014999999999999986
118 0.275 0.05 0.42000000000000004 0.014999999999999986
119 0.2725 0.0475 0.42500000000000004 0.01999999999999999
120 0.27 0.039999999999999994 0.43 0.020000000000000018
121 0.27 0.039999999999999994 0.435 0.025000000000000022
122 0.2725 0.042499999999999996 0.44 0.025000000000000022
123 0.275 0.04000000000000001 0.4425 0.02250000000000002
124 0.27 0.039999999999999994 0.4475 0.022499999999999996
125 0.27 0.039999999999999994 0.45499999999999996 0.024999999999999994
126 0.27 0.045 0.45499999999999996 0.024999999999999994
127 0.2675 0.0475 0.4625 0.022499999999999996
128 0.2725 0.0475 0.47 0.01999999999999999
129 0.2725 0.0475 0.48 0.01999999999999999
130 0.2725 0.052500000000000005 0.47750000000000004 0.017499999999999988
131 0.27 0.05 0.48 0.01999999999999999
132 0.2675 0.052500000000000005 0.485 0.024999999999999994
133 0.2675 0.052500000000000005 0.4925 0.02250000000000002
134 0.26 0.05 0.495 0.020000000000000018
135 0.26 0.05 0.495 0.020000000000000018
136 0.2625 0.052500000000000005 0.5 0.020000000000000018
137 0.265 0.05 0.4975 0.02250000000000002
138 0.2675 0.0475 0.505 0.025000000000000022
139 0.27 0.039999999999999994 0.5075000000000001 0.03250000000000003
140 0.27 0.035 0.51 0.040000000000000036
141 0.275 0.035 0.5025000000000001 0.04250000000000001
142 0.27 0.03 0.51 0.040000000000000036
143 0.27249999999999996 0.0325 0.51 0.040000000000000036
144 0.275 0.035 0.5175000000000001 0.03750000000000003
145 0.27749999999999997 0.037500000000000006 0.5249999999999999 0.03999999999999998
146 0.275 0.04000000000000001 0.5225 0.04749999999999999
147 0.28 0.04000000000000001 0.5275 0.05249999999999999
148 0.28 0.035 0.53 0.05499999999999999
149 0.27249999999999996 0.0325 0.5375 0.057499999999999996
150 0.27249999999999996 0.0325 0.54 0.06
151 0.26749999999999996 0.0325 0.5425 0.0625
152 0.26749999999999996 0.0325 0.55 0.065
153 0.2625 0.03249999999999999 0.5525 0.0675
154 0.26 0.029999999999999985 0.5549999999999999 0.065
155 0.26 0.029999999999999985 0.56 0.065
156 0.26249999999999996 0.027499999999999997 0.5625 0.0625
157 0.26 0.024999999999999994 0.5625 0.07250000000000001
158 0.26 0.024999999999999994 0.565 0.07
159 0.26249999999999996 0.027499999999999997 0.5625 0.0675
160 0.26749999999999996 0.0325 0.5625 0.0675
161 0.26749999999999996 0.0325 0.5700000000000001 0.065
162 0.265 0.03499999999999999 0.5675 0.0675
163 0.2625 0.03749999999999999 0.575 0.07
164 0.265 0.039999999999999994 0.575 0.07500000000000001
165 0.265 0.039999999999999994 0.5800000000000001 0.08000000000000002
166 0.2625 0.042499999999999996 0.5825 0.07750000000000001
167 0.2625 0.0475 0.5900000000000001 0.08000000000000002
168 0.26 0.05500000000000001 0.595 0.08000000000000002
169 0.2575 0.052500000000000005 0.6000000000000001 0.08500000000000002
170 0.26 0.05500000000000001 0.6000000000000001 0.08500000000000002
171 0.265 0.05500000000000001 0.605 0.08499999999999996
172 0.265 0.06000000000000001 0.61 0.07999999999999996
173 0.2625 0.052500000000000005 0.6125 0.08249999999999996
174 0.265 0.05500000000000001 0.615 0.07499999999999996
175 0.2625 0.05750000000000001 0.62 0.07499999999999996
176 0.2625 0.052500000000000005 0.625 0.07999999999999996
177 0.2625 0.05750000000000001 0.625 0.07999999999999996
178 0.26 0.06 0.6275 0.08749999999999997
179 0.2625 0.052500000000000005 0.63 0.08999999999999997
180 0.265 0.05500000000000001 0.63 0.09499999999999997
181 0.265 0.05500000000000001 0.63 0.08999999999999997
182 0.2675 0.052500000000000005 0.6325000000000001 0.08749999999999997
183 0.27 0.05 0.6375 0.08749999999999997
184 0.2725 0.052500000000000005 0.645 0.08999999999999997
185 0.2775 0.0475 0.6475 0.09249999999999997
186 0.2825 0.047500000000000014 0.65 0.09999999999999998
187 0.28 0.05 0.65 0.09999999999999998
188 0.28500000000000003 0.05500000000000001 0.6525000000000001 0.10749999999999998
189 0.28250000000000003 0.052500000000000005 0.6575 0.11249999999999999
190 0.28250000000000003 0.052500000000000005 0.665 0.11499999999999999
191 0.28500000000000003 0.05500000000000001 0.665 0.10999999999999999
192 0.2925 0.057499999999999996 0.67 0.11499999999999999
193 0.29 0.05499999999999999 0.6725000000000001 0.11249999999999999
194 0.28500000000000003 0.05500000000000001 0.675 0.11000000000000004
195 0.28500000000000003 0.05500000000000001 0.67 0.11499999999999999
196 0.28500000000000003 0.05000000000000002 0.6799999999999999 0.11500000000000005
197 0.28500000000000003 0.05000000000000002 0.6875 0.11750000000000005
198 0.28500000000000003 0.05500000000000001 0.6875 0.11750000000000005
199 0.28500000000000003 0.05000000000000002 0.69 0.11500000000000005
200 0.2875 0.05250000000000002 0.6875 0.11250000000000004
201 0.2925 0.05249999999999999 0.6925 0.11250000000000004
202 0.29000000000000004 0.05000000000000002 0.6925 0.11750000000000005
203 0.2925 0.05249999999999999 0.6925 0.11750000000000005
204 0.2975 0.05249999999999999 0.695 0.12
205 0.295 0.04999999999999999 0.695 0.12
206 0.2925 0.05249999999999999 0.7 0.12
207 0.29 0.05499999999999999 0.7024999999999999 0.1175
208 0.2925 0.062499999999999986 0.7075 0.1175
209 0.2925 0.062499999999999986 0.71 0.11499999999999999
210 0.285 0.059999999999999984 0.7124999999999999 0.1175
211 0.2825 0.062499999999999986 0.715 0.12
212 0.285 0.059999999999999984 0.7124999999999999 0.1225
213 0.28 0.05500000000000001 0.7124999999999999 0.1225
214 0.28 0.05500000000000001 0.715 0.125
215 0.28 0.05500000000000001 0.72 0.125
216 0.275 0.05 0.7224999999999999 0.1275
217 0.275 0.05 0.73 0.13
218 0.275 0.05 0.73 0.13
219 0.275 0.05 0.725 0.13
220 0.2725 0.052500000000000005 0.7224999999999999 0.1325
221 0.275 0.05 0.725 0.13
222 0.275 0.05 0.7275 0.1275
223 0.2775 0.052500000000000005 0.73 0.125
224 0.28 0.05 0.725 0.125
225 0.2825 0.047500000000000014 0.7224999999999999 0.1275
226 0.2825 0.047500000000000014 0.72 0.13
227 0.29000000000000004 0.04500000000000001 0.7175 0.1325
228 0.2875 0.04250000000000001 0.7124999999999999 0.1375
229 0.28500000000000003 0.04000000000000001 0.7075 0.14250000000000002
230 0.2825 0.037500000000000006 0.71 0.14500000000000002
231 0.27749999999999997 0.037500000000000006 0.71 0.14500000000000002
232 0.2825 0.0325 0.7075 0.14749999999999996
233 0.2825 0.0325 0.7075 0.15249999999999997
234 0.2875 0.037500000000000006 0.7075 0.15249999999999997
235 0.2925 0.04250000000000001 0.7075 0.15249999999999997
236 0.2925 0.04250000000000001 0.7075 0.15749999999999997
237 0.29000000000000004 0.04500000000000001 0.71 0.15999999999999998
238 0.29000000000000004 0.05000000000000002 0.7050000000000001 0.15999999999999998
239 0.2875 0.05749999999999998 0.7075 0.15749999999999997
240 0.2875 0.062499999999999986 0.7075 0.15749999999999997
241 0.2875 0.062499999999999986 0.7125 0.15749999999999997
242 0.29 0.06499999999999999 0.7075 0.16249999999999998
243 0.29 0.059999999999999984 0.71 0.16499999999999998
244 0.2875 0.05749999999999998 0.71 0.16499999999999998
245 0.29 0.05499999999999999 0.71 0.16499999999999998
246 0.29 0.05499999999999999 0.71 0.16499999999999998
247 0.2875 0.05250000000000002 0.7125 0.16249999999999998
248 0.28500000000000003 0.05000000000000002 0.7125 0.16249999999999998
249 0.28500000000000003 0.05000000000000002 0.7125 0.16249999999999998
250 0.28 0.05 0.7150000000000001 0.16499999999999998
251 0.28 0.04500000000000001 0.7125 0.16749999999999998
252 0.2825 0.04250000000000001 0.7075 0.16749999999999998
253 0.28500000000000003 0.04000000000000001 0.7125 0.16749999999999998
254 0.28500000000000003 0.04000000000000001 0.71 0.16999999999999998
255 0.29000000000000004 0.04000000000000001 0.7150000000000001 0.16999999999999998
256 0.2875 0.04250000000000001 0.7175 0.1725
257 0.28500000000000003 0.04500000000000001 0.72 0.16999999999999998
258 0.29000000000000004 0.04500000000000001 0.7225 0.1725
259 0.29000000000000004 0.04000000000000001 0.7275 0.1725
260 0.2875 0.037500000000000006 0.735 0.17000000000000004
261 0.2875 0.037500000000000006 0.7325 0.1725
262 0.2925 0.037500000000000006 0.7375 0.17250000000000004
263 0.29500000000000004 0.035 0.7350000000000001 0.175
264 0.2925 0.0325 0.7375 0.17250000000000004
265 0.29000000000000004 0.03 0.7350000000000001 0.175
266 0.2925 0.0325 0.7325 0.1775
267 0.2925 0.0325 0.7325 0.1775
268 0.29500000000000004 0.03 0.7350000000000001 0.18
269 0.30000000000000004 0.03 0.7375 0.1775
270 0.2975 0.0325 0.7350000000000001 0.18
271 0.29000000000000004 0.035 0.7350000000000001 0.18
272 0.29000000000000004 0.035 0.7325 0.1825
273 0.29000000000000004 0.035 0.7325 0.1825
274 0.28500000000000003 0.035 0.7350000000000001 0.185
275 0.28500000000000003 0.035 0.7350000000000001 0.185
276 0.2825 0.037500000000000006 0.7325 0.1875
277 0.2825 0.037500000000000006 0.7325 0.1925
278 0.2875 0.037500000000000006 0.7325 0.1925
279 0.2825 0.04250000000000001 0.73 0.2
280 0.275 0.04000000000000001 0.7350000000000001 0.195
281 0.275 0.04000000000000001 0.7350000000000001 0.2
282 0.27 0.039999999999999994 0.735 0.20499999999999996
283 0.2675 0.042499999999999996 0.73 0.20500000000000002
284 0.265 0.039999999999999994 0.73 0.20500000000000002
285 0.2625 0.042499999999999996 0.73 0.20500000000000002
286 0.26 0.045 0.73 0.20500000000000002
287 0.2675 0.042499999999999996 0.7325 0.2025
288 0.2625 0.03749999999999999 0.7325 0.2025
289 0.26 0.039999999999999994 0.7325 0.2025
290 0.2575 0.03749999999999999 0.73 0.20500000000000002
291 0.255 0.03499999999999999 0.7275 0.21249999999999997
292 0.2525 0.03249999999999999 0.7275 0.21249999999999997
293 0.2525 0.03249999999999999 0.7275 0.21249999999999997
294 0.255 0.03499999999999999 0.7324999999999999 0.21249999999999997
295 0.2575 0.03249999999999999 0.74 0.20999999999999996
296 0.255 0.03499999999999999 0.74 0.20999999999999996
297 0.25 0.03499999999999999 0.74 0.20999999999999996
298 0.25 0.03499999999999999 0.74 0.20999999999999996
299 0.2475 0.03749999999999999 0.74 0.21499999999999997
300 0.2475 0.03749999999999999 0.745 0.21499999999999997
301 0.2475 0.03749999999999999 0.745 0.21499999999999997
302 0.2475 0.03749999999999999 0.7424999999999999 0.2175
303 0.25 0.03499999999999999 0.745 0.21499999999999997
304 0.2475 0.03749999999999999 0.745 0.21499999999999997
305 0.245 0.039999999999999994 0.745 0.21499999999999997
306 0.2525 0.042499999999999996 0.7424999999999999 0.2175
307 0.255 0.039999999999999994 0.7424999999999999 0.2175
308 0.2525 0.03749999999999999 0.7424999999999999 0.2175
309 0.2525 0.03749999999999999 0.735 0.21999999999999997
310 0.255 0.039999999999999994 0.735 0.21999999999999997
311 0.26 0.039999999999999994 0.735 0.21999999999999997
312 0.26 0.039999999999999994 0.74 0.21999999999999997
313 0.2625 0.042499999999999996 0.7375 0.22249999999999998
314 0.2625 0.042499999999999996 0.74 0.21999999999999997
315 0.2625 0.0475 0.7375 0.22249999999999998
316 0.2625 0.052500000000000005 0.7375 0.22249999999999998
317 0.26 0.05 0.7375 0.22249999999999998
318 0.255 0.05 0.7375 0.22249999999999998
319 0.26 0.05 0.745 0.21999999999999997
320 0.2625 0.0475 0.7475 0.2175
321 0.2625 0.0475 0.7424999999999999 0.22249999999999998
322 0.2625 0.0475 0.7424999999999999 0.22249999999999998
323 0.26 0.05 0.74 0.22499999999999998
324 0.2575 0.052500000000000005 0.745 0.22499999999999998
325 0.255 0.05 0.7475 0.22249999999999998
326 0.255 0.045 0.7525 0.2175
327 0.25 0.045 0.7525 0.2175
328 0.255 0.045 0.7525 0.21249999999999997
329 0.2575 0.0475 0.755 0.20999999999999996
330 0.26 0.045 0.7525 0.21249999999999997
331 0.265 0.039999999999999994 0.7525 0.21249999999999997
332 0.26 0.039999999999999994 0.7575000000000001 0.20749999999999996
333 0.26 0.039999999999999994 0.7575000000000001 0.20749999999999996
334 0.255 0.03499999999999999 0.7575000000000001 0.20749999999999996
335 0.25 0.030000000000000013 0.7575000000000001 0.20749999999999996
336 0.2475 0.02750000000000001 0.7575000000000001 0.20749999999999996
337 0.2475 0.02750000000000001 0.755 0.20999999999999996
338 0.245 0.030000000000000013 0.7575000000000001 0.21249999999999997
339 0.2425 0.02750000000000001 0.755 0.21499999999999997
340 0.24 0.02500000000000001 0.7575000000000001 0.21249999999999997
341 0.235 0.02500000000000001 0.7575000000000001 0.21249999999999997
342 0.2375 0.022500000000000006 0.7625 0.20749999999999996
343 0.235 0.02500000000000001 0.76 0.20999999999999996
344 0.235 0.02500000000000001 0.7575000000000001 0.21249999999999997
345 0.235 0.02500000000000001 0.7575000000000001 0.21249999999999997
346 0.235 0.02500000000000001 0.76 0.20999999999999996
347 0.23249999999999998 0.02750000000000001 0.76 0.20999999999999996
348 0.23 0.03 0.76 0.20499999999999996
349 0.235 0.030000000000000013 0.7625 0.20249999999999996
350 0.2375 0.032500000000000015 0.7649999999999999 0.2
351 0.23500000000000001 0.035 0.7675 0.1975
352 0.23500000000000001 0.035 0.77 0.2
353 0.2325 0.037500000000000006 0.77 0.2
354 0.2325 0.037500000000000006 0.7725 0.1975
355 0.2275 0.037500000000000006 0.7725 0.1975
356 0.2275 0.037500000000000006 0.7725 0.1975
357 0.23 0.035 0.7725 0.1975
358 0.23 0.035 0.7725 0.1975
359 0.2325 0.0325 0.7725 0.1975
360 0.235 0.030000000000000013 0.7725 0.1975
361 0.2325 0.0325 0.77 0.195
362 0.2275 0.0325 0.7675 0.1975
363 0.225 0.035 0.7675 0.1975
364 0.225 0.035 0.7649999999999999 0.2
365 0.225 0.035 0.7675 0.1975
366 0.2275 0.0325 0.77 0.195
367 0.2275 0.027499999999999997 0.7675 0.1925
368 0.2225 0.027499999999999997 0.7675 0.1925
369 0.215 0.024999999999999994 0.7649999999999999 0.195
370 0.21000000000000002 0.020000000000000004 0.77 0.19
371 0.2125 0.022499999999999992 0.7675 0.1925
372 0.21000000000000002 0.020000000000000004 0.77 0.19
373 0.21 0.024999999999999994 0.77 0.19
374 0.21 0.024999999999999994 0.7675 0.1925
375 0.215 0.01999999999999999 0.77 0.19
376 0.22 0.01999999999999999 0.7675 0.1875
377 0.22 0.01999999999999999 0.7725 0.1825
378 0.22 0.024999999999999994 0.7725 0.1825
379 0.225 0.024999999999999994 0.7725 0.1825
380 0.22749999999999998 0.022500000000000006 0.77 0.185
381 0.22999999999999998 0.020000000000000004 0.7725 0.1825
382 0.23249999999999998 0.022500000000000006 0.7749999999999999 0.18
383 0.2375 0.0175 0.78 0.18
384 0.24 0.020000000000000004 0.7825 0.1775
385 0.2375 0.022500000000000006 0.7849999999999999 0.175
386 0.2375 0.0175 0.7849999999999999 0.175
387 0.22999999999999998 0.020000000000000004 0.7849999999999999 0.175
388 0.22999999999999998 0.020000000000000004 0.79 0.16999999999999998
389 0.23249999999999998 0.022500000000000006 0.7875 0.1725
390 0.235 0.02500000000000001 0.7875 0.1725
391 0.2375 0.022500000000000006 0.7925 0.16749999999999998
392 0.2375 0.022500000000000006 0.7925 0.16749999999999998
393 0.24 0.02500000000000001 0.7949999999999999 0.16499999999999998
394 0.24 0.02500000000000001 0.7949999999999999 0.16499999999999998
395 0.2375 0.022500000000000006 0.7925 0.16749999999999998
396 0.24 0.02500000000000001 0.7925 0.16749999999999998
397 0.2475 0.022500000000000006 0.7949999999999999 0.16499999999999998
398 0.245 0.020000000000000004 0.7975 0.16249999999999998
399 0.25 0.020000000000000004 0.7975 0.16249999999999998
400 0.2475 0.022500000000000006 0.7949999999999999 0.16499999999999998
401 0.245 0.02500000000000001 0.7949999999999999 0.16499999999999998
402 0.25 0.020000000000000004 0.8 0.15999999999999998
403 0.2475 0.022500000000000006 0.7949999999999999 0.16499999999999998
404 0.2475 0.0175 0.7949999999999999 0.16499999999999998
405 0.255 0.015000000000000013 0.7949999999999999 0.16499999999999998
406 0.2475 0.012500000000000011 0.7949999999999999 0.16499999999999998
407 0.2425 0.012499999999999997 0.7949999999999999 0.16499999999999998
408 0.2425 0.012499999999999997 0.7925 0.16749999999999998
409 0.245 0.010000000000000009 0.7975 0.16749999999999998
410 0.2425 0.007500000000000007 0.7975 0.16749999999999998
411 0.24 0.0050000000000000044 0.7949999999999999 0.16999999999999998
412 0.2375 0.007499999999999993 0.7949999999999999 0.16999999999999998
413 0.2375 0.0025000000000000022 0.7925 0.1725
414 0.2375 0.0025000000000000022 0.79 0.175
415 0.24 0.0050000000000000044 0.7925 0.1725
416 0.2375 0.0025000000000000022 0.7949999999999999 0.16999999999999998
417 0.24 0.0050000000000000044 0.7925 0.1725
418 0.24 0.0050000000000000044 0.7925 0.1725
419 0.235 0.0049999999999999906 0.79 0.175
420 0.235 0.009999999999999995 0.7849999999999999 0.18
421 0.23249999999999998 0.012499999999999997 0.7849999999999999 0.18
422 0.22999999999999998 0.009999999999999995 0.7825 0.1825
423 0.235 0.009999999999999995 0.78 0.185
424 0.2375 0.012499999999999997 0.7749999999999999 0.19
425 0.2425 0.012499999999999997 0.7775 0.1875
426 0.245 0.010000000000000009 0.7725 0.1875
427 0.2425 0.012499999999999997 0.7725 0.1925
428 0.24 0.015 0.7749999999999999 0.195
429 0.24 0.009999999999999995 0.7775 0.1925
430 0.2375 0.012499999999999997 0.7825 0.1875
431 0.2375 0.0175 0.78 0.19
432 0.2375 0.022500000000000006 0.7775 0.1925
433 0.2425 0.022500000000000006 0.7775 0.1925
434 0.2425 0.022500000000000006 0.7749999999999999 0.195
435 0.2475 0.0175 0.7749999999999999 0.195
436 0.25 0.020000000000000004 0.7725 0.1925
437 0.2475 0.0175 0.7749999999999999 0.19
438 0.25 0.015000000000000013 0.7749999999999999 0.19
439 0.25 0.015000000000000013 0.7749999999999999 0.19
440 0.255 0.015000000000000013 0.7749999999999999 0.19
441 0.26 0.010000000000000009 0.7749999999999999 0.19
442 0.26 0.010000000000000009 0.7749999999999999 0.19
443 0.265 0.010000000000000009 0.7775 0.1875
444 0.2675 0.007500000000000007 0.7775 0.1875
445 0.265 0.010000000000000009 0.7775 0.1875
446 0.265 0.010000000000000009 0.7775 0.1875
447 0.265 0.010000000000000009 0.7775 0.1875
448 0.2675 0.012500000000000011 0.78 0.19
449 0.2625 0.012500000000000011 0.7775 0.1925
450 0.26 0.010000000000000009 0.7775 0.1925
451 0.26 0.010000000000000009 0.78 0.19
452 0.26 0.015000000000000013 0.7775 0.1925
453 0.265 0.015000000000000013 0.7749999999999999 0.195
454 0.2625 0.017500000000000016 0.7775 0.1975
455 0.2625 0.017500000000000016 0.7725 0.2025
456 0.2625 0.012500000000000011 0.7749999999999999 0.2
457 0.265 0.015000000000000013 0.7749999999999999 0.2
458 0.26749999999999996 0.017499999999999988 0.7749999999999999 0.2
459 0.265 0.01999999999999999 0.77 0.20500000000000002
460 0.2625 0.017500000000000016 0.7675000000000001 0.20749999999999996
461 0.26 0.015000000000000013 0.77 0.20999999999999996
462 0.2625 0.007500000000000007 0.7725 0.20750000000000002
463 0.265 0.0050000000000000044 0.77 0.20999999999999996
464 0.265 0.0050000000000000044 0.7725 0.20750000000000002
465 0.27 0.0050000000000000044 0.7725 0.20750000000000002
466 0.27 0.010000000000000009 0.7725 0.20750000000000002
467 0.27 0.010000000000000009 0.7725 0.21249999999999997
468 0.275 0.009999999999999981 0.7725 0.21249999999999997
469 0.27749999999999997 0.012499999999999983 0.7725 0.21249999999999997
470 0.28 0.014999999999999986 0.7675000000000001 0.2175
471 0.28 0.009999999999999981 0.7675000000000001 0.2175
472 0.2825 0.007499999999999979 0.7675000000000001 0.2175
473 0.2825 0.007499999999999979 0.765 0.21499999999999997
474 0.2825 0.007499999999999979 0.765 0.21499999999999997
475 0.28500000000000003 0.014999999999999986 0.765 0.21499999999999997
476 0.2825 0.012499999999999983 0.7675000000000001 0.2175
477 0.28500000000000003 0.004999999999999977 0.765 0.21999999999999997
478 0.28 0.0 0.765 0.21499999999999997
479 0.28 0.004999999999999977 0.7675000000000001 0.21249999999999997
480 0.2825 0.007499999999999979 0.77 0.20999999999999996
481 0.28500000000000003 0.014999999999999986 0.7675000000000001 0.21249999999999997
482 0.28500000000000003 0.014999999999999986 0.765 0.21499999999999997
483 0.27749999999999997 0.017499999999999988 0.7625 0.2175
484 0.275 0.014999999999999986 0.7625 0.2175
485 0.27249999999999996 0.012499999999999983 0.76 0.21999999999999997
486 0.27249999999999996 0.017499999999999988 0.7625 0.2175
487 0.275 0.014999999999999986 0.7625 0.2175
488 0.275 0.014999999999999986 0.7575000000000001 0.22249999999999998
489 0.275 0.014999999999999986 0.76 0.21999999999999997
490 0.275 0.014999999999999986 0.7625 0.2175
491 0.275 0.01999999999999999 0.7625 0.2175
492 0.27 0.01999999999999999 0.76 0.21999999999999997
493 0.27 0.014999999999999986 0.76 0.21999999999999997
494 0.27 0.010000000000000009 0.7575000000000001 0.22249999999999998
495 0.2675 0.012500000000000011 0.7575000000000001 0.22249999999999998
496 0.27249999999999996 0.012499999999999983 0.7525 0.22249999999999998
497 0.265 0.015000000000000013 0.7525 0.22249999999999998
498 0.26749999999999996 0.017499999999999988 0.7475 0.22749999999999998
499 0.27 0.01999999999999999 0.745 0.22999999999999998
500 0.27249999999999996 0.017499999999999988 0.745 0.22999999999999998
501 0.27249999999999996 0.017499999999999988 0.7475 0.22749999999999998
502 0.27249999999999996 0.022499999999999996 0.745 0.22999999999999998
503 0.27 0.01999999999999999 0.75 0.22499999999999998
504 0.26749999999999996 0.022499999999999996 0.7525 0.22249999999999998
505 0.26 0.024999999999999994 0.7525 0.22249999999999998
506 0.265 0.024999999999999994 0.75 0.22499999999999998
507 0.26749999999999996 0.022499999999999996 0.75 0.22499999999999998
508 0.26749999999999996 0.022499999999999996 0.75 0.22499999999999998
509 0.27 0.024999999999999994 0.7525 0.22249999999999998
510 0.27249999999999996 0.027499999999999997 0.7475 0.22749999999999998
511 0.275 0.035 0.7525 0.22249999999999998
512 0.275 0.035 0.755 0.21999999999999997
513 0.275 0.04000000000000001 0.7575000000000001 0.2175
514 0.275 0.04000000000000001 0.76 0.21499999999999997
515 0.275 0.035 0.755 0.21499999999999997
516 0.27749999999999997 0.0325 0.755 0.21499999999999997
517 0.27749999999999997 0.0325 0.7575000000000001 0.21249999999999997
518 0.28 0.035 0.76 0.20999999999999996
519 0.28 0.035 0.7625 0.20749999999999996
520 0.2825 0.0325 0.765 0.20499999999999996
521 0.28 0.03 0.77 0.2
522 0.28500000000000003 0.035 0.77 0.2
523 0.28500000000000003 0.03 0.7725 0.1975
524 0.2875 0.027499999999999997 0.7725 0.1975
525 0.2825 0.027499999999999997 0.77 0.2
526 0.28 0.035 0.7725 0.2025
527 0.2825 0.0325 0.7725 0.2025
528 0.2825 0.037500000000000006 0.7749999999999999 0.2
529 0.2825 0.037500000000000006 0.77 0.20500000000000002
530 0.2825 0.0325 0.77 0.20500000000000002
531 0.2825 0.0325 0.7725 0.2025
532 0.28 0.03 0.7725 0.2025
533 0.27749999999999997 0.027499999999999997 0.7725 0.2025
534 0.27749999999999997 0.027499999999999997 0.7749999999999999 0.2
535 0.275 0.035 0.7725 0.2025
536 0.27249999999999996 0.0325 0.7725 0.20750000000000002
537 0.27249999999999996 0.0325 0.7749999999999999 0.20500000000000002
538 0.27249999999999996 0.0325 0.7725 0.2025
539 0.275 0.035 0.7725 0.2025
540 0.27249999999999996 0.037500000000000006 0.7725 0.2025
541 0.27 0.039999999999999994 0.7749999999999999 0.2
542 0.2675 0.03749999999999999 0.7749999999999999 0.2
543 0.265 0.03499999999999999 0.7749999999999999 0.2
544 0.2625 0.03749999999999999 0.7749999999999999 0.2
545 0.26 0.03499999999999999 0.7775 0.1975
546 0.2575 0.03249999999999999 0.7749999999999999 0.195
547 0.2575 0.03249999999999999 0.7775 0.1925
548 0.26249999999999996 0.027499999999999997 0.7775 0.1925
549 0.26249999999999996 0.027499999999999997 0.7749999999999999 0.195
550 0.26749999999999996 0.0325 0.7749999999999999 0.195
551 0.27 0.035 0.77 0.2
552 0.275 0.035 0.7725 0.1975
553 0.27 0.035 0.7749999999999999 0.195
554 0.27 0.035 0.7725 0.1975
555 0.27249999999999996 0.0325 0.7725 0.1975
556 0.27249999999999996 0.037500000000000006 0.77 0.2
557 0.27 0.039999999999999994 0.7725 0.1975
558 0.2625 0.03749999999999999 0.7675 0.2025
559 0.2625 0.03749999999999999 0.77 0.2
560 0.265 0.039999999999999994 0.77 0.2
561 0.265 0.039999999999999994 0.7725 0.1975
562 0.2675 0.0475 0.7725 0.1975
563 0.2675 0.052500000000000005 0.7749999999999999 0.195
564 0.27 0.05500000000000001 0.7725 0.1975
565 0.2725 0.05750000000000001 0.7749999999999999 0.195
566 0.27 0.05500000000000001 0.7749999999999999 0.195
567 0.2675 0.05750000000000001 0.7775 0.1925
568 0.265 0.06000000000000001 0.78 0.19
569 0.27 0.05500000000000001 0.7775 0.1925
570 0.27 0.05500000000000001 0.7825 0.1875
571 0.27 0.06000000000000001 0.7825 0.1825
572 0.27 0.06500000000000002 0.7825 0.1825
573 0.27 0.06000000000000001 0.7849999999999999 0.185
574 0.27 0.06000000000000001 0.7849999999999999 0.185
575 0.265 0.05500000000000001 0.7825 0.1825
576 0.2625 0.05750000000000001 0.7849999999999999 0.18
577 0.26 0.06 0.7825 0.1775
578 0.2625 0.05750000000000001 0.7849999999999999 0.18
579 0.2575 0.052500000000000005 0.7875 0.1775
580 0.26 0.05 0.7849999999999999 0.18
581 0.2575 0.0475 0.7875 0.1775
582 0.2575 0.0475 0.7875 0.1775
583 0.2625 0.0475 0.7875 0.1775
584 0.2675 0.0475 0.7825 0.1825
585 0.27 0.05 0.7875 0.1775
586 0.275 0.045 0.79 0.175
587 0.2775 0.052500000000000005 0.7875 0.1775
588 0.28 0.05500000000000001 0.79 0.175
589 0.28 0.05500000000000001 0.7925 0.1725
590 0.28 0.05 0.7925 0.1725
591 0.28 0.04500000000000001 0.79 0.175
592 0.28500000000000003 0.04500000000000001 0.79 0.175
593 0.2875 0.047500000000000014 0.7849999999999999 0.18
594 0.28500000000000003 0.05000000000000002 0.7875 0.1775
595 0.2875 0.05250000000000002 0.7875 0.1775
596 0.28250000000000003 0.052500000000000005 0.7925 0.1775
597 0.28250000000000003 0.052500000000000005 0.7925 0.1775
598 0.28250000000000003 0.052500000000000005 0.7925 0.1725
599 0.28 0.04500000000000001 0.7949999999999999 0.16999999999999998
600 0.275 0.045 0.7949999999999999 0.16999999999999998
601 0.28 0.04500000000000001 0.7925 0.1725
602 0.2775 0.0475 0.7925 0.1725
603 0.28 0.05 0.7925 0.1725
604 0.2825 0.047500000000000014 0.79 0.175
605 0.28500000000000003 0.04500000000000001 0.7875 0.1775
606 0.28 0.04500000000000001 0.7925 0.1725
607 0.2825 0.04250000000000001 0.7925 0.1725
608 0.2825 0.037500000000000006 0.7975 0.16749999999999998
609 0.27749999999999997 0.037500000000000006 0.7949999999999999 0.16999999999999998
610 0.27749999999999997 0.037500000000000006 0.7975 0.16749999999999998
611 0.27249999999999996 0.0325 0.7975 0.16749999999999998
612 0.27 0.03 0.7925 0.16749999999999998
613 0.27 0.024999999999999994 0.7925 0.16749999999999998
614 0.27 0.024999999999999994 0.7925 0.16749999999999998
615 0.26749999999999996 0.027499999999999997 0.7925 0.1725
616 0.26749999999999996 0.0325 0.79 0.175
617 0.26749999999999996 0.0325 0.7875 0.1775
618 0.26749999999999996 0.0325 0.7875 0.1775
619 0.27 0.035 0.7875 0.1775
620 0.2675 0.03749999999999999 0.7875 0.1775
621 0.27249999999999996 0.037500000000000006 0.7849999999999999 0.18
622 0.27249999999999996 0.037500000000000006 0.7825 0.1825
623 0.27 0.045 0.78 0.185
624 0.27 0.039999999999999994 0.78 0.185
625 0.2675 0.042499999999999996 0.78 0.185
626 0.265 0.039999999999999994 0.78 0.185
627 0.2625 0.042499999999999996 0.7825 0.1825
628 0.2625 0.03749999999999999 0.78 0.18
629 0.2625 0.03749999999999999 0.7825 0.1775
630 0.2625 0.03749999999999999 0.7825 0.1775
631 0.2575 0.03749999999999999 0.78 0.18
632 0.2625 0.042499999999999996 0.78 0.18
633 0.26 0.045 0.78 0.18
634 0.2625 0.042499999999999996 0.78 0.18
635 0.26 0.039999999999999994 0.7849999999999999 0.175
636 0.2625 0.042499999999999996 0.79 0.16999999999999998
637 0.2625 0.042499999999999996 0.79 0.16999999999999998
638 0.255 0.039999999999999994 0.7949999999999999 0.16999999999999998
639 0.255 0.03499999999999999 0.7925 0.1725
640 0.255 0.029999999999999985 0.79 0.16999999999999998
641 0.2525 0.03249999999999999 0.7875 0.1725
642 0.2525 0.03749999999999999 0.7849999999999999 0.175
643 0.255 0.039999999999999994 0.7849999999999999 0.175
644 0.2575 0.042499999999999996 0.7875 0.1725
645 0.2575 0.042499999999999996 0.7825 0.1775
646 0.2625 0.0475 0.7849999999999999 0.18
647 0.27 0.045 0.7849999999999999 0.18
648 0.2625 0.0475 0.7825 0.1825
649 0.265 0.045 0.7849999999999999 0.18
650 0.2625 0.042499999999999996 0.7825 0.1825
651 0.26 0.039999999999999994 0.7849999999999999 0.18
652 0.255 0.03499999999999999 0.7875 0.1775
653 0.2625 0.03749999999999999 0.7875 0.1775
654 0.265 0.039999999999999994 0.7849999999999999 0.18
655 0.2625 0.042499999999999996 0.7875 0.1775
656 0.2625 0.042499999999999996 0.7875 0.1775
657 0.26 0.039999999999999994 0.7849999999999999 0.18
658 0.26 0.039999999999999994 0.79 0.175
659 0.2575 0.042499999999999996 0.7925 0.1725
660 0.2575 0.03749999999999999 0.79 0.175
661 0.2575 0.03749999999999999 0.79 0.175
662 0.255 0.029999999999999985 0.7875 0.1775
663 0.255 0.029999999999999985 0.7875 0.1775
664 0.2575 0.03249999999999999 0.79 0.175
665 0.2525 0.03249999999999999 0.7875 0.1775
666 0.2525 0.02750000000000001 0.79 0.175
667 0.2525 0.02750000000000001 0.7925 0.1725
668 0.2525 0.022500000000000006 0.7925 0.1725
669 0.245 0.02500000000000001 0.79 0.16999999999999998
670 0.25 0.020000000000000004 0.7849999999999999 0.175
671 0.255 0.015000000000000013 0.7849999999999999 0.18
672 0.2525 0.012500000000000011 0.7825 0.1825
673 0.2525 0.012500000000000011 0.78 0.185
674 0.255 0.015000000000000013 0.7775 0.1875
675 0.255 0.020000000000000018 0.7775 0.1925
676 0.255 0.020000000000000018 0.7725 0.1975
677 0.2575 0.02250000000000002 0.7749999999999999 0.2
678 0.26 0.024999999999999994 0.7749999999999999 0.2
679 0.26 0.024999999999999994 0.7725 0.2025
680 0.2575 0.027499999999999983 0.77 0.20500000000000002
681 0.265 0.024999999999999994 0.77 0.20500000000000002
682 0.26249999999999996 0.022499999999999996 0.7725 0.2025
683 0.2575 0.02250000000000002 0.7725 0.2025
684 0.2525 0.022500000000000006 0.7749999999999999 0.2
685 0.2525 0.017500000000000016 0.7749999999999999 0.2
686 0.2475 0.0175 0.7749999999999999 0.2
687 0.2475 0.012500000000000011 0.7775 0.1975
688 0.2475 0.012500000000000011 0.78 0.195
689 0.25 0.015000000000000013 0.7749999999999999 0.2
690 0.25 0.020000000000000004 0.77 0.20500000000000002
691 0.2525 0.022500000000000006 0.7675000000000001 0.20749999999999996
692 0.2525 0.017500000000000016 0.7675000000000001 0.20749999999999996
693 0.2475 0.0175 0.77 0.20500000000000002
694 0.2475 0.0175 0.765 0.20499999999999996
695 0.245 0.015 0.765 0.20499999999999996
696 0.245 0.015 0.765 0.20499999999999996
697 0.245 0.015 0.765 0.20499999999999996
698 0.2475 0.012500000000000011 0.7675000000000001 0.20749999999999996
699 0.2425 0.0175 0.7675000000000001 0.20749999999999996
700 0.2425 0.0175 0.77 0.20500000000000002
701 0.24 0.015 0.7725 0.2025
702 0.2425 0.012499999999999997 0.7749999999999999 0.2
703 0.2425 0.007500000000000007 0.7749999999999999 0.2
704 0.24 0.009999999999999995 0.7749999999999999 0.2
705 0.2375 0.012499999999999997 0.7725 0.1975
706 0.2375 0.012499999999999997 0.7725 0.1975
707 0.23249999999999998 0.0175 0.7725 0.1975
708 0.2375 0.022500000000000006 0.7725 0.1975
709 0.2425 0.02750000000000001 0.7749999999999999 0.195
710 0.24 0.02500000000000001 0.7749999999999999 0.195
711 0.245 0.02500000000000001 0.7749999999999999 0.195
712 0.245 0.02500000000000001 0.78 0.195
713 0.245 0.02500000000000001 0.78 0.195
714 0.2475 0.02750000000000001 0.7775 0.1975
715 0.245 0.02500000000000001 0.78 0.19
716 0.2425 0.022500000000000006 0.7825 0.1875
717 0.245 0.020000000000000004 0.78 0.185
718 0.245 0.020000000000000004 0.7775 0.1875
719 0.245 0.015 0.7749999999999999 0.19
720 0.245 0.010000000000000009 0.7775 0.1875
721 0.245 0.0050000000000000044 0.7775 0.1875
722 0.24 0.0 0.7825 0.1825
723 0.235 0.0049999999999999906 0.7849999999999999 0.18
724 0.23249999999999998 0.0024999999999999883 0.79 0.175
725 0.235 0.0049999999999999906 0.7925 0.1725
726 0.235 0.0049999999999999906 0.7925 0.1725
727 0.235 0.0049999999999999906 0.79 0.175
728 0.235 0.009999999999999995 0.79 0.18
729 0.235 0.0049999999999999906 0.7925 0.1775
730 0.23249999999999998 0.0024999999999999883 0.7925 0.1775
731 0.235 0.0049999999999999906 0.7949999999999999 0.175
732 0.23249999999999998 0.007499999999999993 0.7975 0.1725
733 0.2375 0.012499999999999997 0.7949999999999999 0.175
734 0.24 0.009999999999999995 0.7975 0.1725
735 0.24 0.009999999999999995 0.7975 0.1725
736 0.2375 0.012499999999999997 0.7925 0.1775
737 0.2425 0.007500000000000007 0.79 0.18
738 0.2425 0.007500000000000007 0.7875 0.1825
739 0.2425 0.0025000000000000022 0.79 0.18
740 0.2425 0.0025000000000000022 0.79 0.18
741 0.2425 0.0025000000000000022 0.79 0.18
742 0.24 0.0050000000000000044 0.79 0.18
743 0.24 0.0 0.7925 0.1775
744 0.24 0.0 0.7925 0.1775
745 0.24 0.0 0.7925 0.1775
746 0.235 0.0049999999999999906 0.7949999999999999 0.175
747 0.2275 0.0025000000000000022 0.7925 0.1775
748 0.235 0.0049999999999999906 0.7949999999999999 0.175
749 0.23249999999999998 0.0024999999999999883 0.7949999999999999 0.175
750 0.23249999999999998 0.007499999999999993 0.7949999999999999 0.175
751 0.235 0.0049999999999999906 0.7949999999999999 0.175
752 0.23249999999999998 0.0024999999999999883 0.7925 0.1775
753 0.23 0.0 0.79 0.18
754 0.2275 0.0025000000000000022 0.7949999999999999 0.175
755 0.22999999999999998 0.0049999999999999906 0.7949999999999999 0.175
756 0.22999999999999998 0.009999999999999995 0.7949999999999999 0.175
757 0.22999999999999998 0.009999999999999995 0.7975 0.1725
758 0.23249999999999998 0.012499999999999997 0.7975 0.1725
759 0.23249999999999998 0.012499999999999997 0.7925 0.1775
760 0.22999999999999998 0.0049999999999999906 0.7975 0.1725
761 0.23249999999999998 0.007499999999999993 0.7975 0.1725
762 0.23249999999999998 0.0024999999999999883 0.8025 0.16749999999999998
763 0.23249999999999998 0.0024999999999999883 0.8049999999999999 0.16499999999999998
764 0.22999999999999998 0.009999999999999995 0.8049999999999999 0.16499999999999998
765 0.22749999999999998 0.012499999999999997 0.8025 0.16749999999999998
766 0.22749999999999998 0.012499999999999997 0.8025 0.16749999999999998
767 0.22999999999999998 0.009999999999999995 0.8 0.16999999999999998
768 0.22749999999999998 0.007499999999999993 0.8 0.16999999999999998
769 0.22749999999999998 0.007499999999999993 0.8075 0.16749999999999998
770 0.225 0.0050000000000000044 0.8125 0.16249999999999998
771 0.2175 0.0025000000000000022 0.815 0.15999999999999998
772 0.2225 0.0025000000000000022 0.8175 0.15749999999999997
773 0.225 0.0 0.8200000000000001 0.15499999999999997
774 0.225 0.0 0.8225 0.15249999999999997
775 0.225 0.0 0.825 0.14999999999999997
776 0.2275 0.0025000000000000022 0.8275 0.14249999999999996
777 0.2275 0.0025000000000000022 0.83 0.14
778 0.225 0.0 0.825 0.13999999999999996
779 0.2275 0.0025000000000000022 0.825 0.13999999999999996
780 0.225 0.0050000000000000044 0.8274999999999999 0.1375
781 0.22 0.010000000000000009 0.8274999999999999 0.1375
782 0.22 0.010000000000000009 0.8225 0.14249999999999996
783 0.22749999999999998 0.012499999999999997 0.8225 0.14249999999999996
784 0.22999999999999998 0.015 0.8225 0.14249999999999996
785 0.22749999999999998 0.0175 0.8200000000000001 0.14499999999999996
786 0.22999999999999998 0.015 0.8175 0.14749999999999996
787 0.22499999999999998 0.015 0.8200000000000001 0.14499999999999996
788 0.22499999999999998 0.009999999999999995 0.8175 0.14749999999999996
789 0.2225 0.007500000000000007 0.8175 0.14749999999999996
790 0.22499999999999998 0.009999999999999995 0.8200000000000001 0.14499999999999996
791 0.22 0.010000000000000009 0.825 0.13999999999999996
792 0.21999999999999997 0.015 0.8274999999999999 0.1375
793 0.22499999999999998 0.015 0.825 0.13999999999999996
794 0.22999999999999998 0.009999999999999995 0.83 0.14
795 0.23249999999999998 0.007499999999999993 0.8275 0.14249999999999996
796 0.235 0.0 0.8275 0.14249999999999996
797 0.2375 0.0025000000000000022 0.8275 0.14249999999999996
798 0.235 0.0 0.8275 0.14249999999999996
799 0.235 0.0 0.8275 0.14249999999999996
800 0.24 0.0 0.825 0.14499999999999996
801 0.2375 0.0025000000000000022 0.8200000000000001 0.14999999999999997
802 0.235 0.0049999999999999906 0.8175 0.15249999999999997
803 0.235 0.0049999999999999906 0.815 0.15499999999999997
804 0.235 0.0049999999999999906 0.8175 0.15249999999999997
805 0.235 0.0049999999999999906 0.8200000000000001 0.14999999999999997
806 0.2375 0.0025000000000000022 0.815 0.15499999999999997
807 0.24 0.0 0.8175 0.15249999999999997
808 0.235 0.0049999999999999906 0.8175 0.15249999999999997
809 0.22999999999999998 0.009999999999999995 0.8125 0.15749999999999997
810 0.23249999999999998 0.007499999999999993 0.8125 0.15749999999999997
811 0.22749999999999998 0.007499999999999993 0.81 0.15999999999999998
812 0.22999999999999998 0.009999999999999995 0.81 0.15999999999999998
813 0.22749999999999998 0.007499999999999993 0.81 0.15999999999999998
814 0.22499999999999998 0.009999999999999995 0.8125 0.15749999999999997
815 0.22749999999999998 0.007499999999999993 0.81 0.15999999999999998
816 0.22749999999999998 0.007499999999999993 0.8049999999999999 0.16499999999999998
817 0.22499999999999998 0.009999999999999995 0.8075 0.16749999999999998
818 0.22499999999999998 0.009999999999999995 0.8075 0.16749999999999998
819 0.225 0.0050000000000000044 0.8075 0.16749999999999998
820 0.2275 0.0025000000000000022 0.8049999999999999 0.16999999999999998
821 0.225 0.0 0.8049999999999999 0.16999999999999998
822 0.2275 0.0025000000000000022 0.8049999999999999 0.16999999999999998
823 0.23249999999999998 0.007499999999999993 0.8049999999999999 0.16999999999999998
824 0.23249999999999998 0.007499999999999993 0.8 0.175
825 0.22999999999999998 0.0049999999999999906 0.7975 0.1775
826 0.22999999999999998 0.0049999999999999906 0.7949999999999999 0.18
827 0.23249999999999998 0.007499999999999993 0.7975 0.1775
828 0.2275 0.0025000000000000022 0.7949999999999999 0.18
829 0.22999999999999998 0.0049999999999999906 0.7925 0.1825
830 0.22999999999999998 0.0049999999999999906 0.7925 0.1825
831 0.2275 0.0025000000000000022 0.7925 0.1825
832 0.22749999999999998 0.007499999999999993 0.79 0.185
833 0.225 0.0050000000000000044 0.7875 0.1825
834 0.2225 0.0025000000000000022 0.7849999999999999 0.185
835 0.225 0.0 0.7825 0.1825
836 0.2275 0.0025000000000000022 0.7849999999999999 0.18
837 0.225 0.0 0.7825 0.1775
838 0.2275 0.0025000000000000022 0.7849999999999999 0.175
839 0.2275 0.0025000000000000022 0.7875 0.1725
840 0.225 0.0050000000000000044 0.7875 0.1775
841 0.22749999999999998 0.007499999999999993 0.7875 0.1775
842 0.22999999999999998 0.0049999999999999906 0.7849999999999999 0.18
843 0.225 0.0 0.7825 0.1775
844 0.2225 0.0025000000000000022 0.7825 0.1775
845 0.2225 0.0025000000000000022 0.7875 0.1725
846 0.225 0.0 0.7875 0.1725
847 0.225 0.0 0.7875 0.1725
848 0.22 0.0050000000000000044 0.7875 0.1725
849 0.2225 0.007500000000000007 0.7875 0.1725
850 0.22499999999999998 0.009999999999999995 0.7875 0.1725
851 0.2225 0.007500000000000007 0.7875 0.1725
852 0.22499999999999998 0.009999999999999995 0.7875 0.1725
853 0.2275 0.0025000000000000022 0.79 0.16999999999999998
854 0.23 0.0 0.7875 0.1725
855 0.23249999999999998 0.007499999999999993 0.7875 0.1725
856 0.23249999999999998 0.012499999999999997 0.7849999999999999 0.175
857 0.235 0.009999999999999995 0.78 0.18
858 0.23249999999999998 0.012499999999999997 0.78 0.18
859 0.235 0.015 0.7849999999999999 0.175
860 0.2375 0.012499999999999997 0.7849999999999999 0.175
861 0.235 0.015 0.7849999999999999 0.175
862 0.22999999999999998 0.015 0.7849999999999999 0.175
863 0.22999999999999998 0.009999999999999995 0.7825 0.1775
864 0.235 0.015 0.78 0.18
865 0.2375 0.0175 0.7825 0.1775
866 0.2375 0.022500000000000006 0.78 0.18
867 0.235 0.020000000000000004 0.78 0.18
868 0.235 0.020000000000000004 0.78 0.18
869 0.2375 0.022500000000000006 0.7749999999999999 0.185
870 0.23249999999999998 0.022500000000000006 0.7725 0.1875
871 0.235 0.020000000000000004 0.77 0.19
872 0.23249999999999998 0.022500000000000006 0.77 0.19
873 0.23249999999999998 0.02750000000000001 0.77 0.19
874 0.235 0.02500000000000001 0.77 0.19
875 0.235 0.020000000000000004 0.7675 0.1875
876 0.23249999999999998 0.022500000000000006 0.7675 0.1925
877 0.22999999999999998 0.020000000000000004 0.7675 0.1925
878 0.22749999999999998 0.0175 0.7725 0.1925
879 0.22499999999999998 0.015 0.7725 0.1925
880 0.22249999999999998 0.012499999999999997 0.7725 0.1925
881 0.22 0.010000000000000009 0.77 0.195
882 0.22249999999999998 0.012499999999999997 0.7725 0.1925
883 0.2175 0.012500000000000011 0.7749999999999999 0.19
884 0.2175 0.012500000000000011 0.7775 0.1875
885 0.22499999999999998 0.015 0.78 0.185
886 0.22499999999999998 0.020000000000000004 0.7775 0.1875
887 0.22749999999999998 0.0175 0.7775 0.1875
888 0.22499999999999998 0.020000000000000004 0.7775 0.1875
889 0.22249999999999998 0.0175 0.78 0.185
890 0.2175 0.012500000000000011 0.7825 0.1825
891 0.2175 0.012500000000000011 0.7825 0.1825
892 0.21250000000000002 0.012499999999999997 0.7825 0.1825
893 0.21250000000000002 0.012499999999999997 0.7849999999999999 0.18
894 0.21000000000000002 0.020000000000000004 0.7849999999999999 0.18
895 0.2125 0.022499999999999992 0.7875 0.1775
896 0.21 0.03 0.7849999999999999 0.18
897 0.21 0.03 0.7825 0.1825
898 0.21 0.024999999999999994 0.7849999999999999 0.18
899 0.21 0.024999999999999994 0.7875 0.1775
900 0.20500000000000002 0.02500000000000001 0.7849999999999999 0.18


==> Results/logs/hybrid_self_tl_v0.dat <==
epochs baseline std_baseline hybrid_self_transfer std_hybrid_self_transfer self_transfer_full_fine_tuning std_self_transfer_full_fine_tuning
0 0.2633333333333333 0.02111111111111111 0.4388888888888889 0.16777777777777778 0.3655555555555556 0.11888888888888889
1 0.2777777777777778 0.024444444444444435 0.5333333333333333 0.16666666666666666 0.4222222222222222 0.09111111111111109
2 0.28888888888888886 0.01999999999999999 0.6377777777777778 0.16 0.51 0.05000000000000002
3 0.3244444444444444 0.011111111111111101 0.7455555555555555 0.13444444444444442 0.6022222222222222 0.00888888888888889
4 0.31666666666666665 0.010000000000000009 0.8033333333333333 0.13444444444444448 0.6555555555555556 0.01777777777777778
5 0.33555555555555555 0.011111111111111127 0.808888888888889 0.1288888888888889 0.7033333333333334 0.04999999999999999
6 0.3477777777777778 0.025555555555555554 0.8177777777777777 0.13111111111111112 0.7233333333333334 0.08333333333333331
7 0.3522222222222222 0.016666666666666663 0.8188888888888889 0.13222222222222224 0.7566666666666667 0.09444444444444444
8 0.3811111111111111 0.016666666666666663 0.8266666666666667 0.1333333333333333 0.7822222222222222 0.0977777777777778
9 0.38888888888888884 0.013333333333333336 0.8355555555555556 0.1111111111111111 0.8155555555555556 0.0977777777777778
10 0.40444444444444444 0.0 0.8444444444444444 0.10666666666666669 0.8422222222222222 0.08666666666666667
11 0.41444444444444445 0.0011111111111111183 0.8633333333333333 0.08777777777777779 0.8644444444444445 0.0822222222222222
12 0.43333333333333335 0.006666666666666654 0.8633333333333333 0.08777777777777779 0.8822222222222222 0.07333333333333336
13 0.45777777777777773 0.013333333333333336 0.8711111111111112 0.08666666666666661 0.8888888888888888 0.06
14 0.48444444444444446 0.00888888888888889 0.8722222222222222 0.09444444444444444 0.8977777777777778 0.053333333333333344
15 0.5044444444444445 0.0044444444444444176 0.87 0.08777777777777773 0.9066666666666667 0.04222222222222222
16 0.5511111111111111 0.015555555555555545 0.8788888888888888 0.08555555555555555 0.9088888888888889 0.03999999999999998
17 0.5977777777777777 0.0044444444444444176 0.8877777777777778 0.07444444444444442 0.9211111111111111 0.0411111111111111
18 0.6411111111111112 0.014444444444444426 0.89 0.07444444444444442 0.9277777777777778 0.03888888888888892
19 0.6877777777777778 0.005555555555555591 0.8877777777777778 0.0855555555555556 0.9288888888888889 0.03111111111111109
20 0.7088888888888889 0.024444444444444435 0.8744444444444445 0.09444444444444444 0.9366666666666666 0.02777777777777779
21 0.7166666666666667 0.02777777777777779 0.86 0.10444444444444445 0.9466666666666667 0.022222222222222254
22 0.7266666666666666 0.024444444444444435 0.8588888888888888 0.10333333333333335 0.9533333333333334 0.015555555555555545
23 0.7266666666666666 0.006666666666666654 0.8655555555555555 0.0922222222222222 0.9622222222222223 0.011111111111111127
24 0.7344444444444445 0.025555555555555554 0.8777777777777778 0.07999999999999996 0.961111111111111 0.014444444444444426
25 0.76 0.013333333333333308 0.8977777777777778 0.06888888888888889 0.9555555555555555 0.011111111111111127
26 0.7944444444444445 0.021111111111111136 0.8922222222222222 0.07444444444444442 0.9566666666666667 0.014444444444444482
27 0.81 0.016666666666666663 0.8911111111111112 0.07777777777777778 0.9466666666666667 0.011111111111111072
28 0.8266666666666667 0.013333333333333308 0.8999999999999999 0.07777777777777778 0.9455555555555556 0.007777777777777772
29 0.8466666666666667 0.040000000000000036 0.9033333333333333 0.07444444444444442 0.95 0.003333333333333355
30 0.8544444444444445 0.036666666666666625 0.9244444444444444 0.06 0.95 0.003333333333333355
31 0.8644444444444445 0.0377777777777778 0.9477777777777778 0.03888888888888892 0.9511111111111111 0.013333333333333308
32 0.8844444444444444 0.04444444444444445 0.9566666666666667 0.02777777777777779 0.9522222222222223 0.014444444444444426
33 0.8911111111111112 0.02888888888888891 0.96 0.013333333333333364 0.9555555555555555 0.013333333333333364
34 0.9033333333333333 0.016666666666666663 0.9688888888888889 0.00888888888888889 0.9488888888888889 0.020000000000000018
35 0.9222222222222223 0.013333333333333364 0.9677777777777777 0.007777777777777772 0.95 0.0188888888888889
36 0.9211111111111112 0.016666666666666663 0.9722222222222222 0.005555555555555536 0.9488888888888889 0.01777777777777778
37 0.9255555555555555 0.016666666666666663 0.98 0.004444444444444473 0.9455555555555555 0.021111111111111136
38 0.9322222222222223 0.0188888888888889 0.9777777777777779 0.006666666666666654 0.94 0.017777777777777726
39 0.9299999999999999 0.021111111111111136 0.97 0.010000000000000009 0.9477777777777778 0.014444444444444426
40 0.9322222222222223 0.016666666666666663 0.9666666666666666 0.00888888888888889 0.9488888888888889 0.02444444444444449
41 0.9433333333333334 0.012222222222222245 0.9633333333333334 0.003333333333333355 0.9488888888888889 0.02444444444444449
42 0.951111111111111 0.006666666666666654 0.961111111111111 0.0011111111111111183 0.9477777777777778 0.02999999999999997
43 0.9555555555555555 0.013333333333333364 0.9677777777777778 0.0011111111111111183 0.9477777777777778 0.03888888888888892
44 0.9633333333333334 0.014444444444444426 0.9711111111111111 0.0022222222222222365 0.9444444444444444 0.0377777777777778
45 0.9622222222222222 0.015555555555555545 0.9711111111111111 0.0022222222222222365 0.9444444444444444 0.0377777777777778
46 0.9644444444444444 0.011111111111111072 0.9722222222222223 0.0011111111111111183 0.9444444444444444 0.0377777777777778
47 0.97 0.010000000000000009 0.981111111111111 0.003333333333333355 0.9433333333333334 0.03888888888888886
48 0.9722222222222222 0.0033333333333332993 0.981111111111111 0.005555555555555591 0.9355555555555556 0.04888888888888887
49 0.9788888888888889 0.003333333333333355 0.98 0.0022222222222222365 0.9244444444444444 0.053333333333333344
50 0.9777777777777777 0.0 0.9822222222222222 0.0 0.9133333333333333 0.06444444444444442
51 0.9788888888888889 0.0011111111111111183 0.981111111111111 0.003333333333333355 0.9155555555555556 0.06222222222222218
52 0.9833333333333334 0.0011111111111111183 0.9833333333333334 0.0011111111111111183 0.9155555555555556 0.05555555555555558
53 0.981111111111111 0.0011111111111111183 0.98 0.004444444444444473 0.9199999999999999 0.05777777777777776
54 0.9777777777777779 0.0044444444444444176 0.98 0.006666666666666654 0.9255555555555556 0.043333333333333335
55 0.9766666666666667 0.007777777777777772 0.9777777777777777 0.0022222222222222365 0.9311111111111111 0.04222222222222227
56 0.9777777777777779 0.00888888888888889 0.9733333333333334 0.0044444444444444176 0.9288888888888889 0.04222222222222222
57 0.97 0.012222222222222245 0.9733333333333334 0.0044444444444444176 0.9244444444444444 0.04444444444444445
58 0.9711111111111111 0.015555555555555545 0.9722222222222223 0.0011111111111111183 0.9077777777777778 0.06333333333333335
59 0.97 0.012222222222222245 0.9644444444444444 0.004444444444444473 0.9066666666666667 0.062222222222222234
60 0.9688888888888889 0.006666666666666654 0.9577777777777778 0.006666666666666654 0.9077777777777778 0.052222222222222225
61 0.9677777777777777 0.007777777777777772 0.9577777777777778 0.011111111111111127 0.9122222222222223 0.04777777777777775
62 0.9666666666666666 0.00888888888888889 0.9577777777777778 0.002222222222222181 0.9177777777777778 0.04666666666666669
63 0.9655555555555555 0.01222222222222219 0.9588888888888889 0.0011111111111111183 0.9311111111111111 0.0377777777777778
64 0.9588888888888889 0.007777777777777772 0.9688888888888889 0.0 0.9344444444444444 0.034444444444444444
65 0.9522222222222222 0.010000000000000009 0.9677777777777778 0.005555555555555591 0.9311111111111111 0.03555555555555556
66 0.951111111111111 0.011111111111111127 0.9677777777777777 0.007777777777777772 0.9366666666666666 0.02777777777777779
67 0.9533333333333334 0.0044444444444444176 0.9633333333333334 0.007777777777777772 0.9355555555555556 0.020000000000000018
68 0.9566666666666667 0.0011111111111110628 0.961111111111111 0.003333333333333355 0.9344444444444444 0.023333333333333317
69 0.961111111111111 0.003333333333333355 0.9622222222222222 0.004444444444444473 0.9488888888888889 0.01777777777777778
70 0.9655555555555555 0.0011111111111111183 0.9666666666666667 0.00666666666666671 0.9522222222222223 0.014444444444444426
71 0.9677777777777778 0.0011111111111111183 0.971111111111111 0.006666666666666654 0.9522222222222223 0.014444444444444426
72 0.9744444444444444 0.0011111111111110628 0.971111111111111 0.0044444444444444176 0.9622222222222223 0.00888888888888889
73 0.9811111111111112 0.007777777777777772 0.9688888888888889 0.004444444444444473 0.9566666666666667 0.010000000000000009
74 0.9733333333333334 0.0044444444444444176 0.97 0.007777777777777772 0.9622222222222223 0.006666666666666654
75 0.9688888888888889 0.0 0.9722222222222222 0.005555555555555536 0.9644444444444444 0.00666666666666671
76 0.9688888888888889 0.006666666666666654 0.9733333333333334 0.0044444444444444176 0.9644444444444444 0.0
77 0.9633333333333334 0.007777777777777772 0.9733333333333334 0.006666666666666654 0.9633333333333334 0.003333333333333355
78 0.9644444444444444 0.011111111111111072 0.98 0.004444444444444473 0.961111111111111 0.003333333333333355
79 0.9755555555555555 0.00888888888888889 0.9755555555555555 0.002222222222222181 0.96 0.006666666666666654
80 0.9688888888888889 0.006666666666666654 0.9755555555555555 0.0 0.96 0.006666666666666654
81 0.9722222222222223 0.0011111111111111183 0.9755555555555555 0.0 0.9577777777777778 0.002222222222222181
82 0.9722222222222223 0.0011111111111111183 0.9766666666666667 0.0033333333333332993 0.9555555555555555 0.002222222222222181
83 0.9677777777777777 0.007777777777777772 0.9755555555555555 0.0044444444444444176 0.9544444444444444 0.0011111111111111183
84 0.9755555555555555 0.0044444444444444176 0.9788888888888889 0.0011111111111111183 0.9588888888888889 0.0011111111111111183
85 0.98 0.006666666666666654 0.9755555555555555 0.0044444444444444176 0.9633333333333334 0.003333333333333355
86 0.9788888888888889 0.007777777777777772 0.9755555555555555 0.006666666666666654 0.9644444444444444 0.0
87 0.9866666666666666 0.006666666666666654 0.9744444444444444 0.010000000000000009 0.9677777777777778 0.003333333333333355
88 0.9822222222222222 0.004444444444444473 0.9722222222222222 0.012222222222222245 0.9655555555555555 0.0011111111111111183
89 0.9711111111111111 0.0022222222222222365 0.9677777777777777 0.007777777777777772 0.9633333333333334 0.0011111111111111183
90 0.9666666666666667 0.0022222222222222365 0.9666666666666667 0.00666666666666671 0.96 0.0
91 0.9655555555555555 0.005555555555555591 0.9655555555555555 0.0011111111111111183 0.9633333333333334 0.003333333333333355
92 0.9633333333333334 0.005555555555555591 0.9633333333333334 0.0011111111111111183 0.9611111111111111 0.007777777777777772
93 0.96 0.011111111111111127 0.9644444444444444 0.004444444444444473 0.9555555555555555 0.00888888888888889
94 0.9677777777777777 0.010000000000000009 0.9722222222222222 0.0033333333333332993 0.9566666666666667 0.005555555555555536
95 0.971111111111111 0.006666666666666654 0.9711111111111111 0.0022222222222222365 0.9555555555555556 0.0
96 0.9733333333333334 0.0044444444444444176 0.9722222222222223 0.0011111111111111183 0.9533333333333334 0.0044444444444444176
97 0.9733333333333334 0.0044444444444444176 0.9688888888888889 0.0022222222222222365 0.951111111111111 0.00888888888888889
98 0.9755555555555555 0.006666666666666654 0.9711111111111111 0.0 0.9555555555555555 0.006666666666666654
99 0.9722222222222222 0.0033333333333332993 0.97 0.005555555555555536 0.9555555555555555 0.011111111111111127
100 0.9766666666666667 0.0033333333333332993 0.9744444444444444 0.0033333333333332993 0.9622222222222223 0.00888888888888889
101 0.9744444444444444 0.005555555555555536 0.971111111111111 0.0044444444444444176 0.9622222222222222 0.0022222222222222365
102 0.9733333333333334 0.006666666666666654 0.971111111111111 0.00888888888888889 0.9566666666666667 0.005555555555555536
103 0.9755555555555555 0.0044444444444444176 0.9722222222222222 0.007777777777777772 0.9577777777777778 0.0044444444444444176
104 0.9744444444444444 0.0033333333333332993 0.9688888888888889 0.006666666666666654 0.9577777777777778 0.0044444444444444176
105 0.9766666666666667 0.005555555555555536 0.9611111111111111 0.007777777777777772 0.9533333333333334 0.011111111111111127
106 0.9777777777777779 0.0044444444444444176 0.9633333333333334 0.007777777777777772 0.9544444444444444 0.016666666666666663
107 0.9766666666666667 0.005555555555555536 0.9655555555555555 0.003333333333333355 0.951111111111111 0.006666666666666654
108 0.9777777777777779 0.00888888888888889 0.96 0.0044444444444444176 0.9566666666666667 0.0011111111111110628
109 0.9766666666666666 0.0011111111111111183 0.97 0.0011111111111111183 0.9544444444444444 0.0033333333333332993
110 0.9777777777777779 0.0044444444444444176 0.9744444444444444 0.0011111111111110628 0.9588888888888889 0.0011111111111111183
111 0.9777777777777777 0.0022222222222222365 0.9711111111111111 0.0 0.9611111111111111 0.005555555555555536
112 0.9744444444444444 0.0011111111111110628 0.9733333333333334 0.0 0.9566666666666667 0.0033333333333332993
113 0.9766666666666666 0.0011111111111111183 0.9766666666666666 0.0011111111111111183 0.9522222222222222 0.005555555555555536
114 0.9677777777777778 0.0011111111111111183 0.9755555555555555 0.0 0.9466666666666667 0.011111111111111072
115 0.9666666666666667 0.004444444444444473 0.9766666666666667 0.005555555555555536 0.9422222222222223 0.00888888888888889
116 0.9655555555555555 0.005555555555555591 0.9766666666666667 0.010000000000000009 0.951111111111111 0.006666666666666654
117 0.9644444444444444 0.004444444444444473 0.9777777777777779 0.00888888888888889 0.95 0.0011111111111111183
118 0.9722222222222223 0.0011111111111111183 0.98 0.00888888888888889 0.9522222222222223 0.003333333333333355
119 0.9733333333333334 0.0044444444444444176 0.9766666666666667 0.007777777777777772 0.9544444444444444 0.005555555555555536
120 0.9755555555555555 0.00888888888888889 0.9755555555555555 0.00888888888888889 0.9588888888888889 0.005555555555555536
121 0.9722222222222222 0.012222222222222245 0.9755555555555555 0.002222222222222181 0.9533333333333334 0.0044444444444444176
122 0.97 0.007777777777777772 0.9833333333333334 0.0011111111111111183 0.9522222222222222 0.005555555555555536
123 0.9666666666666667 0.0 0.9822222222222222 0.0022222222222222365 0.9633333333333334 0.003333333333333355
124 0.9677777777777778 0.005555555555555591 0.98 0.0022222222222222365 0.9544444444444444 0.0011111111111111183
125 0.97 0.012222222222222245 0.98 0.0022222222222222365 0.9544444444444444 0.0033333333333332993
126 0.97 0.007777777777777772 0.9766666666666667 0.0033333333333332993 0.9588888888888889 0.0011111111111111183
127 0.97 0.005555555555555536 0.971111111111111 0.0044444444444444176 0.96 0.0
128 0.9733333333333334 0.0044444444444444176 0.9744444444444444 0.005555555555555536 0.9566666666666667 0.007777777777777772
129 0.9733333333333334 0.002222222222222181 0.9744444444444444 0.005555555555555536 0.951111111111111 0.006666666666666654
130 0.9733333333333334 0.0044444444444444176 0.9711111111111111 0.0022222222222222365 0.9444444444444444 0.006666666666666654
131 0.9744444444444444 0.005555555555555536 0.96 0.0022222222222222365 0.9411111111111111 0.007777777777777772
132 0.9733333333333334 0.00888888888888889 0.9633333333333334 0.0011111111111111183 0.9433333333333334 0.005555555555555536
133 0.9733333333333334 0.00888888888888889 0.9633333333333334 0.0011111111111111183 0.9477777777777778 0.0011111111111111183
134 0.97 0.005555555555555536 0.9566666666666667 0.0011111111111110628 0.9455555555555556 0.007777777777777772
135 0.9677777777777778 0.0011111111111111183 0.9633333333333334 0.0011111111111111183 0.9488888888888889 0.013333333333333308
136 0.9655555555555555 0.0011111111111111183 0.971111111111111 0.0044444444444444176 0.9488888888888889 0.00888888888888889
137 0.9722222222222222 0.005555555555555536 0.9688888888888889 0.004444444444444473 0.9433333333333334 0.010000000000000009
138 0.9733333333333334 0.006666666666666654 0.9733333333333334 0.006666666666666654 0.9422222222222223 0.0044444444444444176
139 0.9744444444444444 0.0033333333333332993 0.981111111111111 0.0011111111111111183 0.9433333333333334 0.014444444444444426
140 0.981111111111111 0.0011111111111111183 0.9766666666666667 0.0033333333333332993 0.9411111111111111 0.02111111111111108
141 0.9788888888888889 0.0011111111111111183 0.9788888888888889 0.003333333333333355 0.9466666666666667 0.013333333333333308
142 0.9755555555555555 0.006666666666666654 0.9833333333333334 0.0011111111111111183 0.95 0.01222222222222219
143 0.98 0.006666666666666654 0.9855555555555555 0.003333333333333355 0.9466666666666667 0.004444444444444473
144 0.98 0.004444444444444473 0.9866666666666667 0.0 0.9455555555555555 0.003333333333333355
145 0.9822222222222222 0.0022222222222222365 0.9822222222222222 0.0022222222222222365 0.9377777777777778 0.002222222222222181
146 0.9822222222222222 0.0022222222222222365 0.981111111111111 0.0011111111111111183 0.9366666666666666 0.0033333333333332993
147 0.9888888888888889 0.0 0.9777777777777777 0.0 0.9322222222222223 0.0011111111111111183
148 0.9822222222222222 0.0 0.9733333333333334 0.002222222222222181 0.9333333333333333 0.004444444444444473
149 0.9755555555555555 0.0044444444444444176 0.9822222222222222 0.0022222222222222365 0.9433333333333334 0.007777777777777772
150 0.971111111111111 0.0044444444444444176 0.9855555555555555 0.0011111111111111183 0.9477777777777778 0.0011111111111111183
151 0.9633333333333334 0.005555555555555591 0.9855555555555555 0.005555555555555591 0.9522222222222223 0.0011111111111111183
152 0.961111111111111 0.003333333333333355 0.9844444444444445 0.00666666666666671 0.9633333333333334 0.0011111111111111183
153 0.9666666666666667 0.004444444444444473 0.98 0.013333333333333308 0.9611111111111111 0.005555555555555536
154 0.9655555555555555 0.0011111111111111183 0.9766666666666667 0.014444444444444482 0.9588888888888889 0.0011111111111111183
155 0.9722222222222223 0.0011111111111111183 0.97 0.005555555555555536 0.9633333333333334 0.003333333333333355
156 0.9744444444444444 0.0011111111111110628 0.9633333333333334 0.003333333333333355 0.9566666666666667 0.005555555555555536
157 0.97 0.003333333333333355 0.9655555555555555 0.0011111111111111183 0.9477777777777778 0.005555555555555591
158 0.9766666666666666 0.0011111111111111183 0.9677777777777778 0.003333333333333355 0.9411111111111111 0.014444444444444482
159 0.9777777777777779 0.0044444444444444176 0.9666666666666667 0.0 0.9355555555555556 0.01777777777777778
160 0.9833333333333334 0.003333333333333355 0.97 0.003333333333333355 0.94 0.024444444444444435
161 0.9766666666666666 0.0011111111111111183 0.9688888888888889 0.004444444444444473 0.9466666666666667 0.020000000000000018
162 0.9788888888888889 0.003333333333333355 0.9622222222222223 0.006666666666666654 0.9511111111111111 0.013333333333333308
163 0.9788888888888889 0.007777777777777772 0.9644444444444444 0.0022222222222222365 0.9544444444444444 0.0011111111111111183
164 0.9788888888888889 0.007777777777777772 0.9711111111111111 0.0 0.961111111111111 0.0011111111111111183
165 0.9822222222222222 0.011111111111111072 0.971111111111111 0.00888888888888889 0.9566666666666667 0.0011111111111110628
166 0.9822222222222222 0.00666666666666671 0.97 0.0011111111111111183 0.96 0.0044444444444444176
167 0.9766666666666666 0.0011111111111111183 0.9711111111111111 0.0022222222222222365 0.9566666666666667 0.010000000000000009
168 0.97 0.003333333333333355 0.9677777777777778 0.0011111111111111183 0.95 0.01222222222222219
169 0.9655555555555555 0.0011111111111111183 0.9644444444444444 0.004444444444444473 0.9555555555555555 0.013333333333333364
170 0.9655555555555555 0.0011111111111111183 0.9722222222222223 0.0011111111111111183 0.9433333333333334 0.012222222222222245
171 0.97 0.003333333333333355 0.971111111111111 0.0044444444444444176 0.9455555555555556 0.010000000000000009
172 0.9766666666666667 0.005555555555555536 0.9777777777777777 0.0022222222222222365 0.9422222222222222 0.0022222222222222365
173 0.9788888888888889 0.003333333333333355 0.981111111111111 0.003333333333333355 0.9444444444444444 0.0
174 0.9755555555555555 0.002222222222222181 0.9844444444444445 0.0022222222222222365 0.9422222222222222 0.0
175 0.9777777777777777 0.0022222222222222365 0.9788888888888889 0.007777777777777772 0.9477777777777778 0.009999999999999953
176 0.9755555555555555 0.0 0.9733333333333334 0.00888888888888889 0.95 0.007777777777777772
177 0.9733333333333334 0.0 0.971111111111111 0.0044444444444444176 0.95 0.0011111111111111183
178 0.9711111111111111 0.0022222222222222365 0.9622222222222222 0.0022222222222222365 0.9522222222222223 0.003333333333333355
179 0.9733333333333334 0.00888888888888889 0.9622222222222222 0.0022222222222222365 0.9511111111111111 0.0022222222222222365
180 0.971111111111111 0.00888888888888889 0.9622222222222222 0.004444444444444473 0.9433333333333334 0.007777777777777772
181 0.9722222222222222 0.005555555555555536 0.9633333333333334 0.005555555555555591 0.94 0.0
182 0.9755555555555555 0.0044444444444444176 0.9666666666666667 0.004444444444444473 0.9477777777777778 0.003333333333333355
183 0.9744444444444444 0.0011111111111110628 0.9733333333333334 0.0 0.95 0.003333333333333355
184 0.9666666666666666 0.00888888888888889 0.9677777777777778 0.003333333333333355 0.9566666666666667 0.0011111111111110628
185 0.9744444444444444 0.007777777777777772 0.9688888888888889 0.006666666666666654 0.9466666666666667 0.004444444444444473
186 0.9688888888888889 0.0022222222222222365 0.9766666666666667 0.005555555555555536 0.9444444444444444 0.0022222222222222365
187 0.9711111111111111 0.0022222222222222365 0.9722222222222222 0.0033333333333332993 0.9422222222222223 0.0044444444444444176
188 0.9722222222222222 0.010000000000000009 0.9766666666666666 0.0011111111111111183 0.9422222222222222 0.0022222222222222365
189 0.97 0.014444444444444426 0.9755555555555555 0.002222222222222181 0.9455555555555555 0.0011111111111111183
190 0.9655555555555555 0.014444444444444426 0.9766666666666667 0.005555555555555536 0.95 0.005555555555555591
191 0.9633333333333334 0.01222222222222219 0.9755555555555555 0.006666666666666654 0.9444444444444444 0.0022222222222222365
192 0.9622222222222223 0.011111111111111127 0.9733333333333334 0.011111111111111127 0.9388888888888889 0.005555555555555536
193 0.9677777777777778 0.0011111111111111183 0.9777777777777779 0.006666666666666654 0.9333333333333333 0.0
194 0.9677777777777778 0.0011111111111111183 0.9755555555555555 0.0044444444444444176 0.9355555555555555 0.0044444444444444176
195 0.97 0.005555555555555536 0.9777777777777777 0.0 0.9422222222222222 0.0022222222222222365
196 0.9688888888888889 0.006666666666666654 0.9733333333333334 0.0044444444444444176 0.9422222222222223 0.006666666666666654
197 0.9644444444444444 0.00888888888888889 0.971111111111111 0.00888888888888889 0.9344444444444444 0.005555555555555536
198 0.9677777777777777 0.007777777777777772 0.9688888888888889 0.013333333333333308 0.9333333333333333 0.0022222222222222365
199 0.97 0.007777777777777772 0.9677777777777778 0.005555555555555591 0.9311111111111111 0.0022222222222222365
200 0.9711111111111111 0.0022222222222222365 0.9633333333333334 0.005555555555555591 0.9344444444444444 0.005555555555555536
201 0.9755555555555555 0.0 0.9655555555555555 0.003333333333333355 0.9433333333333334 0.007777777777777772
202 0.9744444444444444 0.0011111111111110628 0.9688888888888889 0.0022222222222222365 0.9544444444444444 0.0011111111111111183
203 0.9755555555555555 0.0 0.9644444444444444 0.0022222222222222365 0.9533333333333334 0.0044444444444444176
204 0.98 0.0022222222222222365 0.97 0.0011111111111111183 0.9477777777777778 0.005555555555555591
205 0.9777777777777777 0.0022222222222222365 0.9633333333333334 0.003333333333333355 0.94 0.0044444444444444176
206 0.9788888888888889 0.003333333333333355 0.9588888888888889 0.0033333333333332993 0.94 0.011111111111111127
207 0.9755555555555555 0.006666666666666654 0.9633333333333334 0.007777777777777772 0.9344444444444444 0.003333333333333355
208 0.9733333333333334 0.0 0.96 0.0044444444444444176 0.9355555555555555 0.011111111111111127
209 0.9722222222222222 0.0033333333333332993 0.9588888888888889 0.0033333333333332993 0.9366666666666666 0.007777777777777772
210 0.9777777777777779 0.006666666666666654 0.9644444444444444 0.004444444444444473 0.94 0.011111111111111127
211 0.9788888888888889 0.003333333333333355 0.9655555555555555 0.014444444444444426 0.9411111111111111 0.005555555555555536
212 0.9833333333333334 0.003333333333333355 0.9688888888888889 0.013333333333333308 0.9455555555555555 0.005555555555555591
213 0.9788888888888889 0.0011111111111111183 0.971111111111111 0.00888888888888889 0.9533333333333334 0.0022222222222222365
214 0.9766666666666667 0.0033333333333332993 0.971111111111111 0.006666666666666654 0.96 0.0022222222222222365
215 0.9722222222222222 0.007777777777777772 0.9733333333333334 0.002222222222222181 0.9511111111111111 0.004444444444444473
216 0.9688888888888889 0.004444444444444473 0.9655555555555555 0.003333333333333355 0.95 0.003333333333333355
217 0.9688888888888889 0.006666666666666654 0.96 0.00888888888888889 0.9422222222222222 0.0
218 0.9677777777777778 0.003333333333333355 0.9566666666666667 0.007777777777777772 0.9344444444444444 0.0011111111111111183
219 0.9644444444444444 0.0022222222222222365 0.9588888888888889 0.0011111111111111183 0.9366666666666666 0.010000000000000009
220 0.9677777777777778 0.003333333333333355 0.9566666666666667 0.005555555555555536 0.9422222222222223 0.006666666666666654
221 0.9711111111111111 0.0022222222222222365 0.9644444444444444 0.00888888888888889 0.9444444444444444 0.0022222222222222365
222 0.9633333333333334 0.0011111111111111183 0.9677777777777778 0.003333333333333355 0.9455555555555555 0.003333333333333355
223 0.9722222222222222 0.0033333333333332993 0.9677777777777778 0.005555555555555591 0.9455555555555556 0.007777777777777772
224 0.9666666666666667 0.0 0.9688888888888889 0.004444444444444473 0.9477777777777778 0.0011111111111111183
225 0.9655555555555555 0.0011111111111111183 0.9766666666666666 0.0011111111111111183 0.9444444444444444 0.006666666666666654
226 0.9655555555555555 0.003333333333333355 0.98 0.0022222222222222365 0.9488888888888889 0.004444444444444473
227 0.9722222222222223 0.0011111111111111183 0.98 0.0022222222222222365 0.9477777777777778 0.01222222222222219
228 0.9755555555555555 0.002222222222222181 0.9822222222222222 0.004444444444444473 0.9444444444444444 0.01777777777777778
229 0.9766666666666666 0.0011111111111111183 0.9766666666666667 0.0033333333333332993 0.9466666666666667 0.004444444444444473
230 0.9744444444444444 0.0011111111111110628 0.9722222222222223 0.0011111111111111183 0.9444444444444444 0.0
231 0.9733333333333334 0.002222222222222181 0.9766666666666667 0.005555555555555536 0.9466666666666667 0.0022222222222222365
232 0.9688888888888889 0.004444444444444473 0.9755555555555555 0.0044444444444444176 0.951111111111111 0.006666666666666654
233 0.9666666666666667 0.004444444444444473 0.9766666666666666 0.0011111111111111183 0.9522222222222223 0.003333333333333355
234 0.9666666666666667 0.00666666666666671 0.9822222222222222 0.0022222222222222365 0.9522222222222223 0.014444444444444426
235 0.9677777777777778 0.0011111111111111183 0.9788888888888889 0.0011111111111111183 0.95 0.007777777777777772
236 0.9666666666666667 0.0022222222222222365 0.9766666666666666 0.0011111111111111183 0.94 0.00888888888888889
237 0.971111111111111 0.006666666666666654 0.97 0.005555555555555536 0.94 0.0044444444444444176
238 0.9688888888888889 0.006666666666666654 0.9666666666666666 0.00888888888888889 0.9377777777777778 0.0
239 0.9755555555555555 0.0044444444444444176 0.9633333333333334 0.01222222222222219 0.9322222222222223 0.0011111111111111183
240 0.9722222222222223 0.0011111111111111183 0.9644444444444444 0.011111111111111072 0.9311111111111111 0.0022222222222222365
241 0.9755555555555555 0.0044444444444444176 0.9666666666666667 0.00666666666666671 0.9388888888888889 0.007777777777777772
242 0.9722222222222223 0.0011111111111111183 0.9677777777777778 0.0011111111111111183 0.9355555555555556 0.0022222222222222365
243 0.9777777777777779 0.006666666666666654 0.9711111111111111 0.0022222222222222365 0.9433333333333334 0.005555555555555536
244 0.9744444444444444 0.007777777777777772 0.9666666666666667 0.0 0.9388888888888889 0.0033333333333332993
245 0.9788888888888889 0.005555555555555536 0.97 0.0011111111111111183 0.94 0.0044444444444444176


==> Results/logs/hybrid_self_tl_v1.dat <==
epochs baseline std_baseline hybrid_self_transfer std_hybrid_self_transfer self_transfer_full_fine_tuning std_self_transfer_full_fine_tuning
0 0.25555555555555554 0.017777777777777767 0.3811111111111111 0.0788888888888889 0.2922222222222222 0.07666666666666666
1 0.2633333333333333 0.014444444444444454 0.4588888888888889 0.1166666666666667 0.33444444444444443 0.11888888888888888
2 0.2777777777777778 0.0022222222222222365 0.5166666666666667 0.16333333333333336 0.3888888888888889 0.1488888888888889
3 0.2977777777777778 0.004444444444444445 0.56 0.1688888888888889 0.4255555555555555 0.1522222222222222
4 0.31333333333333335 0.0022222222222222088 0.5877777777777777 0.17444444444444446 0.46555555555555556 0.15444444444444444
5 0.31333333333333335 0.0 0.5833333333333334 0.17666666666666667 0.4911111111111111 0.14444444444444443
6 0.3277777777777778 0.003333333333333355 0.6022222222222222 0.16444444444444448 0.49444444444444446 0.1166666666666667
7 0.3322222222222222 0.027777777777777762 0.63 0.16555555555555557 0.5033333333333333 0.0811111111111111
8 0.33666666666666667 0.023333333333333317 0.6522222222222223 0.13222222222222224 0.49888888888888894 0.041111111111111126
9 0.35333333333333333 0.0022222222222222365 0.6955555555555556 0.12222222222222223 0.4955555555555555 0.042222222222222244
10 0.38 0.024444444444444435 0.721111111111111 0.11666666666666664 0.518888888888889 0.01222222222222219
11 0.41888888888888887 0.04777777777777778 0.7644444444444445 0.0888888888888889 0.5511111111111111 0.013333333333333308
12 0.45111111111111113 0.04222222222222222 0.7966666666666666 0.07222222222222224 0.5711111111111111 0.022222222222222254
13 0.49 0.032222222222222235 0.8022222222222222 0.04888888888888893 0.6033333333333333 0.058888888888888935
14 0.51 0.025555555555555554 0.8277777777777777 0.014444444444444426 0.6155555555555556 0.1111111111111111
15 0.5311111111111111 0.0 0.8400000000000001 0.0044444444444444176 0.6122222222222222 0.1366666666666667
16 0.5366666666666666 0.0011111111111111183 0.8455555555555556 0.0011111111111111183 0.6333333333333333 0.14666666666666667
17 0.5711111111111111 0.011111111111111072 0.8433333333333333 0.0011111111111111183 0.6377777777777778 0.16222222222222224
18 0.6144444444444445 0.007777777777777772 0.8300000000000001 0.003333333333333355 0.6566666666666667 0.17444444444444446
19 0.6366666666666667 0.014444444444444426 0.8388888888888889 0.005555555555555536 0.6588888888888889 0.18333333333333332
20 0.6833333333333333 0.012222222222222245 0.8522222222222222 0.0011111111111111183 0.6699999999999999 0.2033333333333333
21 0.7144444444444444 0.025555555555555554 0.8366666666666667 0.005555555555555536 0.6855555555555556 0.2188888888888889
22 0.7233333333333334 0.034444444444444444 0.8411111111111111 0.007777777777777772 0.7033333333333334 0.20555555555555555
23 0.7488888888888889 0.019999999999999962 0.8277777777777777 0.027777777777777735 0.72 0.2177777777777778
24 0.7633333333333334 0.03666666666666668 0.808888888888889 0.04444444444444445 0.7333333333333334 0.2177777777777778
25 0.7711111111111111 0.022222222222222202 0.8133333333333332 0.062222222222222234 0.7455555555555555 0.20777777777777778
26 0.8 0.015555555555555545 0.8044444444444444 0.06888888888888889 0.7333333333333334 0.22000000000000003
27 0.8144444444444444 0.007777777777777772 0.7955555555555556 0.08444444444444443 0.7333333333333334 0.22000000000000003
28 0.8300000000000001 0.005555555555555591 0.8033333333333333 0.09444444444444444 0.7466666666666667 0.20666666666666667
29 0.8233333333333334 0.025555555555555554 0.7966666666666666 0.11222222222222222 0.7455555555555555 0.20777777777777778
30 0.8288888888888889 0.02444444444444449 0.7766666666666666 0.1255555555555556 0.741111111111111 0.21000000000000002
31 0.8311111111111111 0.03111111111111109 0.741111111111111 0.1655555555555555 0.7333333333333334 0.21111111111111108
32 0.8422222222222222 0.028888888888888853 0.731111111111111 0.16666666666666669 0.72 0.22444444444444442
33 0.8644444444444443 0.006666666666666654 0.7277777777777779 0.17222222222222222 0.7122222222222222 0.24111111111111114
34 0.8722222222222222 0.005555555555555536 0.731111111111111 0.18444444444444447 0.7233333333333334 0.23888888888888887
35 0.8766666666666667 0.01222222222222219 0.75 0.18777777777777782 0.7288888888888889 0.24000000000000002
36 0.8955555555555555 0.0022222222222222365 0.77 0.17888888888888888 0.7322222222222222 0.24333333333333332
37 0.8944444444444444 0.0011111111111111183 0.7577777777777778 0.1711111111111111 0.7455555555555555 0.22999999999999998
38 0.8988888888888888 0.0011111111111111183 0.75 0.15888888888888886 0.7477777777777778 0.2122222222222222
39 0.9188888888888889 0.010000000000000009 0.7477777777777778 0.15000000000000002 0.7422222222222222 0.21999999999999997
40 0.9355555555555555 0.006666666666666654 0.7188888888888889 0.15000000000000002 0.7511111111111111 0.20444444444444448
41 0.94 0.002222222222222181 0.7188888888888889 0.1522222222222222 0.7622222222222222 0.19111111111111112
42 0.9533333333333334 0.0044444444444444176 0.721111111111111 0.15444444444444444 0.76 0.20444444444444443
43 0.95 0.007777777777777772 0.7211111111111111 0.14777777777777779 0.7666666666666666 0.20222222222222225
44 0.9488888888888889 0.0 0.7144444444444444 0.1433333333333333 0.7711111111111111 0.20444444444444443
45 0.9488888888888889 0.0 0.7144444444444444 0.14777777777777779 0.7622222222222221 0.21555555555555556
46 0.9377777777777778 0.011111111111111127 0.7077777777777778 0.14777777777777773 0.7655555555555555 0.20999999999999996
47 0.9411111111111111 0.014444444444444482 0.6966666666666668 0.15444444444444444 0.7566666666666666 0.21888888888888886
48 0.94 0.011111111111111127 0.7011111111111111 0.16333333333333333 0.7377777777777779 0.23333333333333334
49 0.9433333333333334 0.010000000000000009 0.7122222222222222 0.1611111111111111 0.7288888888888889 0.2333333333333333
50 0.9344444444444444 0.014444444444444426 0.7144444444444444 0.15444444444444444 0.7188888888888889 0.24555555555555555
51 0.9444444444444444 0.0022222222222222365 0.7155555555555555 0.14666666666666667 0.7255555555555555 0.24555555555555558
52 0.9444444444444444 0.0022222222222222365 0.7333333333333334 0.12000000000000005 0.7188888888888889 0.25
53 0.9477777777777778 0.0011111111111111183 0.7544444444444445 0.10333333333333335 0.7377777777777778 0.23777777777777775
54 0.9544444444444444 0.010000000000000009 0.7666666666666666 0.09555555555555556 0.7488888888888889 0.22444444444444445
55 0.9588888888888889 0.007777777777777772 0.7833333333333334 0.07 0.7444444444444445 0.21999999999999997
56 0.96 0.0044444444444444176 0.7966666666666666 0.07222222222222224 0.75 0.2122222222222222
57 0.9677777777777778 0.003333333333333355 0.7944444444444445 0.07444444444444448 0.7544444444444445 0.21444444444444444
58 0.9733333333333334 0.002222222222222181 0.8022222222222222 0.07111111111111107 0.76 0.21555555555555556
59 0.9644444444444444 0.0022222222222222365 0.8011111111111111 0.06999999999999995 0.7577777777777778 0.21777777777777774
60 0.9588888888888889 0.005555555555555536 0.8122222222222222 0.056666666666666705 0.7544444444444445 0.21666666666666667
61 0.9566666666666667 0.007777777777777772 0.8133333333333334 0.06888888888888889 0.741111111111111 0.22333333333333333
62 0.9566666666666667 0.007777777777777772 0.82 0.05111111111111111 0.7388888888888889 0.21666666666666667
63 0.9566666666666667 0.007777777777777772 0.8211111111111111 0.043333333333333335 0.7333333333333333 0.22444444444444445
64 0.9555555555555555 0.00888888888888889 0.8266666666666667 0.0377777777777778 0.7266666666666667 0.22666666666666668
65 0.9577777777777778 0.002222222222222181 0.8266666666666667 0.02444444444444449 0.7222222222222222 0.24222222222222223
66 0.9588888888888889 0.005555555555555536 0.8377777777777777 0.022222222222222202 0.7244444444444444 0.24
67 0.9644444444444444 0.00666666666666671 0.8522222222222222 0.016666666666666663 0.7311111111111112 0.24222222222222226
68 0.9644444444444444 0.011111111111111072 0.8611111111111112 0.016666666666666663 0.72 0.24666666666666667
69 0.9644444444444444 0.00888888888888889 0.8688888888888888 0.00888888888888889 0.7166666666666667 0.24555555555555555
70 0.9622222222222223 0.006666666666666654 0.8788888888888888 0.014444444444444426 0.7 0.2577777777777777
71 0.9644444444444444 0.004444444444444473 0.8744444444444445 0.005555555555555536 0.7011111111111111 0.25
72 0.9677777777777778 0.0011111111111111183 0.8733333333333333 0.011111111111111127 0.6922222222222223 0.2588888888888889
73 0.9722222222222223 0.0011111111111111183 0.8766666666666667 0.01222222222222219 0.7022222222222223 0.25333333333333335
74 0.9755555555555555 0.002222222222222181 0.8766666666666667 0.005555555555555591 0.7088888888888889 0.24888888888888885
75 0.9755555555555555 0.002222222222222181 0.8788888888888888 0.005555555555555591 0.7 0.2622222222222222
76 0.9722222222222222 0.005555555555555536 0.8855555555555555 0.005555555555555536 0.7055555555555555 0.2588888888888889
77 0.9688888888888889 0.00888888888888889 0.8833333333333333 0.005555555555555536 0.7222222222222222 0.24666666666666667
78 0.9655555555555555 0.005555555555555591 0.8855555555555555 0.010000000000000009 0.731111111111111 0.2444444444444444
79 0.9666666666666666 0.00888888888888889 0.8988888888888888 0.0011111111111111183 0.7288888888888889 0.25111111111111106
80 0.9677777777777777 0.010000000000000009 0.9011111111111111 0.007777777777777772 0.7344444444444445 0.25
81 0.9666666666666667 0.004444444444444473 0.9077777777777778 0.005555555555555536 0.7388888888888889 0.24555555555555555
82 0.9666666666666667 0.00666666666666671 0.9122222222222223 0.007777777777777772 0.7355555555555555 0.23999999999999996
83 0.9677777777777778 0.0011111111111111183 0.9033333333333333 0.0033333333333332993 0.7455555555555555 0.22999999999999998
84 0.9677777777777778 0.0011111111111111183 0.8977777777777778 0.00666666666666671 0.7555555555555555 0.2177777777777778
85 0.9755555555555555 0.0 0.8955555555555557 0.00888888888888889 0.7422222222222221 0.23333333333333334
86 0.9744444444444444 0.005555555555555536 0.8966666666666667 0.007777777777777828 0.74 0.22666666666666668
87 0.9755555555555555 0.0 0.8822222222222222 0.013333333333333308 0.73 0.23666666666666666
88 0.971111111111111 0.0044444444444444176 0.8955555555555555 0.00666666666666671 0.7333333333333334 0.23333333333333334
89 0.9677777777777778 0.005555555555555591 0.8955555555555555 0.022222222222222254 0.72 0.2422222222222222
90 0.97 0.005555555555555536 0.9066666666666667 0.024444444444444435 0.7122222222222222 0.2544444444444445
91 0.9655555555555555 0.0011111111111111183 0.9211111111111111 0.02111111111111108 0.7022222222222223 0.27111111111111114
92 0.9722222222222222 0.005555555555555536 0.9233333333333333 0.023333333333333317 0.6877777777777778 0.2788888888888889
93 0.9722222222222223 0.0011111111111111183 0.9222222222222223 0.022222222222222202 0.6866666666666666 0.27555555555555555
94 0.97 0.010000000000000009 0.9355555555555556 0.020000000000000018 0.6855555555555556 0.2833333333333333
95 0.97 0.003333333333333355 0.9222222222222223 0.00888888888888889 0.7011111111111111 0.2588888888888889
96 0.97 0.003333333333333355 0.9288888888888889 0.0 0.7066666666666667 0.25333333333333335
97 0.9633333333333334 0.005555555555555591 0.9233333333333333 0.005555555555555536 0.7122222222222222 0.25222222222222224
98 0.9622222222222222 0.0022222222222222365 0.9244444444444444 0.011111111111111127 0.6966666666666667 0.2611111111111111
99 0.9722222222222222 0.0033333333333332993 0.9277777777777778 0.01222222222222219 0.6977777777777777 0.2622222222222222
100 0.9688888888888889 0.0 0.9344444444444444 0.025555555555555554 0.6977777777777778 0.2577777777777778
101 0.97 0.0011111111111111183 0.9344444444444444 0.016666666666666663 0.6799999999999999 0.26666666666666666
102 0.9722222222222222 0.0033333333333332993 0.9299999999999999 0.014444444444444426 0.6844444444444444 0.27111111111111114
103 0.9722222222222223 0.0011111111111111183 0.93 0.025555555555555554 0.7088888888888889 0.25333333333333335
104 0.9688888888888889 0.0022222222222222365 0.9299999999999999 0.023333333333333373 0.7155555555555555 0.25333333333333335
105 0.9722222222222223 0.0011111111111111183 0.9311111111111111 0.022222222222222254 0.7133333333333334 0.26000000000000006
106 0.9733333333333334 0.0 0.9344444444444444 0.02999999999999997 0.7177777777777778 0.25333333333333335
107 0.9722222222222222 0.0033333333333332993 0.9322222222222222 0.025555555555555554 0.7288888888888889 0.25111111111111106
108 0.9733333333333334 0.0044444444444444176 0.9244444444444444 0.026666666666666672 0.7344444444444445 0.24111111111111108
109 0.9766666666666666 0.0011111111111111183 0.9199999999999999 0.026666666666666672 0.7344444444444445 0.24111111111111108
110 0.9688888888888889 0.004444444444444473 0.9277777777777778 0.02777777777777779 0.7344444444444445 0.24777777777777776
111 0.97 0.007777777777777772 0.9222222222222223 0.022222222222222202 0.731111111111111 0.2444444444444444
112 0.971111111111111 0.006666666666666654 0.9288888888888889 0.022222222222222254 0.7233333333333334 0.25
113 0.9722222222222223 0.0011111111111111183 0.9322222222222223 0.02999999999999997 0.7144444444444444 0.2677777777777778
114 0.9766666666666667 0.0033333333333332993 0.9311111111111111 0.028888888888888853 0.7088888888888889 0.26888888888888884
115 0.9788888888888889 0.003333333333333355 0.9322222222222223 0.034444444444444444 0.7144444444444444 0.2633333333333333
116 0.9744444444444444 0.014444444444444482 0.9266666666666666 0.03111111111111109 0.71 0.2677777777777778
117 0.9733333333333334 0.0155555555555556 0.9222222222222223 0.03333333333333338 0.7055555555555555 0.2611111111111111
118 0.97 0.014444444444444426 0.9266666666666667 0.02888888888888891 0.7155555555555555 0.25333333333333335
119 0.9677777777777778 0.014444444444444426 0.9277777777777778 0.025555555555555554 0.7077777777777778 0.26333333333333336
120 0.971111111111111 0.011111111111111127 0.93 0.025555555555555554 0.7155555555555556 0.2577777777777778
121 0.9766666666666667 0.0033333333333332993 0.9322222222222223 0.02999999999999997 0.7122222222222223 0.2611111111111111
122 0.9755555555555555 0.0044444444444444176 0.9255555555555555 0.034444444444444444 0.7055555555555555 0.2611111111111111
123 0.98 0.0 0.9166666666666667 0.03888888888888892 0.6888888888888889 0.2733333333333333
124 0.9733333333333334 0.002222222222222181 0.9233333333333333 0.030000000000000027 0.6888888888888889 0.2644444444444444
125 0.9722222222222223 0.0011111111111111183 0.9166666666666666 0.043333333333333335 0.6855555555555556 0.2655555555555556
126 0.9711111111111111 0.0022222222222222365 0.9277777777777778 0.03888888888888892 0.6977777777777777 0.26
127 0.9755555555555555 0.002222222222222181 0.9333333333333333 0.033333333333333326 0.7144444444444444 0.24555555555555553
128 0.9688888888888889 0.004444444444444473 0.94 0.031111111111111145 0.7166666666666667 0.24777777777777776
129 0.97 0.0011111111111111183 0.9466666666666667 0.028888888888888853 0.7166666666666667 0.25222222222222224
130 0.9688888888888889 0.0022222222222222365 0.9477777777777778 0.021111111111111136 0.7177777777777778 0.2511111111111111
131 0.9666666666666667 0.004444444444444473 0.9455555555555556 0.023333333333333317 0.721111111111111 0.23888888888888887
132 0.9655555555555555 0.003333333333333355 0.9466666666666668 0.026666666666666672 0.711111111111111 0.24888888888888888
133 0.9744444444444444 0.007777777777777772 0.9488888888888889 0.013333333333333308 0.7211111111111111 0.25
134 0.9766666666666666 0.0011111111111111183 0.9522222222222222 0.012222222222222245 0.7155555555555555 0.25333333333333335
135 0.9766666666666667 0.0033333333333332993 0.9444444444444444 0.020000000000000018 0.7055555555555556 0.26777777777777784
136 0.97 0.003333333333333355 0.9466666666666667 0.01777777777777778 0.7055555555555556 0.2811111111111111
137 0.9722222222222222 0.0033333333333332993 0.9388888888888889 0.02111111111111108 0.7266666666666667 0.2577777777777778
138 0.9655555555555555 0.003333333333333355 0.9322222222222223 0.034444444444444444 0.73 0.2544444444444445
139 0.9666666666666667 0.0022222222222222365 0.9299999999999999 0.03888888888888892 0.7288888888888889 0.24888888888888888
140 0.9688888888888889 0.0022222222222222365 0.9322222222222223 0.034444444444444444 0.7288888888888889 0.24000000000000002
141 0.9722222222222222 0.0033333333333332993 0.9266666666666667 0.04444444444444445 0.7133333333333334 0.24666666666666665
142 0.9766666666666667 0.007777777777777772 0.9388888888888889 0.034444444444444444 0.7 0.25333333333333335
143 0.9788888888888889 0.005555555555555536 0.9433333333333334 0.02777777777777779 0.7 0.2644444444444444
144 0.98 0.00888888888888889 0.9455555555555556 0.02777777777777779 0.6888888888888889 0.2733333333333333
145 0.9777777777777779 0.006666666666666654 0.95 0.025555555555555554 0.6977777777777778 0.27111111111111114
146 0.9822222222222222 0.0022222222222222365 0.9477777777777778 0.025555555555555554 0.7077777777777777 0.27222222222222225
147 0.9722222222222222 0.0033333333333332993 0.9422222222222223 0.026666666666666672 0.7077777777777777 0.2677777777777778
148 0.97 0.0011111111111111183 0.9344444444444444 0.03666666666666668 0.71 0.26555555555555554
149 0.9688888888888889 0.0022222222222222365 0.9311111111111111 0.0377777777777778 0.7144444444444444 0.25666666666666665
150 0.971111111111111 0.0044444444444444176 0.9144444444444444 0.041111111111111154 0.7022222222222222 0.26
151 0.9755555555555555 0.0044444444444444176 0.9155555555555556 0.040000000000000036 0.7011111111111111 0.2544444444444445
152 0.9788888888888889 0.005555555555555536 0.9199999999999999 0.04444444444444445 0.6955555555555556 0.26888888888888884
153 0.981111111111111 0.005555555555555591 0.9233333333333333 0.0411111111111111 0.6811111111111111 0.2766666666666666
154 0.9822222222222222 0.004444444444444473 0.9355555555555555 0.03999999999999998 0.6833333333333333 0.27444444444444444
155 0.9788888888888889 0.003333333333333355 0.9444444444444444 0.03999999999999998 0.6733333333333333 0.28222222222222226
156 0.971111111111111 0.0044444444444444176 0.9422222222222223 0.031111111111111145 0.6722222222222222 0.2855555555555555
157 0.9677777777777777 0.007777777777777772 0.9433333333333334 0.025555555555555554 0.6722222222222223 0.29
158 0.9688888888888889 0.006666666666666654 0.9322222222222223 0.02999999999999997 0.6955555555555556 0.2755555555555556
159 0.9644444444444444 0.00666666666666671 0.9288888888888889 0.033333333333333326 0.7011111111111111 0.27222222222222225
160 0.9733333333333334 0.0044444444444444176 0.9233333333333333 0.0411111111111111 0.6955555555555556 0.2777777777777778
161 0.9777777777777777 0.0022222222222222365 0.9277777777777778 0.043333333333333335 0.7077777777777778 0.26333333333333336
162 0.9766666666666667 0.0033333333333332993 0.9322222222222223 0.041111111111111154 0.7066666666666667 0.25333333333333335
163 0.9777777777777777 0.0022222222222222365 0.9422222222222223 0.031111111111111145 0.7 0.2577777777777777
164 0.9755555555555555 0.006666666666666654 0.9477777777777778 0.023333333333333373 0.7044444444444444 0.2488888888888889
165 0.9777777777777779 0.011111111111111127 0.9411111111111111 0.02777777777777779 0.7077777777777778 0.2411111111111111
166 0.9788888888888889 0.007777777777777772 0.9311111111111111 0.033333333333333326 0.71 0.2388888888888889
167 0.9733333333333334 0.00888888888888889 0.9277777777777778 0.043333333333333335 0.711111111111111 0.24666666666666665
168 0.971111111111111 0.00888888888888889 0.9266666666666667 0.04666666666666669 0.7122222222222222 0.25
169 0.97 0.003333333333333355 0.9233333333333333 0.050000000000000044 0.72 0.24666666666666667
170 0.97 0.005555555555555536 0.9177777777777778 0.053333333333333344 0.7188888888888889 0.25222222222222224
171 0.9711111111111111 0.0022222222222222365 0.9255555555555555 0.05444444444444446 0.7133333333333334 0.26666666666666666
172 0.971111111111111 0.0044444444444444176 0.9266666666666666 0.05111111111111111 0.7033333333333334 0.26777777777777784
173 0.9722222222222223 0.0011111111111111183 0.9222222222222223 0.05111111111111116 0.7066666666666667 0.2644444444444444
174 0.9755555555555555 0.002222222222222181 0.93 0.043333333333333335 0.7122222222222222 0.25222222222222224
175 0.9777777777777777 0.0022222222222222365 0.9311111111111111 0.040000000000000036 0.7155555555555555 0.24444444444444444
176 0.9788888888888889 0.003333333333333355 0.9344444444444444 0.03666666666666668 0.72 0.23777777777777775
177 0.9788888888888889 0.005555555555555536 0.9322222222222223 0.034444444444444444 0.7088888888888889 0.24444444444444446
178 0.9822222222222223 0.00888888888888889 0.9255555555555556 0.0411111111111111 0.7244444444444444 0.23111111111111113
179 0.9766666666666667 0.005555555555555536 0.9211111111111111 0.043333333333333335 0.7155555555555555 0.24666666666666665
180 0.9755555555555555 0.002222222222222181 0.9188888888888889 0.04555555555555557 0.72 0.23111111111111113
181 0.97 0.0011111111111111183 0.9211111111111111 0.04555555555555557 0.73 0.22111111111111115
182 0.97 0.005555555555555536 0.9222222222222223 0.04888888888888893 0.711111111111111 0.24666666666666665
183 0.9677777777777778 0.003333333333333355 0.9244444444444444 0.05777777777777776 0.7044444444444444 0.2577777777777778
184 0.9722222222222223 0.0011111111111111183 0.9233333333333333 0.054444444444444406 0.7022222222222223 0.2688888888888889
185 0.9755555555555555 0.002222222222222181 0.9211111111111111 0.054444444444444406 0.6877777777777778 0.2811111111111111
186 0.9766666666666666 0.0011111111111111183 0.9222222222222223 0.04888888888888893 0.6822222222222223 0.27111111111111114
187 0.97 0.0011111111111111183 0.9266666666666666 0.04888888888888887 0.6922222222222223 0.26333333333333336
188 0.9722222222222222 0.0033333333333332993 0.9244444444444444 0.04666666666666669 0.6977777777777778 0.2511111111111111
189 0.97 0.003333333333333355 0.9266666666666667 0.04222222222222222 0.7044444444444444 0.24222222222222223
190 0.9733333333333334 0.0044444444444444176 0.9188888888888889 0.04555555555555557 0.7022222222222222 0.24444444444444444
191 0.9733333333333334 0.002222222222222181 0.9177777777777778 0.04888888888888887 0.7066666666666667 0.26
192 0.9766666666666667 0.0033333333333332993 0.9088888888888889 0.053333333333333344 0.7133333333333334 0.24666666666666665
193 0.981111111111111 0.003333333333333355 0.9088888888888889 0.055555555555555525 0.6977777777777778 0.25555555555555554
194 0.98 0.004444444444444473 0.9122222222222223 0.05888888888888888 0.7022222222222223 0.25333333333333335
195 0.9788888888888889 0.005555555555555536 0.9222222222222223 0.05111111111111116 0.7022222222222223 0.25333333333333335
196 0.9788888888888889 0.003333333333333355 0.9277777777777778 0.04555555555555557 0.6888888888888889 0.26888888888888884
197 0.9744444444444444 0.0011111111111110628 0.9333333333333333 0.04222222222222222 0.68 0.2911111111111111
198 0.9766666666666666 0.0011111111111111183 0.9311111111111111 0.04222222222222227 0.6866666666666668 0.2866666666666667
199 0.97 0.0011111111111111183 0.9222222222222223 0.03999999999999998 0.6866666666666666 0.28444444444444444
200 0.9677777777777778 0.0011111111111111183 0.9188888888888889 0.03222222222222221 0.6933333333333334 0.27555555555555555
201 0.9711111111111111 0.0022222222222222365 0.9188888888888889 0.030000000000000027 0.7122222222222222 0.25666666666666665
202 0.9622222222222222 0.0022222222222222365 0.9177777777777778 0.026666666666666672 0.71 0.26333333333333336
203 0.9633333333333334 0.0011111111111111183 0.9277777777777778 0.021111111111111136 0.6966666666666667 0.2744444444444445
204 0.9688888888888889 0.0022222222222222365 0.9377777777777778 0.019999999999999962 0.7033333333333334 0.26777777777777784
205 0.97 0.0011111111111111183 0.94 0.024444444444444435 0.7066666666666667 0.26222222222222225
206 0.9722222222222223 0.0011111111111111183 0.9411111111111111 0.02111111111111108 0.6977777777777778 0.2733333333333333
207 0.9744444444444444 0.0033333333333332993 0.9344444444444444 0.02999999999999997 0.7044444444444444 0.25555555555555554
208 0.9744444444444444 0.0011111111111110628 0.9255555555555555 0.03666666666666668 0.7077777777777777 0.25222222222222224
209 0.9688888888888889 0.004444444444444473 0.9188888888888889 0.0411111111111111 0.701111111111111 0.25666666666666665
210 0.9688888888888889 0.004444444444444473 0.9144444444444444 0.056666666666666705 0.7088888888888889 0.26
211 0.9688888888888889 0.004444444444444473 0.9066666666666667 0.06 0.6933333333333334 0.27111111111111114
212 0.9677777777777778 0.003333333333333355 0.9177777777777778 0.05555555555555558 0.6911111111111111 0.27111111111111114
213 0.9688888888888889 0.011111111111111127 0.9211111111111111 0.06333333333333335 0.6966666666666667 0.2744444444444445
214 0.9666666666666667 0.00666666666666671 0.9244444444444444 0.055555555555555525 0.6877777777777778 0.2788888888888889
215 0.9744444444444444 0.0011111111111110628 0.9166666666666667 0.052222222222222225 0.6877777777777778 0.27666666666666667
216 0.9755555555555555 0.002222222222222181 0.9188888888888889 0.052222222222222225 0.6966666666666667 0.27222222222222225
217 0.9811111111111112 0.007777777777777772 0.9222222222222223 0.05111111111111116 0.6877777777777778 0.2833333333333333
218 0.98 0.00888888888888889 0.9222222222222223 0.05111111111111116 0.6822222222222223 0.2822222222222222
219 0.981111111111111 0.003333333333333355 0.9122222222222223 0.056666666666666705 0.6933333333333334 0.2644444444444444
220 0.9755555555555555 0.006666666666666654 0.9199999999999999 0.06 0.6866666666666666 0.27555555555555555
221 0.9755555555555555 0.0 0.9177777777777778 0.04888888888888887 0.6833333333333333 0.2766666666666666
222 0.9755555555555555 0.0 0.9166666666666666 0.04555555555555557 0.68 0.2733333333333333
223 0.97 0.005555555555555536 0.9122222222222223 0.052222222222222225 0.6766666666666667 0.2788888888888889
224 0.9677777777777777 0.010000000000000009 0.9177777777777778 0.053333333333333344 0.6822222222222223 0.2688888888888889
225 0.9666666666666666 0.00888888888888889 0.9177777777777778 0.05777777777777776 0.6922222222222222 0.26555555555555554
226 0.9644444444444444 0.011111111111111072 0.9211111111111111 0.06333333333333335 0.6888888888888889 0.27555555555555555
227 0.9611111111111111 0.007777777777777772 0.9122222222222223 0.06555555555555553 0.7022222222222222 0.2666666666666667
228 0.9688888888888889 0.0022222222222222365 0.9199999999999999 0.055555555555555525 0.6944444444444444 0.2744444444444445
229 0.9633333333333334 0.0011111111111111183 0.9155555555555556 0.05777777777777782 0.6977777777777777 0.2777777777777778
230 0.9622222222222223 0.00888888888888889 0.9244444444444444 0.04888888888888893 0.6922222222222223 0.2788888888888889
231 0.9688888888888889 0.004444444444444473 0.92 0.053333333333333344 0.6766666666666666 0.29000000000000004
232 0.9666666666666667 0.004444444444444473 0.9255555555555556 0.043333333333333335 0.6955555555555556 0.2755555555555556
233 0.9677777777777778 0.003333333333333355 0.92 0.053333333333333344 0.6966666666666667 0.26555555555555554
234 0.9722222222222222 0.0033333333333332993 0.9188888888888889 0.04777777777777781 0.7055555555555555 0.2611111111111111
235 0.971111111111111 0.006666666666666654 0.9144444444444444 0.04999999999999999 0.7111111111111111 0.25333333333333335
236 0.9755555555555555 0.006666666666666654 0.9055555555555556 0.06333333333333335 0.7077777777777777 0.24999999999999997
237 0.9744444444444444 0.007777777777777772 0.9044444444444444 0.062222222222222234 0.71 0.25222222222222224
238 0.9744444444444444 0.0011111111111110628 0.89 0.06555555555555559 0.6988888888888889 0.25666666666666665
239 0.9755555555555555 0.00888888888888889 0.8888888888888888 0.06888888888888889 0.6811111111111111 0.2677777777777778
240 0.9744444444444444 0.012222222222222245 0.8955555555555555 0.06222222222222218 0.6688888888888889 0.28444444444444444
241 0.9766666666666667 0.005555555555555536 0.9044444444444444 0.05777777777777776 0.6511111111111111 0.2977777777777778
242 0.9733333333333334 0.0044444444444444176 0.9055555555555556 0.061111111111111116 0.6455555555555555 0.31000000000000005
243 0.9722222222222222 0.005555555555555536 0.9255555555555556 0.04555555555555557 0.6577777777777778 0.30666666666666664
244 0.9666666666666667 0.0 0.9188888888888889 0.04777777777777781 0.6611111111111111 0.30333333333333334
245 0.9644444444444444 0.0022222222222222365 0.9155555555555556 0.053333333333333344 0.6799999999999999 0.2822222222222222


==> Results/logs/hybrid_self_tl_v2.dat <==
epochs baseline std_baseline only_head std_only_head self_transfer_full_fine_tuning std_self_transfer_full_fine_tuning hybrid_self_transfer std_hybrid_self_transfer
0 0.2311111111111111 0.015555555555555559 0.3522222222222222 0.08555555555555555 0.33666666666666667 0.05444444444444446 0.2311111111111111 0.006666666666666668
1 0.2311111111111111 0.011111111111111113 0.45666666666666667 0.08555555555555558 0.3155555555555556 0.022222222222222227 0.25 0.030000000000000013
2 0.25222222222222224 0.01444444444444444 0.5766666666666667 0.07444444444444442 0.31000000000000005 0.03 0.2866666666666667 0.04444444444444445
3 0.2566666666666667 0.014444444444444454 0.7233333333333334 0.0633333333333333 0.32222222222222224 0.07555555555555556 0.3211111111111111 0.06555555555555556
4 0.24444444444444446 0.006666666666666668 0.8588888888888889 0.043333333333333335 0.34777777777777774 0.09666666666666665 0.33999999999999997 0.05555555555555555
5 0.24888888888888888 0.01777777777777778 0.9133333333333333 0.028888888888888853 0.3655555555555555 0.07888888888888887 0.3711111111111111 0.06
6 0.2377777777777778 0.02444444444444445 0.9511111111111111 0.013333333333333308 0.38555555555555554 0.07 0.37666666666666665 0.05888888888888888
7 0.23222222222222222 0.030000000000000013 0.9666666666666667 0.013333333333333308 0.37777777777777777 0.07333333333333333 0.3766666666666667 0.054444444444444434
8 0.2588888888888889 0.03222222222222222 0.9666666666666667 0.013333333333333308 0.39666666666666667 0.07222222222222224 0.3977777777777778 0.053333333333333344
9 0.27 0.010000000000000009 0.9688888888888889 0.015555555555555545 0.4066666666666667 0.07111111111111112 0.4166666666666667 0.061111111111111116
10 0.27666666666666667 0.003333333333333355 0.9633333333333334 0.016666666666666663 0.4355555555555556 0.06888888888888892 0.43333333333333335 0.06
11 0.2833333333333333 0.010000000000000009 0.9655555555555555 0.014444444444444426 0.4522222222222222 0.041111111111111126 0.45666666666666667 0.043333333333333335
12 0.2788888888888889 0.007777777777777772 0.9633333333333334 0.01222222222222219 0.4822222222222222 0.020000000000000018 0.4944444444444444 0.04999999999999999
13 0.27222222222222225 0.0011111111111110905 0.971111111111111 0.006666666666666654 0.4788888888888889 0.014444444444444454 0.518888888888889 0.034444444444444444
14 0.27555555555555555 0.00888888888888889 0.9744444444444444 0.012222222222222245 0.4588888888888889 0.007777777777777772 0.53 0.030000000000000027
15 0.2833333333333333 0.016666666666666663 0.9766666666666667 0.0033333333333332993 0.48444444444444446 0.01777777777777778 0.5266666666666667 0.033333333333333354
16 0.28555555555555556 0.016666666666666663 0.9777777777777777 0.0022222222222222365 0.4766666666666667 0.0188888888888889 0.5477777777777778 0.02777777777777779
17 0.2911111111111111 0.013333333333333336 0.9766666666666667 0.005555555555555536 0.5044444444444445 0.02888888888888888 0.5544444444444445 0.01222222222222219
18 0.2733333333333333 0.0 0.9755555555555555 0.006666666666666654 0.5277777777777778 0.014444444444444482 0.5644444444444445 0.006666666666666654
19 0.2877777777777778 0.009999999999999981 0.9688888888888889 0.013333333333333308 0.5522222222222222 0.0011111111111111183 0.5777777777777777 0.0
20 0.28222222222222226 0.031111111111111117 0.9722222222222222 0.005555555555555536 0.5755555555555556 0.022222222222222202 0.6011111111111112 0.014444444444444426
21 0.2833333333333333 0.02111111111111111 0.9744444444444444 0.0033333333333332993 0.6177777777777778 0.033333333333333326 0.6366666666666667 0.0188888888888889
22 0.28888888888888886 0.017777777777777753 0.9788888888888889 0.0011111111111111183 0.6244444444444445 0.04888888888888887 0.6577777777777778 0.022222222222222254
23 0.27444444444444444 0.0188888888888889 0.981111111111111 0.005555555555555591 0.6277777777777778 0.052222222222222225 0.6655555555555556 0.023333333333333317
24 0.28222222222222226 0.004444444444444445 0.9777777777777777 0.0022222222222222365 0.63 0.050000000000000044 0.6477777777777778 0.0411111111111111
25 0.2777777777777778 0.006666666666666654 0.9777777777777777 0.0022222222222222365 0.6322222222222222 0.04555555555555557 0.65 0.02777777777777779
26 0.28555555555555556 0.003333333333333327 0.9733333333333334 0.002222222222222181 0.6444444444444444 0.04888888888888893 0.6522222222222223 0.02999999999999997
27 0.2688888888888889 0.0022222222222222365 0.97 0.0011111111111111183 0.6799999999999999 0.062222222222222234 0.6655555555555556 0.03888888888888886
28 0.28888888888888886 0.008888888888888863 0.9677777777777778 0.0011111111111111183 0.7166666666666667 0.06555555555555559 0.6955555555555556 0.033333333333333326
29 0.2833333333333333 0.016666666666666663 0.9688888888888889 0.0022222222222222365 0.7255555555555555 0.08555555555555555 0.7233333333333334 0.025555555555555554
30 0.2877777777777778 0.007777777777777772 0.9711111111111111 0.0 0.7322222222222222 0.07444444444444442 0.7422222222222221 0.026666666666666672
31 0.29222222222222227 0.02111111111111111 0.9755555555555555 0.0044444444444444176 0.7355555555555555 0.06 0.74 0.026666666666666672
32 0.2877777777777778 0.025555555555555554 0.9733333333333334 0.0 0.721111111111111 0.03888888888888892 0.75 0.043333333333333335
33 0.27888888888888885 0.014444444444444454 0.9744444444444444 0.0011111111111110628 0.7188888888888889 0.023333333333333317 0.73 0.0411111111111111
34 0.2733333333333333 0.01999999999999999 0.9711111111111111 0.0 0.7233333333333334 0.01222222222222219 0.7322222222222222 0.02777777777777779
35 0.27222222222222225 0.003333333333333327 0.9666666666666667 0.0022222222222222365 0.7333333333333334 0.013333333333333364 0.7377777777777778 0.004444444444444473
36 0.28 0.011111111111111101 0.9677777777777778 0.003333333333333355 0.7477777777777778 0.010000000000000009 0.7366666666666667 0.010000000000000009
37 0.29 0.0011111111111111183 0.9677777777777777 0.007777777777777772 0.7533333333333334 0.022222222222222202 0.7488888888888889 0.01777777777777778
38 0.30333333333333334 0.003333333333333327 0.9744444444444444 0.0011111111111110628 0.7666666666666666 0.024444444444444435 0.7777777777777778 0.0022222222222222365
39 0.31 0.007777777777777772 0.97 0.0011111111111111183 0.7611111111111111 0.03888888888888892 0.7888888888888889 0.01777777777777778
40 0.3155555555555556 0.004444444444444445 0.9722222222222223 0.0011111111111111183 0.7644444444444445 0.031111111111111145 0.8055555555555556 0.034444444444444444
41 0.32555555555555554 0.0011111111111111183 0.9711111111111111 0.0022222222222222365 0.7488888888888889 0.026666666666666672 0.8133333333333332 0.04222222222222222
42 0.31999999999999995 0.022222222222222227 0.9644444444444444 0.0022222222222222365 0.7511111111111111 0.04222222222222222 0.8233333333333333 0.03222222222222221
43 0.3244444444444444 0.031111111111111117 0.97 0.003333333333333355 0.75 0.025555555555555554 0.8333333333333333 0.026666666666666672
44 0.3111111111111111 0.024444444444444435 0.9677777777777778 0.005555555555555591 0.73 0.030000000000000027 0.8377777777777777 0.013333333333333364
45 0.2977777777777778 0.033333333333333354 0.9666666666666667 0.0022222222222222365 0.7444444444444445 0.04222222222222222 0.8377777777777777 0.011111111111111127
46 0.28888888888888886 0.024444444444444467 0.97 0.0011111111111111183 0.74 0.05555555555555558 0.8511111111111112 0.00888888888888889
47 0.30333333333333334 0.023333333333333317 0.9688888888888889 0.0022222222222222365 0.7633333333333333 0.03888888888888886 0.8400000000000001 0.011111111111111127
48 0.30000000000000004 0.022222222222222227 0.971111111111111 0.0044444444444444176 0.7644444444444445 0.031111111111111145 0.8333333333333333 0.013333333333333364
49 0.29555555555555557 0.01999999999999999 0.9733333333333334 0.0044444444444444176 0.7733333333333334 0.024444444444444435 0.8366666666666667 0.03222222222222226
50 0.30222222222222217 0.013333333333333336 0.9722222222222222 0.0033333333333332993 0.7911111111111111 0.01777777777777778 0.8288888888888889 0.03555555555555556
51 0.30333333333333334 0.014444444444444454 0.97 0.005555555555555536 0.7866666666666666 0.00888888888888889 0.8488888888888888 0.04444444444444445
52 0.31666666666666665 0.007777777777777772 0.9688888888888889 0.00888888888888889 0.7777777777777778 0.020000000000000018 0.8533333333333333 0.04222222222222222
53 0.33111111111111113 0.0 0.9677777777777778 0.01222222222222219 0.7855555555555556 0.03222222222222226 0.8677777777777778 0.025555555555555554
54 0.33666666666666667 0.025555555555555554 0.9644444444444444 0.013333333333333308 0.7811111111111111 0.023333333333333317 0.87 0.025555555555555554
55 0.3288888888888889 0.022222222222222227 0.9677777777777777 0.007777777777777772 0.7822222222222222 0.02888888888888891 0.8733333333333333 0.024444444444444435
56 0.33111111111111113 0.006666666666666682 0.9666666666666667 0.0022222222222222365 0.7933333333333333 0.020000000000000018 0.8644444444444445 0.01777777777777778
57 0.3244444444444444 0.006666666666666682 0.97 0.0011111111111111183 0.7944444444444445 0.0188888888888889 0.8722222222222222 0.018888888888888844
58 0.32666666666666666 0.015555555555555545 0.9722222222222222 0.005555555555555536 0.7855555555555556 0.014444444444444482 0.8755555555555556 0.024444444444444435
59 0.32333333333333336 0.023333333333333345 0.9633333333333334 0.005555555555555591 0.7644444444444445 0.015555555555555545 0.8766666666666667 0.023333333333333317
60 0.3144444444444444 0.032222222222222235 0.97 0.005555555555555536 0.7488888888888889 0.013333333333333364 0.8888888888888888 0.024444444444444435
61 0.3111111111111111 0.0377777777777778 0.9688888888888889 0.00888888888888889 0.7522222222222221 0.0011111111111111183 0.8877777777777778 0.03222222222222226
62 0.3155555555555556 0.031111111111111117 0.9677777777777778 0.01222222222222219 0.7388888888888889 0.010000000000000009 0.8866666666666667 0.037777777777777743
63 0.32666666666666666 0.04444444444444445 0.971111111111111 0.011111111111111127 0.7444444444444445 0.013333333333333308 0.8822222222222222 0.04444444444444445
64 0.3388888888888889 0.045555555555555544 0.9722222222222222 0.007777777777777772 0.7566666666666666 0.01222222222222219 0.8766666666666667 0.052222222222222225
65 0.33111111111111113 0.033333333333333354 0.9666666666666666 0.00888888888888889 0.77 0.016666666666666663 0.8722222222222222 0.050000000000000044
66 0.33333333333333337 0.01999999999999999 0.97 0.007777777777777772 0.7633333333333334 0.021111111111111136 0.8666666666666667 0.05111111111111111
67 0.3222222222222222 0.015555555555555572 0.9722222222222223 0.0011111111111111183 0.7677777777777778 0.0033333333333332993 0.8722222222222222 0.0411111111111111
68 0.3155555555555556 0.011111111111111101 0.9722222222222223 0.0011111111111111183 0.7533333333333333 0.015555555555555545 0.8722222222222222 0.043333333333333335
69 0.32666666666666666 0.01777777777777778 0.9677777777777778 0.005555555555555591 0.7511111111111111 0.026666666666666672 0.8677777777777778 0.05888888888888888
70 0.3388888888888889 0.04777777777777778 0.971111111111111 0.006666666666666654 0.74 0.033333333333333326 0.8811111111111111 0.061111111111111116
71 0.35777777777777775 0.053333333333333316 0.9655555555555555 0.005555555555555591 0.741111111111111 0.02999999999999997 0.8733333333333333 0.06888888888888889
72 0.3566666666666667 0.061111111111111116 0.9677777777777778 0.0011111111111111183 0.7611111111111111 0.0411111111111111 0.8777777777777778 0.07111111111111112
73 0.3622222222222222 0.05555555555555558 0.9766666666666667 0.0033333333333332993 0.7577777777777778 0.033333333333333326 0.8833333333333333 0.06333333333333335
74 0.35444444444444445 0.043333333333333335 0.9766666666666667 0.0033333333333332993 0.758888888888889 0.041111111111111154 0.8666666666666667 0.062222222222222234
75 0.34444444444444444 0.04444444444444445 0.9777777777777779 0.006666666666666654 0.7655555555555555 0.052222222222222225 0.8677777777777778 0.061111111111111116
76 0.3477777777777778 0.034444444444444444 0.98 0.004444444444444473 0.7666666666666666 0.05111111111111116 0.8622222222222222 0.06444444444444442
77 0.36777777777777776 0.023333333333333345 0.9833333333333334 0.003333333333333355 0.7733333333333333 0.046666666666666634 0.8722222222222222 0.06777777777777777
78 0.37 0.02111111111111111 0.9844444444444445 0.0 0.7822222222222223 0.03555555555555556 0.8755555555555555 0.06444444444444442
79 0.3844444444444445 0.013333333333333336 0.9888888888888889 0.0022222222222222365 0.7922222222222222 0.027777777777777735 0.8877777777777778 0.061111111111111116
80 0.40555555555555556 0.0188888888888889 0.9866666666666667 0.004444444444444473 0.79 0.025555555555555554 0.89 0.06333333333333335
81 0.4077777777777778 0.012222222222222218 0.9866666666666667 0.004444444444444473 0.7911111111111111 0.033333333333333326 0.8899999999999999 0.052222222222222225
82 0.40222222222222226 0.013333333333333336 0.9822222222222222 0.011111111111111072 0.7933333333333333 0.03555555555555556 0.8933333333333333 0.04888888888888887
83 0.39888888888888885 0.032222222222222235 0.9788888888888889 0.007777777777777772 0.7944444444444445 0.03666666666666668 0.8766666666666667 0.05888888888888888
84 0.38555555555555554 0.04777777777777778 0.9744444444444444 0.005555555555555536 0.8066666666666666 0.022222222222222202 0.8711111111111112 0.04666666666666669
85 0.3833333333333333 0.0522222222222222 0.97 0.003333333333333355 0.8066666666666666 0.020000000000000018 0.8611111111111112 0.052222222222222225
86 0.4 0.0711111111111111 0.9677777777777778 0.005555555555555591 0.8144444444444445 0.014444444444444426 0.8622222222222222 0.0444444444444444
87 0.3933333333333333 0.05555555555555555 0.9677777777777778 0.005555555555555591 0.8133333333333334 0.015555555555555545 0.8722222222222222 0.0411111111111111
88 0.39111111111111113 0.03555555555555556 0.9677777777777778 0.005555555555555591 0.8222222222222222 0.020000000000000018 0.8755555555555555 0.0377777777777778
89 0.4111111111111111 0.02888888888888888 0.9733333333333334 0.011111111111111127 0.8255555555555556 0.023333333333333373 0.8766666666666667 0.05444444444444446
90 0.40555555555555556 0.03222222222222221 0.9788888888888889 0.007777777777777772 0.8422222222222222 0.022222222222222254 0.8755555555555555 0.06888888888888889
91 0.41666666666666663 0.045555555555555544 0.98 0.0022222222222222365 0.8411111111111111 0.02777777777777779 0.8633333333333333 0.07888888888888884
92 0.4344444444444444 0.05888888888888891 0.9777777777777777 0.0 0.8522222222222222 0.010000000000000009 0.8633333333333333 0.08555555555555555
93 0.45222222222222225 0.07222222222222224 0.9755555555555555 0.002222222222222181 0.8477777777777777 0.0011111111111111183 0.8677777777777778 0.07666666666666666
94 0.45111111111111113 0.07111111111111112 0.971111111111111 0.00888888888888889 0.85 0.007777777777777772 0.8755555555555555 0.06888888888888889
95 0.48 0.06666666666666665 0.9733333333333334 0.0044444444444444176 0.8455555555555556 0.007777777777777828 0.8777777777777778 0.06
96 0.48888888888888893 0.06444444444444444 0.9722222222222222 0.0033333333333332993 0.8488888888888889 0.013333333333333308 0.8811111111111112 0.06555555555555553
97 0.48444444444444446 0.05555555555555558 0.97 0.005555555555555536 0.8555555555555556 0.00888888888888889 0.8733333333333333 0.06
98 0.48777777777777775 0.06555555555555556 0.9755555555555555 0.002222222222222181 0.8622222222222222 0.013333333333333308 0.8722222222222222 0.052222222222222225
99 0.4788888888888889 0.05666666666666667 0.9733333333333334 0.0044444444444444176 0.8622222222222222 0.011111111111111072 0.8588888888888888 0.052222222222222225
100 0.4655555555555556 0.05666666666666667 0.9722222222222222 0.005555555555555536 0.8588888888888889 0.02777777777777779 0.8555555555555556 0.055555555555555525
101 0.4755555555555555 0.06888888888888886 0.9722222222222222 0.010000000000000009 0.8511111111111112 0.04222222222222222 0.8522222222222222 0.05888888888888888
102 0.4733333333333333 0.0711111111111111 0.9755555555555555 0.0044444444444444176 0.8477777777777777 0.05444444444444446 0.8622222222222222 0.06888888888888889
103 0.47888888888888886 0.08333333333333331 0.9766666666666667 0.005555555555555536 0.8455555555555556 0.052222222222222225 0.87 0.06999999999999995
104 0.47888888888888886 0.08555555555555555 0.9744444444444444 0.0011111111111110628 0.8555555555555555 0.05111111111111111 0.86 0.07111111111111112
105 0.4788888888888889 0.07222222222222222 0.9777777777777777 0.0 0.8544444444444443 0.052222222222222225 0.8644444444444445 0.07111111111111112
106 0.4988888888888889 0.06777777777777777 0.98 0.004444444444444473 0.8522222222222222 0.05666666666666664 0.8611111111111112 0.061111111111111116
107 0.49777777777777776 0.07555555555555557 0.9755555555555555 0.002222222222222181 0.8522222222222222 0.052222222222222225 0.8566666666666667 0.052222222222222225
108 0.5077777777777778 0.0677777777777778 0.9755555555555555 0.002222222222222181 0.8544444444444445 0.061111111111111116 0.8644444444444445 0.053333333333333344
109 0.5177777777777778 0.07333333333333336 0.9788888888888889 0.003333333333333355 0.8566666666666667 0.07666666666666666 0.86 0.05555555555555558
110 0.5077777777777778 0.09666666666666668 0.98 0.0022222222222222365 0.8666666666666667 0.07777777777777778 0.8588888888888889 0.061111111111111116
111 0.4955555555555555 0.08666666666666664 0.9788888888888889 0.003333333333333355 0.8766666666666667 0.07222222222222224 0.8522222222222222 0.06777777777777777
112 0.4922222222222222 0.08111111111111113 0.98 0.004444444444444473 0.8888888888888888 0.0733333333333333 0.8488888888888889 0.07333333333333336
113 0.4911111111111111 0.0733333333333333 0.9822222222222222 0.004444444444444473 0.8855555555555555 0.07222222222222219 0.84 0.08444444444444443
114 0.528888888888889 0.062222222222222234 0.98 0.0022222222222222365 0.8911111111111112 0.06 0.8533333333333333 0.07111111111111107
115 0.5455555555555556 0.08111111111111113 0.98 0.004444444444444473 0.8877777777777778 0.05888888888888888 0.8533333333333333 0.06444444444444447
116 0.5522222222222222 0.09666666666666665 0.9788888888888889 0.012222222222222245 0.8733333333333333 0.06666666666666665 0.8566666666666667 0.07222222222222219
117 0.5577777777777777 0.09333333333333332 0.9777777777777779 0.011111111111111127 0.8677777777777778 0.061111111111111116 0.8488888888888888 0.07777777777777778
118 0.5611111111111111 0.11444444444444446 0.9777777777777779 0.006666666666666654 0.8644444444444443 0.06 0.8533333333333333 0.07555555555555554
119 0.5533333333333333 0.10222222222222221 0.9788888888888889 0.003333333333333355 0.8722222222222222 0.061111111111111116 0.85 0.08111111111111113
120 0.54 0.0866666666666667 0.9711111111111111 0.0 0.8688888888888888 0.06444444444444447 0.8522222222222222 0.08111111111111113
121 0.5466666666666666 0.08666666666666664 0.9744444444444444 0.0011111111111110628 0.8644444444444445 0.06444444444444442 0.8577777777777778 0.07777777777777778
122 0.5444444444444444 0.09111111111111111 0.971111111111111 0.0044444444444444176 0.8711111111111112 0.05777777777777776 0.8733333333333333 0.06666666666666665
123 0.5522222222222222 0.09000000000000002 0.9755555555555555 0.006666666666666654 0.8688888888888888 0.062222222222222234 0.8722222222222222 0.06555555555555559
124 0.5688888888888889 0.0888888888888889 0.9755555555555555 0.006666666666666654 0.88 0.05555555555555558 0.8811111111111112 0.07222222222222224
125 0.5866666666666667 0.09111111111111111 0.9755555555555555 0.00888888888888889 0.8822222222222222 0.053333333333333344 0.8811111111111111 0.0788888888888889
126 0.6 0.08444444444444443 0.9777777777777777 0.0022222222222222365 0.8788888888888888 0.06555555555555553 0.8611111111111112 0.09000000000000002
127 0.6077777777777778 0.07 0.9777777777777777 0.0022222222222222365 0.88 0.06666666666666665 0.8544444444444445 0.08777777777777773
128 0.62 0.0888888888888889 0.9722222222222222 0.005555555555555536 0.8744444444444445 0.07444444444444442 0.8588888888888888 0.07222222222222224
129 0.6133333333333333 0.1111111111111111 0.9755555555555555 0.006666666666666654 0.8733333333333333 0.0733333333333333 0.8644444444444445 0.05777777777777782
130 0.611111111111111 0.1222222222222222 0.9733333333333334 0.006666666666666654 0.8733333333333333 0.06888888888888889 0.8688888888888888 0.05777777777777776
131 0.6144444444444445 0.13222222222222224 0.9677777777777778 0.003333333333333355 0.8722222222222222 0.07444444444444442 0.8744444444444444 0.06777777777777777
132 0.6211111111111112 0.13444444444444442 0.9677777777777777 0.010000000000000009 0.8644444444444445 0.07999999999999996 0.8733333333333333 0.06444444444444447
133 0.6277777777777778 0.10333333333333335 0.97 0.010000000000000009 0.8688888888888888 0.0733333333333333 0.8711111111111112 0.07777777777777778
134 0.6433333333333333 0.07444444444444442 0.9766666666666667 0.012222222222222245 0.8644444444444445 0.06888888888888889 0.8688888888888888 0.08000000000000002
135 0.6399999999999999 0.07555555555555554 0.9777777777777779 0.011111111111111127 0.8744444444444445 0.05888888888888888 0.8588888888888888 0.08555555555555555
136 0.6455555555555555 0.08111111111111113 0.9855555555555555 0.005555555555555591 0.8622222222222222 0.06888888888888889 0.8633333333333333 0.08111111111111108
137 0.6599999999999999 0.09333333333333332 0.9855555555555555 0.003333333333333355 0.8622222222222222 0.06000000000000005 0.8644444444444443 0.07777777777777778
138 0.6633333333333333 0.10555555555555551 0.9833333333333334 0.0011111111111111183 0.8566666666666667 0.07444444444444442 0.86 0.06888888888888889
139 0.6722222222222223 0.08555555555555555 0.9855555555555555 0.0011111111111111183 0.8511111111111112 0.08000000000000002 0.8622222222222222 0.07111111111111112
140 0.6744444444444444 0.09666666666666668 0.9766666666666666 0.0011111111111111183 0.8577777777777778 0.07777777777777778 0.8688888888888888 0.06444444444444447
141 0.6655555555555555 0.08555555555555555 0.9744444444444444 0.0011111111111110628 0.8488888888888889 0.0822222222222222 0.8566666666666667 0.06777777777777777
142 0.6555555555555556 0.09333333333333338 0.9733333333333334 0.0 0.8522222222222222 0.08999999999999997 0.8488888888888889 0.07333333333333336
143 0.6633333333333333 0.10555555555555551 0.9722222222222223 0.0011111111111111183 0.8488888888888889 0.0822222222222222 0.8555555555555556 0.07111111111111107
144 0.6588888888888889 0.11666666666666664 0.9711111111111111 0.0 0.8533333333333333 0.07111111111111107 0.8477777777777777 0.07
145 0.6788888888888889 0.11888888888888888 0.9777777777777779 0.006666666666666654 0.8611111111111112 0.056666666666666705 0.8455555555555556 0.07444444444444448
146 0.6777777777777778 0.12222222222222223 0.9755555555555555 0.006666666666666654 0.8755555555555556 0.05777777777777776 0.8533333333333333 0.08444444444444449
147 0.6788888888888889 0.12555555555555553 0.97 0.007777777777777772 0.8755555555555556 0.04222222222222222 0.8622222222222222 0.09111111111111114
148 0.6844444444444444 0.11555555555555558 0.971111111111111 0.0044444444444444176 0.8833333333333333 0.03666666666666668 0.8588888888888888 0.08333333333333331
149 0.6988888888888889 0.10333333333333335 0.971111111111111 0.0044444444444444176 0.8877777777777778 0.04777777777777781 0.8600000000000001 0.09333333333333332
150 0.7077777777777778 0.09666666666666662 0.971111111111111 0.006666666666666654 0.8844444444444444 0.04666666666666669 0.8488888888888889 0.09999999999999998
151 0.7144444444444444 0.09888888888888892 0.9744444444444444 0.005555555555555536 0.88 0.05555555555555558 0.8544444444444445 0.0922222222222222
152 0.6955555555555555 0.10000000000000003 0.9677777777777777 0.010000000000000009 0.8766666666666667 0.06777777777777777 0.8522222222222222 0.09444444444444444
153 0.7033333333333334 0.10333333333333335 0.971111111111111 0.00888888888888889 0.87 0.06777777777777783 0.85 0.09888888888888892
154 0.7044444444444444 0.10444444444444445 0.9722222222222222 0.0033333333333332993 0.8622222222222222 0.06000000000000005 0.8633333333333333 0.07888888888888884
155 0.7033333333333334 0.09444444444444444 0.9677777777777778 0.005555555555555591 0.8788888888888888 0.052222222222222225 0.8544444444444445 0.08111111111111113
156 0.7366666666666667 0.09444444444444444 0.9677777777777778 0.0011111111111111183 0.8822222222222222 0.046666666666666634 0.8511111111111112 0.07555555555555554
157 0.7444444444444445 0.0888888888888889 0.9611111111111111 0.010000000000000009 0.8744444444444445 0.06333333333333335 0.8544444444444445 0.06555555555555559
158 0.7355555555555555 0.0888888888888889 0.9588888888888889 0.007777777777777772 0.8866666666666667 0.06444444444444447 0.8411111111111111 0.07444444444444442
159 0.7144444444444444 0.10555555555555551 0.9633333333333334 0.01222222222222219 0.8833333333333333 0.06777777777777777 0.8411111111111111 0.08555555555555555
160 0.7188888888888889 0.1011111111111111 0.9633333333333334 0.016666666666666663 0.8844444444444444 0.06 0.8444444444444446 0.07777777777777778
161 0.73 0.10333333333333335 0.9666666666666666 0.00888888888888889 0.8944444444444444 0.04999999999999999 0.8477777777777777 0.07444444444444448
162 0.7344444444444445 0.10333333333333335 0.9733333333333334 0.0044444444444444176 0.8911111111111111 0.053333333333333344 0.8522222222222222 0.08111111111111113
163 0.7433333333333334 0.09222222222222226 0.9755555555555555 0.002222222222222181 0.8811111111111112 0.052222222222222225 0.8633333333333333 0.08111111111111108
164 0.7388888888888889 0.08777777777777779 0.9744444444444444 0.005555555555555536 0.8911111111111112 0.05777777777777776 0.8655555555555556 0.08111111111111108
165 0.73 0.0922222222222222 0.9733333333333334 0.0044444444444444176 0.8833333333333333 0.06555555555555553 0.8577777777777778 0.0977777777777778
166 0.7266666666666666 0.09555555555555556 0.971111111111111 0.0044444444444444176 0.8777777777777778 0.06666666666666665 0.8622222222222222 0.09111111111111114
167 0.7355555555555555 0.09333333333333332 0.9666666666666667 0.00666666666666671 0.8788888888888888 0.07222222222222224 0.8511111111111112 0.08666666666666667
168 0.7555555555555555 0.10222222222222221 0.97 0.007777777777777772 0.8822222222222222 0.06666666666666665 0.8555555555555556 0.08000000000000002
169 0.76 0.09777777777777774 0.9688888888888889 0.006666666666666654 0.8811111111111111 0.05888888888888888 0.86 0.08666666666666667
170 0.78 0.09555555555555556 0.9633333333333334 0.003333333333333355 0.8855555555555555 0.05666666666666664 0.8555555555555556 0.08222222222222225
171 0.7855555555555556 0.09666666666666668 0.9655555555555555 0.0011111111111111183 0.8855555555555555 0.061111111111111116 0.8588888888888888 0.08333333333333331
172 0.7877777777777778 0.09666666666666668 0.9666666666666667 0.0 0.8722222222222222 0.07444444444444442 0.8633333333333333 0.08555555555555555
173 0.7911111111111111 0.1111111111111111 0.9644444444444444 0.0 0.8622222222222222 0.07999999999999996 0.8577777777777778 0.09555555555555556
174 0.7822222222222222 0.11555555555555558 0.9744444444444444 0.0033333333333332993 0.8488888888888889 0.09999999999999998 0.8644444444444443 0.09333333333333332
175 0.7822222222222222 0.10888888888888887 0.9777777777777777 0.0022222222222222365 0.8533333333333333 0.09333333333333332 0.8611111111111112 0.09222222222222226
176 0.7955555555555556 0.11333333333333334 0.9777777777777777 0.0 0.8666666666666667 0.0888888888888889 0.8588888888888889 0.09666666666666668
177 0.7844444444444445 0.1111111111111111 0.981111111111111 0.0011111111111111183 0.8877777777777778 0.07444444444444442 0.8555555555555555 0.08666666666666667
178 0.7922222222222222 0.1011111111111111 0.9777777777777777 0.0022222222222222365 0.8933333333333333 0.06444444444444442 0.8555555555555555 0.08444444444444443
179 0.8022222222222222 0.1044444444444444 0.9744444444444444 0.005555555555555536 0.9 0.05555555555555558 0.8633333333333333 0.08555555555555555
180 0.7977777777777777 0.1111111111111111 0.9777777777777779 0.00888888888888889 0.8877777777777778 0.06333333333333335 0.8666666666666667 0.08444444444444443
181 0.79 0.1077777777777778 0.9733333333333334 0.006666666666666654 0.8833333333333333 0.061111111111111116 0.8833333333333333 0.0788888888888889
182 0.7955555555555556 0.10888888888888892 0.9755555555555555 0.00888888888888889 0.8755555555555555 0.06888888888888889 0.8766666666666667 0.08111111111111108
183 0.7933333333333333 0.10666666666666669 0.98 0.006666666666666654 0.8744444444444445 0.061111111111111116 0.8744444444444444 0.07222222222222224
184 0.7911111111111111 0.09999999999999998 0.9766666666666667 0.007777777777777772 0.8811111111111112 0.07 0.87 0.0788888888888889
185 0.798888888888889 0.08555555555555555 0.9755555555555555 0.006666666666666654 0.8922222222222222 0.06333333333333335 0.8688888888888889 0.08444444444444443
186 0.8022222222222222 0.0733333333333333 0.9733333333333334 0.00888888888888889 0.8922222222222222 0.05444444444444446 0.8722222222222222 0.07666666666666666
187 0.8044444444444444 0.07111111111111112 0.9722222222222222 0.005555555555555536 0.8988888888888888 0.05444444444444446 0.8722222222222222 0.07666666666666666
188 0.8 0.07111111111111107 0.9755555555555555 0.0 0.8999999999999999 0.05777777777777776 0.8788888888888888 0.07222222222222224
189 0.8144444444444445 0.07222222222222224 0.9744444444444444 0.0011111111111110628 0.8966666666666667 0.06111111111111106 0.8755555555555556 0.06
190 0.8255555555555556 0.0788888888888889 0.9766666666666667 0.0033333333333332993 0.8788888888888888 0.07 0.8688888888888888 0.06444444444444447
191 0.8355555555555556 0.07555555555555554 0.9822222222222222 0.0 0.8755555555555556 0.08000000000000002 0.8633333333333333 0.07222222222222224
192 0.8522222222222222 0.07222222222222219 0.981111111111111 0.0011111111111111183 0.8733333333333333 0.08666666666666667 0.8633333333333333 0.08111111111111108
193 0.8488888888888888 0.07555555555555554 0.9788888888888889 0.003333333333333355 0.8633333333333333 0.08111111111111108 0.8677777777777778 0.08777777777777779
194 0.8422222222222222 0.0822222222222222 0.9766666666666666 0.0011111111111111183 0.8644444444444445 0.07999999999999996 0.8766666666666667 0.08555555555555555
195 0.8433333333333333 0.08111111111111108 0.9722222222222223 0.0011111111111111183 0.8666666666666667 0.08666666666666667 0.8877777777777778 0.07444444444444442
196 0.8355555555555556 0.08000000000000002 0.9711111111111111 0.0022222222222222365 0.8688888888888888 0.07555555555555554 0.8866666666666667 0.07777777777777778
197 0.8388888888888889 0.08111111111111113 0.9744444444444444 0.005555555555555536 0.8677777777777778 0.08111111111111113 0.8844444444444444 0.06444444444444447
198 0.8400000000000001 0.08222222222222225 0.9788888888888889 0.003333333333333355 0.8822222222222222 0.07777777777777778 0.8777777777777778 0.06444444444444442
199 0.8311111111111111 0.09111111111111114 0.9766666666666667 0.0033333333333332993 0.8922222222222222 0.05444444444444446 0.8688888888888888 0.07555555555555554
200 0.8244444444444444 0.10888888888888892 0.9788888888888889 0.005555555555555536 0.8933333333333333 0.06888888888888889 0.8600000000000001 0.07777777777777778
201 0.8422222222222222 0.10444444444444445 0.9766666666666667 0.005555555555555536 0.9055555555555556 0.054444444444444406 0.8622222222222222 0.0755555555555556
202 0.8511111111111112 0.10222222222222221 0.97 0.005555555555555536 0.9 0.05111111111111111 0.8755555555555556 0.07555555555555554
203 0.87 0.08111111111111113 0.9755555555555555 0.002222222222222181 0.9044444444444444 0.055555555555555525 0.8755555555555555 0.0822222222222222
204 0.8744444444444445 0.07444444444444442 0.971111111111111 0.0044444444444444176 0.9033333333333333 0.06777777777777777 0.8788888888888888 0.08333333333333331
205 0.8766666666666667 0.07666666666666666 0.9688888888888889 0.0022222222222222365 0.8933333333333333 0.07111111111111112 0.8777777777777778 0.08666666666666667
206 0.8755555555555556 0.07555555555555554 0.9655555555555555 0.007777777777777828 0.8966666666666667 0.07444444444444448 0.8688888888888888 0.0977777777777778
207 0.8588888888888889 0.07666666666666666 0.9633333333333334 0.003333333333333355 0.8911111111111112 0.0733333333333333 0.8733333333333333 0.09111111111111109
208 0.8600000000000001 0.07777777777777778 0.9577777777777778 0.006666666666666654 0.8733333333333333 0.08444444444444443 0.8766666666666667 0.09444444444444444
209 0.87 0.0788888888888889 0.9633333333333334 0.010000000000000009 0.8733333333333333 0.09333333333333332 0.8844444444444445 0.08666666666666667
210 0.8722222222222222 0.07222222222222219 0.9611111111111111 0.012222222222222245 0.8666666666666667 0.07777777777777778 0.8911111111111111 0.08444444444444443
211 0.8833333333333333 0.07444444444444442 0.9711111111111111 0.01777777777777778 0.8666666666666667 0.08000000000000002 0.89 0.07444444444444442
212 0.8922222222222222 0.06777777777777777 0.9744444444444444 0.014444444444444482 0.8788888888888888 0.0633333333333333 0.8888888888888888 0.0733333333333333
213 0.8866666666666667 0.06888888888888889 0.9777777777777779 0.00888888888888889 0.89 0.05666666666666664 0.88 0.06888888888888889
214 0.8844444444444445 0.06888888888888889 0.9777777777777779 0.0044444444444444176 0.8877777777777778 0.06333333333333335 0.8755555555555556 0.07555555555555554
215 0.8733333333333333 0.07111111111111112 0.981111111111111 0.0011111111111111183 0.8844444444444444 0.0733333333333333 0.8722222222222222 0.0788888888888889
216 0.8688888888888888 0.07111111111111107 0.981111111111111 0.0011111111111111183 0.8922222222222222 0.07222222222222224 0.8666666666666667 0.07555555555555554
217 0.8766666666666667 0.06777777777777777 0.9733333333333334 0.0 0.8899999999999999 0.07 0.8611111111111112 0.07666666666666666
218 0.8833333333333333 0.07 0.9688888888888889 0.0022222222222222365 0.8933333333333333 0.07111111111111112 0.87 0.0788888888888889
219 0.8911111111111111 0.06888888888888889 0.9655555555555555 0.0011111111111111183 0.8977777777777778 0.06666666666666665 0.8777777777777778 0.06888888888888889
220 0.8877777777777778 0.06777777777777783 0.9666666666666667 0.0 0.8855555555555555 0.08111111111111113 0.8844444444444445 0.06666666666666665
221 0.8988888888888888 0.04999999999999999 0.9644444444444444 0.0022222222222222365 0.8888888888888888 0.08444444444444449 0.8855555555555557 0.07
222 0.9022222222222223 0.053333333333333344 0.9666666666666667 0.0022222222222222365 0.8833333333333333 0.08777777777777779 0.89 0.07222222222222219
223 0.9144444444444444 0.045555555555555516 0.9733333333333334 0.0044444444444444176 0.8866666666666667 0.08444444444444449 0.8966666666666667 0.058888888888888935
224 0.9144444444444444 0.04777777777777775 0.9788888888888889 0.003333333333333355 0.8911111111111112 0.07555555555555554 0.8888888888888888 0.06888888888888889
225 0.9177777777777778 0.05111111111111111 0.98 0.004444444444444473 0.8966666666666667 0.07222222222222224 0.8933333333333333 0.06666666666666665
226 0.9144444444444444 0.04777777777777775 0.9788888888888889 0.007777777777777772 0.8977777777777778 0.06888888888888889 0.8944444444444444 0.06777777777777777
227 0.9088888888888889 0.055555555555555525 0.9822222222222222 0.0022222222222222365 0.9011111111111111 0.061111111111111116 0.8844444444444444 0.07777777777777778
228 0.9077777777777778 0.052222222222222225 0.98 0.0022222222222222365 0.9044444444444444 0.062222222222222234 0.8855555555555555 0.07444444444444442
229 0.8988888888888888 0.05888888888888888 0.9777777777777777 0.0022222222222222365 0.8955555555555555 0.06444444444444442 0.8911111111111111 0.07111111111111112
230 0.9177777777777778 0.053333333333333344 0.98 0.0022222222222222365 0.8977777777777778 0.07111111111111112 0.8855555555555555 0.07222222222222219
231 0.9244444444444444 0.04444444444444445 0.981111111111111 0.003333333333333355 0.8955555555555555 0.07333333333333336 0.8822222222222222 0.08000000000000002
232 0.9311111111111111 0.04222222222222227 0.9833333333333334 0.003333333333333355 0.8999999999999999 0.07555555555555554 0.8833333333333333 0.06333333333333335
233 0.9333333333333333 0.0377777777777778 0.9877777777777778 0.005555555555555536 0.8966666666666667 0.07888888888888884 0.8955555555555555 0.06444444444444442
234 0.9366666666666666 0.030000000000000027 0.9744444444444444 0.0011111111111110628 0.8988888888888888 0.07444444444444448 0.8977777777777778 0.05777777777777782
235 0.9322222222222223 0.034444444444444444 0.9722222222222223 0.0011111111111111183 0.89 0.0788888888888889 0.9122222222222223 0.03888888888888892
236 0.9322222222222223 0.03666666666666668 0.9633333333333334 0.003333333333333355 0.8788888888888888 0.09222222222222226 0.9255555555555555 0.034444444444444444
237 0.9355555555555555 0.024444444444444435 0.9622222222222222 0.0022222222222222365 0.8744444444444444 0.08333333333333331 0.9244444444444444 0.031111111111111145
238 0.9311111111111111 0.022222222222222254 0.9666666666666666 0.00888888888888889 0.88 0.0888888888888889 0.9311111111111111 0.03111111111111109
239 0.9288888888888889 0.01777777777777778 0.9677777777777778 0.003333333333333355 0.8911111111111112 0.07777777777777778 0.9299999999999999 0.03666666666666668
240 0.9422222222222223 0.011111111111111127 0.9677777777777778 0.003333333333333355 0.8822222222222222 0.07777777777777778 0.9288888888888889 0.0377777777777778
241 0.9311111111111111 0.022222222222222254 0.9688888888888889 0.006666666666666654 0.8811111111111112 0.08555555555555555 0.9333333333333333 0.03111111111111109
242 0.9344444444444444 0.021111111111111136 0.9644444444444444 0.011111111111111072 0.8788888888888888 0.08777777777777779 0.9344444444444444 0.03666666666666668
243 0.9322222222222223 0.02999999999999997 0.9622222222222223 0.00888888888888889 0.8811111111111112 0.08333333333333331 0.9266666666666667 0.03999999999999998
244 0.9311111111111111 0.0377777777777778 0.9688888888888889 0.004444444444444473 0.88 0.08444444444444443 0.9188888888888889 0.03888888888888886
245 0.94 0.03333333333333338 0.97 0.005555555555555536 0.8866666666666667 0.07777777777777778 0.9188888888888889 0.04555555555555557
246 0.9411111111111111 0.03222222222222226 0.9688888888888889 0.0022222222222222365 0.8844444444444444 0.07555555555555554 0.9155555555555555 0.04222222222222222
247 0.9477777777777778 0.03666666666666668 0.9722222222222223 0.0011111111111111183 0.8888888888888888 0.06666666666666671 0.9144444444444444 0.045555555555555516
248 0.9455555555555555 0.03222222222222221 0.9733333333333334 0.002222222222222181 0.8944444444444444 0.05444444444444446 0.9222222222222223 0.04666666666666669
249 0.9455555555555555 0.021111111111111136 0.9777777777777777 0.0 0.89 0.06555555555555559 0.9177777777777778 0.04666666666666669
250 0.9422222222222223 0.019999999999999962 0.9788888888888889 0.005555555555555536 0.8877777777777778 0.06777777777777783 0.9144444444444444 0.052222222222222225
251 0.9411111111111111 0.010000000000000009 0.9844444444444445 0.0022222222222222365 0.8988888888888888 0.0633333333333333 0.9177777777777778 0.04888888888888887
252 0.9366666666666668 0.0188888888888889 0.9822222222222222 0.004444444444444473 0.8844444444444444 0.08000000000000002 0.9122222222222223 0.045555555555555516
253 0.9344444444444444 0.021111111111111136 0.9811111111111112 0.010000000000000009 0.88 0.0888888888888889 0.9055555555555556 0.04777777777777781
254 0.9344444444444444 0.021111111111111136 0.98 0.00888888888888889 0.88 0.09111111111111114 0.9033333333333333 0.04999999999999999
255 0.9266666666666667 0.026666666666666672 0.9777777777777779 0.00888888888888889 0.87 0.09888888888888892 0.9155555555555556 0.033333333333333326
256 0.9344444444444444 0.02777777777777779 0.9811111111111112 0.007777777777777772 0.8755555555555555 0.10444444444444445 0.9155555555555555 0.04222222222222222
257 0.9488888888888889 0.022222222222222254 0.9766666666666667 0.0033333333333332993 0.8877777777777778 0.08999999999999997 0.9199999999999999 0.02888888888888891
258 0.9411111111111111 0.030000000000000027 0.9722222222222223 0.0011111111111111183 0.9011111111111111 0.0788888888888889 0.9177777777777778 0.02888888888888891
259 0.94 0.02888888888888891 0.97 0.0011111111111111183 0.9088888888888889 0.07777777777777778 0.9122222222222223 0.03888888888888892
260 0.9466666666666668 0.024444444444444435 0.9733333333333334 0.002222222222222181 0.9144444444444444 0.06777777777777777 0.9122222222222223 0.03666666666666668
261 0.9455555555555556 0.025555555555555554 0.9744444444444444 0.0011111111111110628 0.9066666666666667 0.08000000000000002 0.9099999999999999 0.034444444444444444
262 0.9366666666666666 0.030000000000000027 0.9722222222222222 0.0033333333333332993 0.9011111111111111 0.07666666666666666 0.9233333333333333 0.030000000000000027
263 0.9444444444444444 0.020000000000000018 0.9766666666666667 0.0033333333333332993 0.8911111111111111 0.08666666666666667 0.9277777777777778 0.02777777777777779
264 0.9422222222222223 0.019999999999999962 0.9766666666666667 0.007777777777777772 0.8899999999999999 0.08777777777777779 0.9222222222222223 0.024444444444444435
265 0.94 0.019999999999999962 0.9788888888888889 0.005555555555555536 0.8855555555555555 0.0922222222222222 0.9266666666666667 0.024444444444444435
266 0.9433333333333334 0.02777777777777779 0.9788888888888889 0.005555555555555536 0.8855555555555555 0.09444444444444444 0.92 0.033333333333333326
267 0.95 0.0188888888888889 0.9777777777777779 0.006666666666666654 0.8866666666666667 0.09555555555555556 0.9166666666666667 0.034444444444444444
268 0.9511111111111111 0.03111111111111109 0.9788888888888889 0.007777777777777772 0.8777777777777778 0.09999999999999998 0.9122222222222223 0.03888888888888892
269 0.9577777777777778 0.02888888888888891 0.9733333333333334 0.0044444444444444176 0.8811111111111112 0.09666666666666662 0.9188888888888889 0.03222222222222221
270 0.9555555555555555 0.024444444444444435 0.9666666666666667 0.00666666666666671 0.8766666666666667 0.0922222222222222 0.9122222222222223 0.041111111111111154
271 0.9577777777777777 0.01777777777777778 0.9633333333333334 0.005555555555555591 0.8822222222222222 0.09111111111111114 0.9177777777777778 0.03999999999999998
272 0.9577777777777777 0.01777777777777778 0.9644444444444444 0.0022222222222222365 0.8822222222222222 0.0888888888888889 0.9077777777777778 0.043333333333333335
273 0.9622222222222222 0.013333333333333308 0.9644444444444444 0.004444444444444473 0.8788888888888889 0.09444444444444444 0.9066666666666667 0.04888888888888893
274 0.9655555555555555 0.009999999999999953 0.9666666666666667 0.00666666666666671 0.8733333333333333 0.09333333333333332 0.9144444444444444 0.04777777777777775
275 0.9622222222222222 0.013333333333333308 0.9677777777777778 0.003333333333333355 0.88 0.09333333333333338 0.9222222222222223 0.04888888888888893
276 0.9566666666666667 0.012222222222222245 0.9722222222222222 0.0033333333333332993 0.8844444444444444 0.0977777777777778 0.9188888888888889 0.052222222222222225
277 0.9555555555555555 0.006666666666666654 0.9744444444444444 0.0033333333333332993 0.8899999999999999 0.08777777777777779 0.9199999999999999 0.04888888888888893
278 0.9533333333333334 0.00888888888888889 0.9788888888888889 0.003333333333333355 0.8944444444444444 0.08111111111111108 0.9155555555555556 0.053333333333333344
279 0.9488888888888889 0.004444444444444473 0.9822222222222222 0.0022222222222222365 0.8966666666666667 0.07666666666666672 0.9144444444444444 0.04777777777777775
280 0.9477777777777778 0.01222222222222219 0.981111111111111 0.003333333333333355 0.8988888888888888 0.07222222222222224 0.9122222222222223 0.043333333333333335
281 0.95 0.010000000000000009 0.9744444444444444 0.0011111111111110628 0.8922222222222222 0.06555555555555553 0.9266666666666666 0.033333333333333326
282 0.951111111111111 0.00888888888888889 0.9722222222222222 0.005555555555555536 0.8966666666666667 0.07222222222222224 0.9266666666666667 0.02888888888888891
283 0.95 0.014444444444444426 0.97 0.005555555555555536 0.8933333333333333 0.07333333333333336 0.9366666666666666 0.025555555555555554
284 0.9555555555555555 0.0155555555555556 0.971111111111111 0.00888888888888889 0.8877777777777778 0.08333333333333337 0.94 0.031111111111111145
285 0.9588888888888889 0.012222222222222245 0.9722222222222222 0.0033333333333332993 0.8755555555555556 0.09111111111111109 0.9377777777777778 0.033333333333333326
286 0.9533333333333334 0.01777777777777778 0.9744444444444444 0.0011111111111110628 0.88 0.09111111111111114 0.9255555555555556 0.02777777777777779
287 0.9577777777777778 0.011111111111111127 0.9744444444444444 0.0011111111111110628 0.8744444444444445 0.08999999999999997 0.9211111111111111 0.030000000000000027
288 0.9555555555555555 0.0155555555555556 0.9755555555555555 0.002222222222222181 0.8788888888888888 0.08777777777777779 0.9188888888888889 0.034444444444444444
289 0.96 0.011111111111111127 0.9733333333333334 0.0044444444444444176 0.8833333333333333 0.0922222222222222 0.9111111111111111 0.028888888888888853
290 0.96 0.011111111111111127 0.981111111111111 0.01222222222222219 0.8766666666666667 0.09444444444444444 0.9177777777777778 0.03111111111111109
291 0.9577777777777778 0.011111111111111127 0.9766666666666667 0.005555555555555536 0.8822222222222222 0.09555555555555556 0.9222222222222223 0.037777777777777743
292 0.9633333333333334 0.01222222222222219 0.9755555555555555 0.002222222222222181 0.8844444444444444 0.0977777777777778 0.9199999999999999 0.02888888888888891
293 0.96 0.011111111111111127 0.9755555555555555 0.0 0.8733333333333333 0.10666666666666663 0.9311111111111111 0.022222222222222254
294 0.9566666666666667 0.005555555555555536 0.9666666666666667 0.0 0.8855555555555555 0.09666666666666668 0.9288888888888889 0.033333333333333326
295 0.9611111111111111 0.005555555555555536 0.9688888888888889 0.0022222222222222365 0.8888888888888888 0.08888888888888885 0.9288888888888889 0.033333333333333326
296 0.9633333333333334 0.0011111111111111183 0.971111111111111 0.0044444444444444176 0.8911111111111111 0.08444444444444443 0.9311111111111111 0.03111111111111109
297 0.971111111111111 0.0044444444444444176 0.97 0.003333333333333355 0.9033333333333333 0.07444444444444442 0.9355555555555556 0.03111111111111109
298 0.9722222222222222 0.005555555555555536 0.9744444444444444 0.0011111111111110628 0.9011111111111111 0.0788888888888889 0.9299999999999999 0.023333333333333373
299 0.9733333333333334 0.002222222222222181 0.9777777777777777 0.0022222222222222365 0.8988888888888888 0.08333333333333331 0.9311111111111111 0.026666666666666616
300 0.9688888888888889 0.0022222222222222365 0.9744444444444444 0.0011111111111110628 0.8955555555555555 0.0822222222222222 0.9266666666666666 0.01777777777777778
301 0.9744444444444444 0.0033333333333332993 0.9722222222222223 0.0011111111111111183 0.89 0.08111111111111113 0.9311111111111111 0.02444444444444449
302 0.9733333333333334 0.0044444444444444176 0.9644444444444444 0.00666666666666671 0.8966666666666667 0.07444444444444448 0.9355555555555555 0.022222222222222202
303 0.9744444444444444 0.0033333333333332993 0.9666666666666666 0.00888888888888889 0.8933333333333333 0.07333333333333336 0.9377777777777778 0.022222222222222202
304 0.98 0.0022222222222222365 0.9688888888888889 0.00888888888888889 0.9011111111111111 0.07444444444444442 0.9488888888888889 0.013333333333333308
305 0.9722222222222222 0.0033333333333332993 0.971111111111111 0.006666666666666654 0.8988888888888888 0.07666666666666666 0.95 0.014444444444444426
306 0.9666666666666667 0.011111111111111072 0.9777777777777779 0.0044444444444444176 0.9077777777777778 0.07 0.9455555555555555 0.0188888888888889
307 0.9655555555555555 0.007777777777777828 0.9722222222222222 0.005555555555555536 0.9044444444444444 0.07111111111111107 0.9466666666666667 0.015555555555555545
308 0.9644444444444444 0.013333333333333308 0.9666666666666667 0.011111111111111072 0.9011111111111112 0.06555555555555553 0.9444444444444444 0.015555555555555545
309 0.96 0.013333333333333364 0.97 0.010000000000000009 0.8888888888888888 0.07777777777777778 0.9388888888888889 0.02111111111111108
310 0.961111111111111 0.014444444444444426 0.971111111111111 0.011111111111111127 0.8777777777777778 0.08444444444444443 0.9355555555555556 0.01777777777777778
311 0.9666666666666667 0.011111111111111072 0.9733333333333334 0.0044444444444444176 0.8711111111111112 0.09333333333333332 0.9433333333333334 0.012222222222222245
312 0.9733333333333334 0.006666666666666654 0.9744444444444444 0.0011111111111110628 0.8766666666666667 0.09444444444444444 0.9444444444444444 0.015555555555555545
313 0.9688888888888889 0.0022222222222222365 0.9766666666666666 0.0011111111111111183 0.8811111111111112 0.09000000000000002 0.9522222222222223 0.014444444444444426
314 0.971111111111111 0.0044444444444444176 0.9777777777777777 0.0022222222222222365 0.8955555555555555 0.0755555555555556 0.95 0.016666666666666663
315 0.9755555555555555 0.0 0.9766666666666667 0.005555555555555536 0.9022222222222223 0.07555555555555554 0.9533333333333334 0.0044444444444444176
316 0.9733333333333334 0.0044444444444444176 0.9766666666666667 0.007777777777777772 0.9111111111111111 0.06888888888888889 0.9577777777777777 0.0
317 0.9711111111111111 0.0022222222222222365 0.9733333333333334 0.013333333333333364 0.9044444444444444 0.07777777777777778 0.9566666666666667 0.007777777777777772
318 0.9744444444444444 0.0033333333333332993 0.971111111111111 0.011111111111111127 0.8944444444444444 0.08777777777777779 0.9566666666666667 0.007777777777777772
319 0.9744444444444444 0.0011111111111110628 0.9755555555555555 0.011111111111111127 0.8877777777777778 0.0922222222222222 0.9577777777777778 0.002222222222222181
320 0.9722222222222222 0.007777777777777772 0.9755555555555555 0.013333333333333364 0.88 0.09777777777777774 0.9577777777777778 0.006666666666666654
321 0.9666666666666667 0.004444444444444473 0.9755555555555555 0.011111111111111127 0.8811111111111112 0.09000000000000002 0.9488888888888889 0.011111111111111072
322 0.96 0.0044444444444444176 0.9766666666666667 0.010000000000000009 0.8888888888888888 0.08222222222222225 0.9455555555555555 0.021111111111111136
323 0.9577777777777778 0.002222222222222181 0.9655555555555555 0.014444444444444426 0.8911111111111112 0.08222222222222225 0.9466666666666667 0.015555555555555545
324 0.9566666666666667 0.0033333333333332993 0.9655555555555555 0.01222222222222219 0.8922222222222222 0.06777777777777777 0.9444444444444444 0.015555555555555545
325 0.9644444444444444 0.0022222222222222365 0.971111111111111 0.00888888888888889 0.8933333333333333 0.06444444444444442 0.9455555555555555 0.021111111111111136
326 0.9677777777777778 0.0011111111111111183 0.9688888888888889 0.004444444444444473 0.9 0.06444444444444442 0.95 0.016666666666666663
327 0.9655555555555555 0.005555555555555591 0.9744444444444444 0.005555555555555536 0.9022222222222223 0.055555555555555525 0.9544444444444444 0.0188888888888889
328 0.9677777777777778 0.003333333333333355 0.98 0.00888888888888889 0.8977777777777778 0.05111111111111111 0.96 0.011111111111111127
329 0.9611111111111111 0.005555555555555536 0.9744444444444444 0.010000000000000009 0.9044444444444444 0.06 0.951111111111111 0.006666666666666654
330 0.9644444444444444 0.00666666666666671 0.9722222222222222 0.012222222222222245 0.8933333333333333 0.07111111111111112 0.9555555555555555 0.002222222222222181
331 0.97 0.005555555555555536 0.9722222222222222 0.007777777777777772 0.8888888888888888 0.08444444444444449 0.9566666666666667 0.007777777777777772
332 0.9744444444444444 0.0033333333333332993 0.97 0.0011111111111111183 0.8844444444444445 0.08444444444444443 0.9544444444444444 0.012222222222222245
333 0.98 0.006666666666666654 0.9677777777777777 0.007777777777777772 0.8811111111111112 0.09000000000000002 0.9566666666666667 0.012222222222222245
334 0.981111111111111 0.005555555555555591 0.971111111111111 0.011111111111111127 0.8744444444444444 0.08777777777777779 0.9511111111111111 0.01777777777777778
335 0.9777777777777779 0.0044444444444444176 0.9755555555555555 0.00888888888888889 0.87 0.08999999999999997 0.9455555555555556 0.023333333333333317
336 0.9788888888888889 0.005555555555555536 0.9688888888888889 0.004444444444444473 0.87 0.08777777777777773 0.95 0.01222222222222219
337 0.9744444444444444 0.005555555555555536 0.97 0.0011111111111111183 0.8644444444444445 0.09111111111111114 0.9455555555555556 0.023333333333333317
338 0.9733333333333334 0.002222222222222181 0.9722222222222222 0.0033333333333332993 0.8777777777777778 0.09111111111111114 0.9455555555555555 0.021111111111111136
339 0.9755555555555555 0.0 0.9733333333333334 0.0044444444444444176 0.8733333333333333 0.08888888888888885 0.9455555555555555 0.0188888888888889
340 0.9722222222222222 0.0033333333333332993 0.9744444444444444 0.0011111111111110628 0.8811111111111112 0.08777777777777779 0.9388888888888889 0.007777777777777772
341 0.9744444444444444 0.005555555555555536 0.9766666666666667 0.007777777777777772 0.8933333333333333 0.07777777777777778 0.9422222222222222 0.0022222222222222365
342 0.9722222222222223 0.0011111111111111183 0.9711111111111111 0.0022222222222222365 0.8788888888888888 0.09000000000000002 0.9433333333333334 0.003333333333333355
343 0.9777777777777779 0.0044444444444444176 0.9711111111111111 0.0022222222222222365 0.8755555555555555 0.09999999999999998 0.9477777777777778 0.007777777777777828
344 0.981111111111111 0.005555555555555591 0.9688888888888889 0.0022222222222222365 0.8811111111111112 0.09666666666666662 0.9522222222222222 0.010000000000000009
345 0.9755555555555555 0.006666666666666654 0.971111111111111 0.0044444444444444176 0.8811111111111112 0.09888888888888886 0.9522222222222223 0.021111111111111136


==> Results/logs/hybrid_self_tl_v3.dat <==
epochs baseline std_baseline only_head std_only_head self_transfer_full_fine_tuning std_self_transfer_full_fine_tuning hybrid_self_transfer std_hybrid_self_transfer
0 0.25555555555555554 0.017777777777777767 0.5688888888888889 0.28444444444444444 0.2922222222222222 0.07666666666666666 0.37222222222222223 0.08777777777777779
1 0.2633333333333333 0.014444444444444454 0.6255555555555555 0.26555555555555554 0.33444444444444443 0.11888888888888888 0.43666666666666665 0.13888888888888892
2 0.2777777777777778 0.0022222222222222365 0.6977777777777778 0.2311111111111111 0.3888888888888889 0.1488888888888889 0.49777777777777776 0.18222222222222226
3 0.2977777777777778 0.004444444444444445 0.76 0.2088888888888889 0.4255555555555555 0.1522222222222222 0.5166666666666667 0.21222222222222223
4 0.31333333333333335 0.0022222222222222088 0.8222222222222222 0.14666666666666667 0.46555555555555556 0.15444444444444444 0.5322222222222223 0.23
5 0.31333333333333335 0.0 0.8733333333333333 0.10222222222222221 0.4911111111111111 0.14444444444444443 0.5466666666666666 0.21333333333333335
6 0.3277777777777778 0.003333333333333355 0.9122222222222223 0.056666666666666705 0.49444444444444446 0.1166666666666667 0.5588888888888889 0.2077777777777778
7 0.3322222222222222 0.027777777777777762 0.9555555555555555 0.013333333333333364 0.5033333333333333 0.0811111111111111 0.5888888888888889 0.20666666666666667
8 0.33666666666666667 0.023333333333333317 0.9744444444444444 0.0033333333333332993 0.49888888888888894 0.041111111111111126 0.6000000000000001 0.18444444444444447
9 0.35333333333333333 0.0022222222222222365 0.9744444444444444 0.0033333333333332993 0.4955555555555555 0.042222222222222244 0.6233333333333333 0.19444444444444448
10 0.38 0.024444444444444435 0.9788888888888889 0.003333333333333355 0.518888888888889 0.01222222222222219 0.6433333333333333 0.19444444444444442
11 0.41888888888888887 0.04777777777777778 0.9766666666666666 0.0011111111111111183 0.5511111111111111 0.013333333333333308 0.6633333333333333 0.19000000000000003
12 0.45111111111111113 0.04222222222222222 0.98 0.0 0.5711111111111111 0.022222222222222254 0.6788888888888889 0.19000000000000003
13 0.49 0.032222222222222235 0.981111111111111 0.0011111111111111183 0.6033333333333333 0.058888888888888935 0.6833333333333333 0.1677777777777778
14 0.51 0.025555555555555554 0.98 0.0 0.6155555555555556 0.1111111111111111 0.6811111111111111 0.1611111111111111
15 0.5311111111111111 0.0 0.9866666666666667 0.0022222222222222365 0.6122222222222222 0.1366666666666667 0.6966666666666667 0.14777777777777779
16 0.5366666666666666 0.0011111111111111183 0.9822222222222222 0.004444444444444473 0.6333333333333333 0.14666666666666667 0.7 0.14666666666666667
17 0.5711111111111111 0.011111111111111072 0.9744444444444444 0.0033333333333332993 0.6377777777777778 0.16222222222222224 0.7022222222222223 0.1422222222222222
18 0.6144444444444445 0.007777777777777772 0.9677777777777778 0.0011111111111111183 0.6566666666666667 0.17444444444444446 0.6988888888888889 0.12777777777777777
19 0.6366666666666667 0.014444444444444426 0.9688888888888889 0.0 0.6588888888888889 0.18333333333333332 0.7088888888888889 0.12444444444444447
20 0.6833333333333333 0.012222222222222245 0.9666666666666667 0.0 0.6699999999999999 0.2033333333333333 0.7166666666666667 0.13666666666666671
21 0.7144444444444444 0.025555555555555554 0.97 0.0011111111111111183 0.6855555555555556 0.2188888888888889 0.7088888888888889 0.12222222222222223
22 0.7233333333333334 0.034444444444444444 0.9744444444444444 0.005555555555555536 0.7033333333333334 0.20555555555555555 0.72 0.11333333333333334
23 0.7488888888888889 0.019999999999999962 0.9755555555555555 0.006666666666666654 0.72 0.2177777777777778 0.7011111111111111 0.09888888888888892
24 0.7633333333333334 0.03666666666666668 0.971111111111111 0.011111111111111127 0.7333333333333334 0.2177777777777778 0.7044444444444444 0.06
25 0.7711111111111111 0.022222222222222202 0.971111111111111 0.00888888888888889 0.7455555555555555 0.20777777777777778 0.7055555555555555 0.045555555555555516
26 0.8 0.015555555555555545 0.9755555555555555 0.006666666666666654 0.7333333333333334 0.22000000000000003 0.6944444444444444 0.0411111111111111
27 0.8144444444444444 0.007777777777777772 0.9722222222222222 0.0033333333333332993 0.7333333333333334 0.22000000000000003 0.6844444444444444 0.026666666666666672
28 0.8300000000000001 0.005555555555555591 0.98 0.004444444444444473 0.7466666666666667 0.20666666666666667 0.6877777777777778 0.021111111111111136
29 0.8233333333333334 0.025555555555555554 0.9766666666666667 0.005555555555555536 0.7455555555555555 0.20777777777777778 0.6677777777777778 0.016666666666666663
30 0.8288888888888889 0.02444444444444449 0.9744444444444444 0.0033333333333332993 0.741111111111111 0.21000000000000005 0.6433333333333333 0.007777777777777772
31 0.8311111111111111 0.03111111111111109 0.9744444444444444 0.0033333333333332993 0.7333333333333334 0.21111111111111108 0.6144444444444445 0.03888888888888886
32 0.8422222222222222 0.028888888888888853 0.9677777777777778 0.003333333333333355 0.72 0.22444444444444442 0.6022222222222222 0.0377777777777778
33 0.8644444444444443 0.006666666666666654 0.9622222222222222 0.0 0.7122222222222222 0.24111111111111114 0.6055555555555556 0.04999999999999999
34 0.8722222222222222 0.005555555555555536 0.9644444444444444 0.0 0.7233333333333334 0.23888888888888887 0.6044444444444445 0.05777777777777782
35 0.8766666666666667 0.01222222222222219 0.9666666666666667 0.00666666666666671 0.7288888888888889 0.24000000000000002 0.6122222222222222 0.050000000000000044
36 0.8955555555555555 0.0022222222222222365 0.9733333333333334 0.002222222222222181 0.7322222222222222 0.24333333333333332 0.6288888888888888 0.037777777777777743
37 0.8944444444444444 0.0011111111111111183 0.9688888888888889 0.0 0.7455555555555555 0.22999999999999998 0.63 0.043333333333333335
38 0.8988888888888888 0.0011111111111111183 0.97 0.005555555555555536 0.7477777777777778 0.2122222222222222 0.6377777777777778 0.046666666666666634
39 0.9188888888888889 0.010000000000000009 0.9666666666666666 0.00888888888888889 0.7422222222222222 0.21999999999999997 0.6344444444444444 0.03666666666666668
40 0.9355555555555555 0.006666666666666654 0.9633333333333334 0.0011111111111111183 0.7511111111111111 0.20444444444444448 0.6133333333333333 0.04444444444444445
41 0.94 0.002222222222222181 0.9644444444444444 0.0022222222222222365 0.7622222222222222 0.19111111111111112 0.6033333333333333 0.03666666666666668
42 0.9533333333333334 0.0044444444444444176 0.97 0.005555555555555536 0.76 0.20444444444444443 0.5877777777777777 0.021111111111111136
43 0.95 0.007777777777777772 0.9666666666666667 0.00666666666666671 0.7666666666666666 0.20222222222222225 0.5888888888888889 0.015555555555555545
44 0.9488888888888889 0.0 0.9677777777777778 0.005555555555555591 0.7711111111111111 0.20444444444444443 0.5900000000000001 0.0188888888888889
45 0.9488888888888889 0.0 0.9755555555555555 0.002222222222222181 0.7622222222222221 0.21555555555555556 0.5911111111111111 0.024444444444444435
46 0.9377777777777778 0.011111111111111127 0.9777777777777777 0.0022222222222222365 0.7655555555555555 0.20999999999999996 0.5944444444444446 0.034444444444444444
47 0.9411111111111111 0.014444444444444482 0.9788888888888889 0.0011111111111111183 0.7566666666666666 0.21888888888888886 0.5944444444444444 0.05222222222222217
48 0.94 0.011111111111111127 0.9722222222222222 0.0033333333333332993 0.7377777777777779 0.23333333333333334 0.5933333333333333 0.055555555555555525
49 0.9433333333333334 0.010000000000000009 0.9766666666666667 0.007777777777777772 0.7288888888888889 0.2333333333333333 0.61 0.05888888888888888
50 0.9344444444444444 0.014444444444444426 0.9711111111111111 0.0 0.7188888888888889 0.24555555555555555 0.6077777777777778 0.04777777777777775
51 0.9444444444444444 0.0022222222222222365 0.9677777777777778 0.0011111111111111183 0.7255555555555555 0.24555555555555558 0.6122222222222222 0.043333333333333335
52 0.9444444444444444 0.0022222222222222365 0.971111111111111 0.006666666666666654 0.7188888888888889 0.25 0.6333333333333333 0.020000000000000018
53 0.9477777777777778 0.0011111111111111183 0.97 0.005555555555555536 0.7377777777777778 0.23777777777777775 0.6622222222222223 0.011111111111111127
54 0.9544444444444444 0.010000000000000009 0.9711111111111111 0.0022222222222222365 0.7488888888888889 0.22444444444444445 0.6688888888888889 0.0022222222222222365
55 0.9588888888888889 0.007777777777777772 0.9711111111111111 0.0022222222222222365 0.7444444444444445 0.21999999999999997 0.6966666666666668 0.016666666666666663
56 0.96 0.0044444444444444176 0.9722222222222222 0.0033333333333332993 0.75 0.2122222222222222 0.7055555555555555 0.0188888888888889
57 0.9677777777777778 0.003333333333333355 0.9711111111111111 0.0022222222222222365 0.7544444444444445 0.21444444444444444 0.7022222222222222 0.01777777777777778
58 0.9733333333333334 0.002222222222222181 0.9711111111111111 0.0022222222222222365 0.76 0.21555555555555556 0.7133333333333334 0.01777777777777778
59 0.9644444444444444 0.0022222222222222365 0.9744444444444444 0.0033333333333332993 0.7577777777777778 0.21777777777777774 0.7277777777777779 0.003333333333333355
60 0.9588888888888889 0.005555555555555536 0.9666666666666667 0.0 0.7544444444444445 0.21666666666666667 0.731111111111111 0.024444444444444435
61 0.9566666666666667 0.007777777777777772 0.9655555555555555 0.005555555555555591 0.741111111111111 0.22333333333333333 0.7244444444444444 0.020000000000000018
62 0.9566666666666667 0.007777777777777772 0.9655555555555555 0.003333333333333355 0.7388888888888889 0.21666666666666667 0.7344444444444445 0.034444444444444444
63 0.9566666666666667 0.007777777777777772 0.9655555555555555 0.0011111111111111183 0.7333333333333333 0.22444444444444445 0.7244444444444444 0.053333333333333344
64 0.9555555555555555 0.00888888888888889 0.9677777777777778 0.003333333333333355 0.7266666666666667 0.22666666666666668 0.7333333333333334 0.055555555555555525
65 0.9577777777777778 0.002222222222222181 0.9722222222222223 0.0011111111111111183 0.7222222222222222 0.24222222222222223 0.7433333333333333 0.05888888888888888
66 0.9588888888888889 0.005555555555555536 0.9777777777777777 0.0 0.7244444444444444 0.24 0.758888888888889 0.056666666666666705
67 0.9644444444444444 0.00666666666666671 0.9755555555555555 0.0044444444444444176 0.7311111111111112 0.24222222222222226 0.7777777777777778 0.05777777777777782
68 0.9644444444444444 0.011111111111111072 0.9722222222222223 0.0011111111111111183 0.72 0.24666666666666667 0.8044444444444445 0.03999999999999998
69 0.9644444444444444 0.00888888888888889 0.9766666666666667 0.0033333333333332993 0.7166666666666667 0.24555555555555555 0.8133333333333334 0.046666666666666634
70 0.9622222222222223 0.006666666666666654 0.9777777777777777 0.0 0.7 0.2577777777777777 0.8111111111111111 0.053333333333333344
71 0.9644444444444444 0.004444444444444473 0.9755555555555555 0.006666666666666654 0.7011111111111111 0.25 0.8111111111111111 0.05777777777777782
72 0.9677777777777778 0.0011111111111111183 0.9777777777777779 0.006666666666666654 0.6922222222222223 0.2588888888888889 0.8044444444444445 0.05777777777777776
73 0.9722222222222223 0.0011111111111111183 0.9766666666666667 0.0033333333333332993 0.7022222222222223 0.25333333333333335 0.8033333333333333 0.061111111111111116
74 0.9755555555555555 0.002222222222222181 0.9733333333333334 0.002222222222222181 0.7088888888888889 0.24888888888888885 0.8055555555555556 0.06555555555555553
75 0.9755555555555555 0.002222222222222181 0.9733333333333334 0.006666666666666654 0.7 0.2622222222222222 0.7966666666666666 0.07666666666666666
76 0.9722222222222222 0.005555555555555536 0.9766666666666667 0.007777777777777772 0.7055555555555555 0.2588888888888889 0.8 0.08000000000000002
77 0.9688888888888889 0.00888888888888889 0.9788888888888889 0.010000000000000009 0.7222222222222222 0.24666666666666667 0.8066666666666666 0.0822222222222222
78 0.9655555555555555 0.005555555555555591 0.98 0.004444444444444473 0.731111111111111 0.2444444444444444 0.8244444444444444 0.07111111111111112
79 0.9666666666666666 0.00888888888888889 0.9777777777777777 0.0 0.7288888888888889 0.25111111111111106 0.8433333333333333 0.056666666666666705
80 0.9677777777777777 0.010000000000000009 0.9766666666666667 0.0033333333333332993 0.7344444444444445 0.25 0.8433333333333333 0.06555555555555553
81 0.9666666666666667 0.004444444444444473 0.9766666666666666 0.0011111111111111183 0.7388888888888889 0.24555555555555555 0.8455555555555556 0.06777777777777777
82 0.9666666666666667 0.00666666666666671 0.9744444444444444 0.0033333333333332993 0.7355555555555555 0.23999999999999996 0.8333333333333334 0.07111111111111112
83 0.9677777777777778 0.0011111111111111183 0.9722222222222222 0.0033333333333332993 0.7455555555555555 0.22999999999999998 0.8266666666666667 0.07999999999999996
84 0.9677777777777778 0.0011111111111111183 0.97 0.007777777777777772 0.7555555555555555 0.2177777777777778 0.8222222222222222 0.08222222222222225
85 0.9755555555555555 0.0 0.97 0.007777777777777772 0.7422222222222221 0.23333333333333334 0.8211111111111111 0.08333333333333337
86 0.9744444444444444 0.005555555555555536 0.9688888888888889 0.011111111111111127 0.74 0.22666666666666668 0.8211111111111111 0.08333333333333337
87 0.9755555555555555 0.0 0.971111111111111 0.011111111111111127 0.73 0.23666666666666666 0.8200000000000001 0.07555555555555554
88 0.971111111111111 0.0044444444444444176 0.971111111111111 0.0044444444444444176 0.7333333333333334 0.23333333333333334 0.8333333333333334 0.06888888888888889
89 0.9677777777777778 0.005555555555555591 0.9733333333333334 0.006666666666666654 0.72 0.2422222222222222 0.8422222222222222 0.07555555555555554
90 0.97 0.005555555555555536 0.971111111111111 0.006666666666666654 0.7122222222222222 0.2544444444444445 0.8466666666666667 0.08444444444444443
91 0.9655555555555555 0.0011111111111111183 0.9677777777777778 0.003333333333333355 0.7022222222222223 0.27111111111111114 0.8644444444444443 0.07777777777777778
92 0.9722222222222222 0.005555555555555536 0.9666666666666667 0.0022222222222222365 0.6877777777777778 0.27888888888888885 0.8588888888888888 0.08777777777777779
93 0.9722222222222223 0.0011111111111111183 0.9655555555555555 0.007777777777777828 0.6866666666666666 0.27555555555555555 0.8611111111111112 0.08333333333333331
94 0.97 0.010000000000000009 0.9711111111111111 0.0022222222222222365 0.6855555555555556 0.2833333333333333 0.8744444444444445 0.08111111111111113
95 0.97 0.003333333333333355 0.9744444444444444 0.005555555555555536 0.7011111111111111 0.2588888888888889 0.8611111111111112 0.07
96 0.97 0.003333333333333355 0.98 0.004444444444444473 0.7066666666666667 0.25333333333333335 0.8555555555555556 0.0733333333333333
97 0.9633333333333334 0.005555555555555591 0.9844444444444445 0.004444444444444473 0.7122222222222222 0.25222222222222224 0.8466666666666667 0.0822222222222222
98 0.9622222222222222 0.0022222222222222365 0.9866666666666667 0.0022222222222222365 0.6966666666666667 0.2611111111111111 0.8544444444444445 0.08111111111111113
99 0.9722222222222222 0.0033333333333332993 0.9877777777777779 0.003333333333333355 0.6977777777777777 0.2622222222222222 0.8433333333333333 0.09666666666666662
100 0.9688888888888889 0.0 0.9777777777777779 0.006666666666666654 0.6977777777777778 0.2577777777777778 0.8555555555555555 0.10444444444444445
101 0.97 0.0011111111111111183 0.9722222222222222 0.005555555555555536 0.6799999999999999 0.26666666666666666 0.8577777777777778 0.09333333333333332
102 0.9722222222222222 0.0033333333333332993 0.9688888888888889 0.00888888888888889 0.6844444444444444 0.27111111111111114 0.8577777777777778 0.08666666666666667
103 0.9722222222222223 0.0011111111111111183 0.97 0.010000000000000009 0.7088888888888889 0.25333333333333335 0.8622222222222222 0.09333333333333338
104 0.9688888888888889 0.0022222222222222365 0.9677777777777778 0.005555555555555591 0.7155555555555555 0.25333333333333335 0.8655555555555556 0.08777777777777779
105 0.9722222222222223 0.0011111111111111183 0.9688888888888889 0.004444444444444473 0.7133333333333334 0.26000000000000006 0.8655555555555556 0.08777777777777779
106 0.9733333333333334 0.0 0.9655555555555555 0.0011111111111111183 0.7177777777777778 0.25333333333333335 0.8666666666666667 0.0977777777777778
107 0.9722222222222222 0.0033333333333332993 0.9622222222222222 0.0022222222222222365 0.7288888888888889 0.25111111111111106 0.8611111111111112 0.09666666666666662
108 0.9733333333333334 0.0044444444444444176 0.96 0.0044444444444444176 0.7344444444444445 0.24111111111111108 0.8633333333333333 0.08777777777777779
109 0.9766666666666666 0.0011111111111111183 0.9611111111111111 0.005555555555555536 0.7344444444444445 0.24111111111111108 0.8611111111111112 0.08555555555555555
110 0.9688888888888889 0.004444444444444473 0.9633333333333334 0.005555555555555591 0.7344444444444445 0.24777777777777776 0.8555555555555556 0.10000000000000003
111 0.97 0.007777777777777772 0.9688888888888889 0.0 0.731111111111111 0.2444444444444444 0.8588888888888888 0.08555555555555555
112 0.971111111111111 0.006666666666666654 0.9733333333333334 0.0044444444444444176 0.7233333333333334 0.25000000000000006 0.8666666666666667 0.08444444444444443
113 0.9722222222222223 0.0011111111111111183 0.9677777777777778 0.0011111111111111183 0.7144444444444444 0.2677777777777778 0.8777777777777778 0.08444444444444443
114 0.9766666666666667 0.0033333333333332993 0.9722222222222222 0.0033333333333332993 0.7088888888888889 0.26888888888888884 0.8566666666666667 0.10333333333333335
115 0.9788888888888889 0.003333333333333355 0.9733333333333334 0.0 0.7144444444444444 0.2633333333333333 0.8588888888888888 0.1077777777777778
116 0.9744444444444444 0.014444444444444482 0.971111111111111 0.0044444444444444176 0.71 0.2677777777777778 0.8522222222222222 0.10555555555555551
117 0.9733333333333334 0.0155555555555556 0.9722222222222222 0.0033333333333332993 0.7055555555555555 0.2611111111111111 0.8533333333333333 0.10222222222222227
118 0.97 0.014444444444444426 0.9722222222222222 0.0033333333333332993 0.7155555555555555 0.25333333333333335 0.8555555555555556 0.10000000000000003
119 0.9677777777777778 0.014444444444444426 0.9688888888888889 0.0022222222222222365 0.7077777777777778 0.26333333333333336 0.8677777777777778 0.08555555555555555
120 0.971111111111111 0.011111111111111127 0.9666666666666667 0.0022222222222222365 0.7155555555555556 0.2577777777777778 0.8822222222222222 0.07333333333333336
121 0.9766666666666667 0.0033333333333332993 0.9633333333333334 0.003333333333333355 0.7122222222222223 0.2611111111111111 0.8822222222222222 0.08000000000000002
122 0.9755555555555555 0.0044444444444444176 0.9666666666666667 0.00666666666666671 0.7055555555555555 0.2611111111111111 0.8855555555555555 0.07444444444444442
123 0.98 0.0 0.9677777777777778 0.005555555555555591 0.6888888888888889 0.2733333333333333 0.8788888888888888 0.07666666666666672
124 0.9733333333333334 0.002222222222222181 0.97 0.007777777777777772 0.6888888888888889 0.2644444444444444 0.8655555555555556 0.08777777777777779
125 0.9722222222222223 0.0011111111111111183 0.9766666666666667 0.0033333333333332993 0.6855555555555556 0.2655555555555556 0.8822222222222222 0.07777777777777778
126 0.9711111111111111 0.0022222222222222365 0.9755555555555555 0.0 0.6977777777777777 0.26 0.8744444444444445 0.0922222222222222
127 0.9755555555555555 0.002222222222222181 0.9677777777777778 0.0011111111111111183 0.7144444444444444 0.24555555555555553 0.8766666666666667 0.09000000000000002
128 0.9688888888888889 0.004444444444444473 0.9655555555555555 0.005555555555555591 0.7166666666666667 0.24777777777777776 0.8755555555555556 0.09555555555555556
129 0.97 0.0011111111111111183 0.9677777777777778 0.003333333333333355 0.7166666666666667 0.25222222222222224 0.8855555555555555 0.08999999999999997
130 0.9688888888888889 0.0022222222222222365 0.9655555555555555 0.0011111111111111183 0.7177777777777778 0.2511111111111111 0.8811111111111112 0.08777777777777779
131 0.9666666666666667 0.004444444444444473 0.9711111111111111 0.0022222222222222365 0.721111111111111 0.23888888888888887 0.8777777777777778 0.09111111111111114
132 0.9655555555555555 0.003333333333333355 0.9755555555555555 0.0044444444444444176 0.711111111111111 0.24888888888888888 0.8822222222222222 0.09111111111111114
133 0.9744444444444444 0.007777777777777772 0.9766666666666667 0.010000000000000009 0.7211111111111111 0.25000000000000006 0.8744444444444444 0.08777777777777779
134 0.9766666666666666 0.0011111111111111183 0.9755555555555555 0.00888888888888889 0.7155555555555555 0.25333333333333335 0.8666666666666667 0.0977777777777778
135 0.9766666666666667 0.0033333333333332993 0.9822222222222222 0.011111111111111072 0.7055555555555556 0.26777777777777784 0.8688888888888888 0.09555555555555556
136 0.97 0.003333333333333355 0.98 0.006666666666666654 0.7055555555555556 0.2811111111111111 0.8677777777777778 0.09666666666666668
137 0.9722222222222222 0.0033333333333332993 0.9766666666666666 0.0011111111111111183 0.7266666666666667 0.2577777777777778 0.8755555555555555 0.08444444444444443
138 0.9655555555555555 0.003333333333333355 0.98 0.0 0.73 0.2544444444444445 0.8811111111111112 0.08555555555555555
139 0.9666666666666667 0.0022222222222222365 0.9822222222222222 0.004444444444444473 0.7288888888888889 0.24888888888888888 0.8811111111111112 0.08777777777777779
140 0.9688888888888889 0.0022222222222222365 0.981111111111111 0.0011111111111111183 0.7288888888888889 0.24000000000000002 0.8855555555555555 0.08111111111111113
141 0.9722222222222222 0.0033333333333332993 0.9822222222222222 0.0022222222222222365 0.7133333333333334 0.24666666666666665 0.8844444444444445 0.08666666666666667
142 0.9766666666666667 0.007777777777777772 0.9866666666666667 0.0 0.7 0.25333333333333335 0.8911111111111112 0.08222222222222225
143 0.9788888888888889 0.005555555555555536 0.9822222222222222 0.0 0.7 0.2644444444444444 0.8888888888888888 0.08222222222222225
144 0.98 0.00888888888888889 0.9777777777777777 0.0022222222222222365 0.6888888888888889 0.2733333333333333 0.8888888888888888 0.08444444444444449
145 0.9777777777777779 0.006666666666666654 0.9733333333333334 0.006666666666666654 0.6977777777777778 0.27111111111111114 0.8777777777777778 0.09777777777777774
146 0.9822222222222222 0.0022222222222222365 0.9688888888888889 0.006666666666666654 0.7077777777777777 0.27222222222222225 0.8677777777777778 0.10555555555555557
147 0.9722222222222222 0.0033333333333332993 0.9688888888888889 0.0022222222222222365 0.7077777777777777 0.2677777777777778 0.8555555555555556 0.11333333333333334
148 0.97 0.0011111111111111183 0.971111111111111 0.0044444444444444176 0.71 0.26555555555555554 0.8611111111111112 0.11000000000000004
149 0.9688888888888889 0.0022222222222222365 0.971111111111111 0.0044444444444444176 0.7144444444444444 0.25666666666666665 0.8611111111111112 0.1077777777777778
150 0.971111111111111 0.0044444444444444176 0.9788888888888889 0.0011111111111111183 0.7022222222222222 0.26 0.8522222222222222 0.10333333333333335
151 0.9755555555555555 0.0044444444444444176 0.9766666666666667 0.0033333333333332993 0.7011111111111111 0.2544444444444445 0.8566666666666667 0.09888888888888892
152 0.9788888888888889 0.005555555555555536 0.9733333333333334 0.0 0.6955555555555556 0.26888888888888884 0.8633333333333333 0.1011111111111111
153 0.981111111111111 0.005555555555555591 0.97 0.0011111111111111183 0.6811111111111111 0.2766666666666666 0.8588888888888888 0.10555555555555557
154 0.9822222222222222 0.004444444444444473 0.9722222222222222 0.0033333333333332993 0.6833333333333333 0.27444444444444444 0.8655555555555555 0.10999999999999999
155 0.9788888888888889 0.003333333333333355 0.9688888888888889 0.006666666666666654 0.6733333333333333 0.28222222222222226 0.8766666666666667 0.1077777777777778
156 0.971111111111111 0.0044444444444444176 0.9733333333333334 0.0 0.6722222222222222 0.2855555555555555 0.8700000000000001 0.10333333333333335
157 0.9677777777777777 0.007777777777777772 0.9733333333333334 0.0 0.6722222222222223 0.29 0.8644444444444445 0.10444444444444445
158 0.9688888888888889 0.006666666666666654 0.9688888888888889 0.0022222222222222365 0.6955555555555556 0.2755555555555556 0.8655555555555555 0.09666666666666668
159 0.9644444444444444 0.00666666666666671 0.9722222222222223 0.0011111111111111183 0.7011111111111111 0.27222222222222225 0.8733333333333333 0.08888888888888885
160 0.9733333333333334 0.0044444444444444176 0.9711111111111111 0.0 0.6955555555555556 0.2777777777777778 0.8711111111111112 0.09333333333333332
161 0.9777777777777777 0.0022222222222222365 0.971111111111111 0.0044444444444444176 0.7077777777777778 0.26333333333333336 0.8755555555555556 0.09555555555555556
162 0.9766666666666667 0.0033333333333332993 0.9733333333333334 0.002222222222222181 0.7066666666666667 0.25333333333333335 0.8777777777777778 0.09555555555555556
163 0.9777777777777777 0.0022222222222222365 0.9722222222222222 0.005555555555555536 0.7 0.2577777777777777 0.8766666666666667 0.09666666666666668
164 0.9755555555555555 0.006666666666666654 0.97 0.005555555555555536 0.7044444444444444 0.2488888888888889 0.8666666666666667 0.10444444444444445
165 0.9777777777777779 0.011111111111111127 0.9688888888888889 0.006666666666666654 0.7077777777777778 0.2411111111111111 0.86 0.10888888888888892
166 0.9788888888888889 0.007777777777777772 0.971111111111111 0.00888888888888889 0.71 0.2388888888888889 0.8611111111111112 0.10333333333333335
167 0.9733333333333334 0.00888888888888889 0.9722222222222222 0.007777777777777772 0.711111111111111 0.24666666666666665 0.8544444444444445 0.1166666666666667
168 0.971111111111111 0.00888888888888889 0.9644444444444444 0.0022222222222222365 0.7122222222222222 0.25 0.8611111111111112 0.11222222222222222
169 0.97 0.003333333333333355 0.9666666666666667 0.0022222222222222365 0.72 0.24666666666666667 0.8755555555555556 0.0977777777777778
170 0.97 0.005555555555555536 0.9644444444444444 0.0 0.7188888888888889 0.25222222222222224 0.8677777777777778 0.10333333333333335
171 0.9711111111111111 0.0022222222222222365 0.9655555555555555 0.005555555555555591 0.7133333333333334 0.26666666666666666 0.8766666666666667 0.10333333333333335
172 0.971111111111111 0.0044444444444444176 0.9666666666666667 0.0 0.7033333333333334 0.26777777777777784 0.8766666666666667 0.1011111111111111
173 0.9722222222222223 0.0011111111111111183 0.9766666666666666 0.0011111111111111183 0.7066666666666667 0.2644444444444444 0.8722222222222222 0.10111111111111115
174 0.9755555555555555 0.002222222222222181 0.9711111111111111 0.0022222222222222365 0.7122222222222222 0.25222222222222224 0.8744444444444445 0.09888888888888892
175 0.9777777777777777 0.0022222222222222365 0.9688888888888889 0.0022222222222222365 0.7155555555555555 0.24444444444444444 0.87 0.10111111111111115
176 0.9788888888888889 0.003333333333333355 0.9722222222222222 0.005555555555555536 0.72 0.23777777777777775 0.8777777777777778 0.09333333333333332
177 0.9788888888888889 0.005555555555555536 0.971111111111111 0.0044444444444444176 0.7088888888888889 0.24444444444444446 0.8722222222222222 0.09444444444444444
178 0.9822222222222223 0.00888888888888889 0.9688888888888889 0.006666666666666654 0.7244444444444444 0.23111111111111113 0.8788888888888888 0.08777777777777779
179 0.9766666666666667 0.005555555555555536 0.9788888888888889 0.0011111111111111183 0.7155555555555555 0.24666666666666665 0.8766666666666667 0.08777777777777779
180 0.9755555555555555 0.002222222222222181 0.9788888888888889 0.003333333333333355 0.72 0.23111111111111113 0.8777777777777778 0.08666666666666667
181 0.97 0.0011111111111111183 0.9777777777777779 0.006666666666666654 0.73 0.22111111111111115 0.8755555555555556 0.09111111111111109
182 0.97 0.005555555555555536 0.98 0.0022222222222222365 0.711111111111111 0.24666666666666665 0.8633333333333333 0.1077777777777778
183 0.9677777777777778 0.003333333333333355 0.9766666666666666 0.0011111111111111183 0.7044444444444444 0.2577777777777778 0.8655555555555556 0.11666666666666664
184 0.9722222222222223 0.0011111111111111183 0.9777777777777777 0.0 0.7022222222222223 0.2688888888888889 0.8655555555555555 0.11222222222222222
185 0.9755555555555555 0.002222222222222181 0.9755555555555555 0.0 0.6877777777777778 0.2811111111111111 0.8655555555555555 0.10999999999999999
186 0.9766666666666666 0.0011111111111111183 0.9766666666666667 0.005555555555555536 0.6822222222222223 0.27111111111111114 0.8655555555555556 0.10555555555555557
187 0.97 0.0011111111111111183 0.9744444444444444 0.007777777777777772 0.6922222222222223 0.26333333333333336 0.8822222222222222 0.09333333333333332
188 0.9722222222222222 0.0033333333333332993 0.9788888888888889 0.007777777777777772 0.6977777777777778 0.2511111111111111 0.8688888888888889 0.10222222222222221
189 0.97 0.003333333333333355 0.981111111111111 0.01222222222222219 0.7044444444444444 0.24222222222222223 0.8722222222222222 0.09666666666666668
190 0.9733333333333334 0.0044444444444444176 0.9777777777777779 0.011111111111111127 0.7022222222222222 0.24444444444444444 0.8688888888888888 0.09555555555555556
191 0.9733333333333334 0.002222222222222181 0.9733333333333334 0.0044444444444444176 0.7066666666666667 0.26 0.8755555555555556 0.09111111111111109
192 0.9766666666666667 0.0033333333333332993 0.9711111111111111 0.0022222222222222365 0.7133333333333334 0.24666666666666665 0.8777777777777778 0.08444444444444443
193 0.981111111111111 0.003333333333333355 0.97 0.005555555555555536 0.6977777777777778 0.25555555555555554 0.8822222222222222 0.0822222222222222
194 0.98 0.004444444444444473 0.9733333333333334 0.00888888888888889 0.7022222222222223 0.25333333333333335 0.8733333333333333 0.0977777777777778
195 0.9788888888888889 0.005555555555555536 0.9688888888888889 0.00888888888888889 0.7022222222222223 0.25333333333333335 0.8766666666666667 0.09666666666666668
196 0.9788888888888889 0.003333333333333355 0.9688888888888889 0.004444444444444473 0.6888888888888889 0.26888888888888884 0.8777777777777778 0.09555555555555556
197 0.9744444444444444 0.0011111111111110628 0.9722222222222222 0.0033333333333332993 0.68 0.2911111111111111 0.8711111111111112 0.1044444444444444
198 0.9766666666666666 0.0011111111111111183 0.9711111111111111 0.0022222222222222365 0.6866666666666668 0.2866666666666667 0.8766666666666667 0.09666666666666668
199 0.97 0.0011111111111111183 0.9744444444444444 0.010000000000000009 0.6866666666666666 0.28444444444444444 0.8755555555555555 0.08666666666666667
200 0.9677777777777778 0.0011111111111111183 0.971111111111111 0.013333333333333364 0.6933333333333334 0.27555555555555555 0.8644444444444445 0.08666666666666667
201 0.9711111111111111 0.0022222222222222365 0.9677777777777777 0.007777777777777772 0.7122222222222222 0.25666666666666665 0.8566666666666667 0.0922222222222222
202 0.9622222222222222 0.0022222222222222365 0.9677777777777777 0.007777777777777772 0.71 0.26333333333333336 0.8522222222222222 0.0922222222222222
203 0.9633333333333334 0.0011111111111111183 0.9655555555555555 0.0011111111111111183 0.6966666666666667 0.27444444444444444 0.8533333333333333 0.09555555555555556
204 0.9688888888888889 0.0022222222222222365 0.9666666666666667 0.004444444444444473 0.7033333333333334 0.26777777777777784 0.8522222222222222 0.10555555555555551
205 0.97 0.0011111111111111183 0.9622222222222222 0.004444444444444473 0.7066666666666667 0.26222222222222225 0.8566666666666667 0.10777777777777775
206 0.9722222222222223 0.0011111111111111183 0.971111111111111 0.006666666666666654 0.6977777777777778 0.2733333333333333 0.8544444444444445 0.10777777777777775
207 0.9744444444444444 0.0033333333333332993 0.9722222222222223 0.0011111111111111183 0.7044444444444444 0.25555555555555554 0.8622222222222222 0.10222222222222221
208 0.9744444444444444 0.0011111111111110628 0.9755555555555555 0.0 0.7077777777777777 0.25222222222222224 0.8566666666666667 0.10555555555555557
209 0.9688888888888889 0.004444444444444473 0.98 0.0022222222222222365 0.701111111111111 0.25666666666666665 0.8633333333333333 0.09666666666666662
210 0.9688888888888889 0.004444444444444473 0.98 0.004444444444444473 0.7088888888888889 0.26 0.8722222222222222 0.09888888888888892
211 0.9688888888888889 0.004444444444444473 0.9833333333333334 0.0011111111111111183 0.6933333333333334 0.27111111111111114 0.8711111111111112 0.09555555555555556
212 0.9677777777777778 0.003333333333333355 0.9833333333333334 0.003333333333333355 0.6911111111111111 0.27111111111111114 0.8777777777777778 0.09555555555555556
213 0.9688888888888889 0.011111111111111127 0.9777777777777777 0.0022222222222222365 0.6966666666666667 0.27444444444444444 0.8855555555555555 0.09888888888888892
214 0.9666666666666667 0.00666666666666671 0.9822222222222223 0.00888888888888889 0.6877777777777778 0.27888888888888885 0.8788888888888888 0.1011111111111111
215 0.9744444444444444 0.0011111111111110628 0.9811111111111112 0.007777777777777772 0.6877777777777778 0.27666666666666667 0.8688888888888888 0.10000000000000003
216 0.9755555555555555 0.002222222222222181 0.98 0.00888888888888889 0.6966666666666667 0.27222222222222225 0.8677777777777778 0.10333333333333335
217 0.9811111111111112 0.007777777777777772 0.9766666666666667 0.0033333333333332993 0.6877777777777778 0.2833333333333333 0.8744444444444445 0.09888888888888892
218 0.98 0.00888888888888889 0.9777777777777779 0.0044444444444444176 0.6822222222222223 0.2822222222222222 0.8677777777777778 0.10555555555555557
219 0.981111111111111 0.003333333333333355 0.9777777777777779 0.006666666666666654 0.6933333333333334 0.2644444444444444 0.87 0.09888888888888892
220 0.9755555555555555 0.006666666666666654 0.9788888888888889 0.003333333333333355 0.6866666666666666 0.27555555555555555 0.8677777777777778 0.11222222222222222
221 0.9755555555555555 0.0 0.9855555555555555 0.0011111111111111183 0.6833333333333333 0.2766666666666666 0.8522222222222222 0.11444444444444446
222 0.9755555555555555 0.0 0.9877777777777779 0.003333333333333355 0.68 0.2733333333333333 0.8488888888888888 0.11333333333333334
223 0.97 0.005555555555555536 0.981111111111111 0.005555555555555591 0.6766666666666667 0.2788888888888889 0.86 0.10444444444444445
224 0.9677777777777777 0.010000000000000009 0.9788888888888889 0.005555555555555536 0.6822222222222223 0.2688888888888889 0.8622222222222222 0.10888888888888892
225 0.9666666666666666 0.00888888888888889 0.9777777777777779 0.00888888888888889 0.6922222222222222 0.26555555555555554 0.8733333333333333 0.10222222222222221
226 0.9644444444444444 0.011111111111111072 0.9755555555555555 0.0044444444444444176 0.6888888888888889 0.27555555555555555 0.8777777777777778 0.10666666666666669
227 0.9611111111111111 0.007777777777777772 0.9733333333333334 0.006666666666666654 0.7022222222222222 0.2666666666666667 0.87 0.10777777777777775
228 0.9688888888888889 0.0022222222222222365 0.9766666666666667 0.0033333333333332993 0.6944444444444444 0.27444444444444444 0.8633333333333333 0.11222222222222222
229 0.9633333333333334 0.0011111111111111183 0.9733333333333334 0.0 0.6977777777777777 0.2777777777777778 0.8622222222222222 0.11111111111111116
230 0.9622222222222223 0.00888888888888889 0.9722222222222223 0.0011111111111111183 0.6922222222222223 0.2788888888888889 0.8600000000000001 0.11333333333333334
231 0.9688888888888889 0.004444444444444473 0.9766666666666666 0.0011111111111111183 0.6766666666666666 0.29000000000000004 0.8688888888888889 0.10444444444444445
232 0.9666666666666667 0.004444444444444473 0.9855555555555555 0.0011111111111111183 0.6955555555555556 0.2755555555555556 0.8644444444444445 0.10444444444444445
233 0.9677777777777778 0.003333333333333355 0.9866666666666667 0.004444444444444473 0.6966666666666667 0.26555555555555554 0.8744444444444445 0.09888888888888892
234 0.9722222222222222 0.0033333333333332993 0.9877777777777779 0.0011111111111111183 0.7055555555555555 0.2611111111111111 0.8788888888888888 0.08777777777777779
235 0.971111111111111 0.006666666666666654 0.9788888888888889 0.005555555555555536 0.7111111111111111 0.25333333333333335 0.87 0.09444444444444444
236 0.9755555555555555 0.006666666666666654 0.9755555555555555 0.0044444444444444176 0.7077777777777777 0.24999999999999997 0.86 0.10888888888888892
237 0.9744444444444444 0.007777777777777772 0.9733333333333334 0.006666666666666654 0.71 0.25222222222222224 0.8566666666666667 0.10999999999999999
238 0.9744444444444444 0.0011111111111110628 0.9666666666666667 0.011111111111111072 0.6988888888888889 0.25666666666666665 0.8477777777777777 0.1077777777777778
239 0.9755555555555555 0.00888888888888889 0.9633333333333334 0.010000000000000009 0.6811111111111111 0.2677777777777778 0.8422222222222222 0.11555555555555552
240 0.9744444444444444 0.012222222222222245 0.9611111111111111 0.007777777777777772 0.6688888888888889 0.28444444444444444 0.8522222222222222 0.10555555555555551
241 0.9766666666666667 0.005555555555555536 0.9611111111111111 0.010000000000000009 0.6511111111111111 0.2977777777777778 0.8577777777777778 0.10444444444444445
242 0.9733333333333334 0.0044444444444444176 0.9622222222222222 0.013333333333333308 0.6455555555555555 0.31000000000000005 0.8588888888888888 0.1077777777777778
243 0.9722222222222222 0.005555555555555536 0.9733333333333334 0.00888888888888889 0.6577777777777778 0.30666666666666664 0.8644444444444445 0.10666666666666669
244 0.9666666666666667 0.0 0.971111111111111 0.0044444444444444176 0.6611111111111111 0.30333333333333334 0.86 0.10666666666666669
245 0.9644444444444444 0.0022222222222222365 0.9733333333333334 0.0 0.6799999999999999 0.2822222222222222 0.86 0.10888888888888892
246 0.9655555555555555 0.003333333333333355 0.9733333333333334 0.006666666666666654 0.6911111111111111 0.27111111111111114 0.8633333333333333 0.10555555555555557
247 0.9688888888888889 0.004444444444444473 0.97 0.007777777777777772 0.7033333333333334 0.25666666666666665 0.8622222222222222 0.10666666666666669
248 0.9655555555555555 0.0011111111111111183 0.9733333333333334 0.00888888888888889 0.7077777777777777 0.2544444444444445 0.8533333333333333 0.1111111111111111
249 0.9677777777777778 0.0011111111111111183 0.9766666666666667 0.005555555555555536 0.7233333333333334 0.23222222222222225 0.8544444444444445 0.11222222222222222
250 0.9722222222222223 0.0011111111111111183 0.98 0.0022222222222222365 0.7033333333333334 0.2411111111111111 0.8488888888888888 0.11333333333333334
251 0.9733333333333334 0.006666666666666654 0.9788888888888889 0.003333333333333355 0.6977777777777777 0.24444444444444444 0.8488888888888889 0.11777777777777776
252 0.9766666666666667 0.0033333333333332993 0.9788888888888889 0.003333333333333355 0.6955555555555556 0.24222222222222226 0.8566666666666667 0.1166666666666667
253 0.9744444444444444 0.005555555555555536 0.9766666666666666 0.0011111111111111183 0.6911111111111111 0.25333333333333335 0.8555555555555556 0.12444444444444441
254 0.9744444444444444 0.007777777777777772 0.9755555555555555 0.0 0.6977777777777778 0.25333333333333335 0.8655555555555555 0.11222222222222222
255 0.9722222222222222 0.005555555555555536 0.9744444444444444 0.0011111111111110628 0.6966666666666667 0.2611111111111111 0.8611111111111112 0.11222222222222222
256 0.971111111111111 0.006666666666666654 0.9766666666666667 0.0033333333333332993 0.6844444444444444 0.2755555555555555 0.8533333333333333 0.1111111111111111
257 0.9655555555555555 0.005555555555555591 0.9755555555555555 0.002222222222222181 0.6866666666666666 0.2777777777777778 0.8477777777777777 0.11666666666666664
258 0.9677777777777778 0.003333333333333355 0.9755555555555555 0.0044444444444444176 0.68 0.2755555555555556 0.8455555555555556 0.11888888888888888
259 0.9733333333333334 0.0 0.9766666666666667 0.005555555555555536 0.69 0.2722222222222222 0.8411111111111111 0.1255555555555556
260 0.9722222222222222 0.0033333333333332993 0.9788888888888889 0.003333333333333355 0.6844444444444444 0.26666666666666666 0.8455555555555555 0.13
261 0.9744444444444444 0.0033333333333332993 0.981111111111111 0.0011111111111111183 0.6922222222222222 0.25666666666666665 0.8344444444444444 0.1433333333333333
262 0.9733333333333334 0.0 0.981111111111111 0.0011111111111111183 0.6900000000000001 0.2655555555555556 0.8511111111111112 0.1288888888888889
263 0.9722222222222222 0.0033333333333332993 0.9844444444444445 0.0022222222222222365 0.6977777777777778 0.2644444444444444 0.8444444444444444 0.1333333333333333
264 0.9733333333333334 0.002222222222222181 0.9833333333333334 0.003333333333333355 0.7077777777777778 0.2588888888888889 0.8444444444444444 0.12888888888888894
265 0.9722222222222222 0.0033333333333332993 0.98 0.0022222222222222365 0.7122222222222223 0.2611111111111111 0.8544444444444445 0.11888888888888893
266 0.9788888888888889 0.0011111111111111183 0.9844444444444445 0.0 0.7166666666666667 0.24777777777777776 0.8555555555555555 0.12
267 0.9744444444444444 0.0011111111111110628 0.9877777777777779 0.003333333333333355 0.7022222222222222 0.2577777777777778 0.8566666666666667 0.1166666666666667
268 0.9766666666666666 0.0011111111111111183 0.9866666666666667 0.0022222222222222365 0.6944444444444444 0.2611111111111111 0.8544444444444445 0.12555555555555553
269 0.981111111111111 0.0011111111111111183 0.9844444444444445 0.004444444444444473 0.6877777777777778 0.2722222222222222 0.8488888888888888 0.1288888888888889
270 0.98 0.0022222222222222365 0.9811111111111112 0.007777777777777772 0.6811111111111111 0.2766666666666666 0.8388888888888888 0.13666666666666666
271 0.98 0.004444444444444473 0.981111111111111 0.005555555555555591 0.6844444444444444 0.27999999999999997 0.8355555555555556 0.13777777777777778
272 0.9744444444444444 0.007777777777777772 0.9788888888888889 0.003333333333333355 0.6844444444444444 0.2777777777777778 0.8411111111111111 0.13
273 0.9666666666666667 0.00666666666666671 0.9833333333333334 0.003333333333333355 0.6833333333333333 0.2766666666666666 0.8433333333333333 0.12777777777777782
274 0.9622222222222223 0.006666666666666654 0.9833333333333334 0.003333333333333355 0.6911111111111111 0.2733333333333333 0.8355555555555556 0.1355555555555556
275 0.96 0.0044444444444444176 0.9855555555555555 0.003333333333333355 0.6822222222222223 0.2688888888888889 0.8511111111111112 0.12444444444444441
276 0.9655555555555555 0.003333333333333355 0.981111111111111 0.005555555555555591 0.6711111111111111 0.28222222222222226 0.8433333333333333 0.12777777777777782
277 0.9666666666666667 0.0 0.9777777777777779 0.011111111111111127 0.6733333333333333 0.28888888888888886 0.85 0.13222222222222224
278 0.9688888888888889 0.0 0.9755555555555555 0.006666666666666654 0.6788888888888889 0.2811111111111111 0.8466666666666667 0.1288888888888889
279 0.9733333333333334 0.0044444444444444176 0.9733333333333334 0.00888888888888889 0.6777777777777778 0.2822222222222222 0.8533333333333333 0.12666666666666665
280 0.9711111111111111 0.0022222222222222365 0.9744444444444444 0.007777777777777772 0.6911111111111111 0.26888888888888884 0.8566666666666667 0.12111111111111111
281 0.97 0.010000000000000009 0.9766666666666667 0.0033333333333332993 0.6844444444444444 0.2688888888888889 0.8655555555555555 0.11222222222222222
282 0.9755555555555555 0.011111111111111127 0.9788888888888889 0.0011111111111111183 0.6877777777777778 0.2544444444444444 0.8577777777777778 0.11777777777777776
283 0.9677777777777777 0.010000000000000009 0.98 0.0022222222222222365 0.6888888888888889 0.2666666666666667 0.86 0.12
284 0.961111111111111 0.014444444444444426 0.9744444444444444 0.0011111111111110628 0.6855555555555555 0.2544444444444444 0.8655555555555556 0.11666666666666664
285 0.9633333333333334 0.016666666666666663 0.971111111111111 0.0044444444444444176 0.6811111111111111 0.2611111111111111 0.8511111111111112 0.12666666666666665
286 0.9644444444444444 0.011111111111111072 0.9688888888888889 0.004444444444444473 0.6877777777777778 0.25666666666666665 0.8488888888888888 0.1288888888888889
287 0.97 0.007777777777777772 0.971111111111111 0.011111111111111127 0.6866666666666666 0.2644444444444444 0.8555555555555556 0.1288888888888889
288 0.9722222222222222 0.0033333333333332993 0.97 0.012222222222222245 0.6888888888888889 0.2644444444444444 0.8544444444444445 0.12777777777777777
289 0.9788888888888889 0.003333333333333355 0.9777777777777779 0.006666666666666654 0.6955555555555556 0.27111111111111114 0.8544444444444445 0.12777777777777777
290 0.98 0.006666666666666654 0.9733333333333334 0.002222222222222181 0.6933333333333334 0.26888888888888884 0.8522222222222222 0.12555555555555553
291 0.9755555555555555 0.006666666666666654 0.9711111111111111 0.0 0.6944444444444444 0.2677777777777778 0.8422222222222222 0.14
292 0.9777777777777779 0.006666666666666654 0.9655555555555555 0.005555555555555591 0.6977777777777777 0.26 0.8422222222222222 0.13555555555555554
293 0.9744444444444444 0.0033333333333332993 0.9677777777777778 0.0011111111111111183 0.6877777777777778 0.2611111111111111 0.8466666666666667 0.13111111111111112
294 0.9722222222222222 0.0033333333333332993 0.9677777777777778 0.003333333333333355 0.6722222222222223 0.27666666666666667 0.8422222222222222 0.1266666666666667
295 0.9722222222222222 0.005555555555555536 0.9722222222222222 0.005555555555555536 0.6633333333333333 0.28555555555555556 0.8477777777777777 0.11666666666666664
296 0.9766666666666666 0.0011111111111111183 0.9733333333333334 0.002222222222222181 0.6633333333333333 0.29222222222222227 0.8466666666666667 0.1111111111111111
297 0.9722222222222222 0.007777777777777772 0.9788888888888889 0.003333333333333355 0.6755555555555556 0.2911111111111111 0.8488888888888889 0.10666666666666669
298 0.97 0.007777777777777772 0.9755555555555555 0.002222222222222181 0.6799999999999999 0.2866666666666667 0.8511111111111112 0.11555555555555558
299 0.971111111111111 0.011111111111111127 0.981111111111111 0.003333333333333355 0.6933333333333334 0.2777777777777778 0.8444444444444444 0.12444444444444447
300 0.9688888888888889 0.011111111111111127 0.98 0.0 0.6911111111111111 0.27111111111111114 0.8466666666666667 0.1266666666666667
301 0.97 0.005555555555555536 0.981111111111111 0.0011111111111111183 0.6777777777777778 0.28444444444444444 0.8455555555555556 0.12777777777777782
302 0.9777777777777777 0.0022222222222222365 0.9722222222222222 0.005555555555555536 0.6711111111111111 0.2866666666666666 0.8488888888888888 0.12666666666666665
303 0.98 0.0 0.9722222222222222 0.010000000000000009 0.6744444444444444 0.27666666666666667 0.8455555555555555 0.13
304 0.9811111111111112 0.007777777777777772 0.971111111111111 0.013333333333333364 0.6822222222222222 0.2755555555555555 0.8511111111111112 0.1355555555555556
305 0.9822222222222222 0.004444444444444473 0.9666666666666667 0.011111111111111072 0.6777777777777778 0.28444444444444444 0.8422222222222222 0.14222222222222225
306 0.9822222222222222 0.0022222222222222365 0.9644444444444444 0.00888888888888889 0.6866666666666666 0.2733333333333333 0.8444444444444444 0.14
307 0.9788888888888889 0.005555555555555536 0.9655555555555555 0.005555555555555591 0.7022222222222222 0.2666666666666667 0.84 0.13555555555555554
308 0.9711111111111111 0.0022222222222222365 0.9644444444444444 0.004444444444444473 0.7011111111111111 0.2677777777777778 0.84 0.13555555555555554
309 0.97 0.0011111111111111183 0.97 0.005555555555555536 0.7066666666666667 0.25555555555555554 0.8455555555555556 0.12777777777777782
310 0.9677777777777778 0.0011111111111111183 0.9744444444444444 0.010000000000000009 0.7077777777777777 0.2544444444444445 0.8511111111111112 0.11777777777777781
311 0.9688888888888889 0.0 0.98 0.006666666666666654 0.6855555555555555 0.27444444444444444 0.85 0.11222222222222222
312 0.9688888888888889 0.0022222222222222365 0.9811111111111112 0.010000000000000009 0.6755555555555556 0.28 0.8433333333333333 0.11888888888888888
313 0.9722222222222223 0.0011111111111111183 0.9844444444444445 0.0022222222222222365 0.6855555555555556 0.28555555555555556 0.8466666666666667 0.11333333333333334
314 0.9755555555555555 0.0 0.9766666666666666 0.0011111111111111183 0.6988888888888889 0.27222222222222225 0.8533333333333333 0.1044444444444444
315 0.9744444444444444 0.0033333333333332993 0.9766666666666666 0.0011111111111111183 0.7033333333333334 0.2655555555555556 0.8466666666666667 0.12
316 0.9755555555555555 0.002222222222222181 0.98 0.0 0.7055555555555555 0.25666666666666665 0.8600000000000001 0.1111111111111111
317 0.9766666666666667 0.005555555555555536 0.9766666666666667 0.0033333333333332993 0.6944444444444444 0.2633333333333333 0.8511111111111112 0.11777777777777781
318 0.9766666666666667 0.005555555555555536 0.9711111111111111 0.0 0.6811111111111111 0.27444444444444444 0.8355555555555556 0.13333333333333336
319 0.9722222222222223 0.0011111111111111183 0.9733333333333334 0.0 0.6766666666666666 0.28777777777777774 0.8311111111111111 0.14
320 0.9711111111111111 0.0 0.9733333333333334 0.002222222222222181 0.6733333333333333 0.29555555555555557 0.8277777777777777 0.1388888888888889
321 0.9722222222222222 0.005555555555555536 0.9711111111111111 0.0022222222222222365 0.6855555555555555 0.29 0.8200000000000001 0.15111111111111114
322 0.9733333333333334 0.006666666666666654 0.9733333333333334 0.002222222222222181 0.6799999999999999 0.3022222222222222 0.8355555555555556 0.13333333333333336
323 0.9733333333333334 0.0044444444444444176 0.9777777777777777 0.0 0.6655555555555556 0.3055555555555556 0.8455555555555555 0.13
324 0.9766666666666667 0.0033333333333332993 0.9755555555555555 0.002222222222222181 0.6599999999999999 0.3 0.8355555555555556 0.13111111111111112
325 0.9755555555555555 0.002222222222222181 0.9777777777777777 0.0022222222222222365 0.6622222222222223 0.2933333333333334 0.84 0.12222222222222223
326 0.9655555555555555 0.005555555555555591 0.9788888888888889 0.0011111111111111183 0.6711111111111111 0.27555555555555555 0.8344444444444444 0.13
327 0.9611111111111111 0.007777777777777772 0.9733333333333334 0.0044444444444444176 0.6788888888888889 0.26555555555555554 0.8455555555555556 0.1255555555555556
328 0.9644444444444444 0.00888888888888889 0.97 0.003333333333333355 0.6755555555555556 0.27111111111111114 0.8411111111111111 0.1388888888888889
329 0.9644444444444444 0.0022222222222222365 0.9755555555555555 0.002222222222222181 0.6655555555555556 0.2811111111111111 0.85 0.13222222222222224
330 0.9688888888888889 0.0022222222222222365 0.9688888888888889 0.0022222222222222365 0.6711111111111111 0.27999999999999997 0.8500000000000001 0.13666666666666666
331 0.9722222222222223 0.0011111111111111183 0.9722222222222223 0.0011111111111111183 0.6777777777777778 0.2822222222222222 0.8422222222222222 0.13777777777777778
332 0.9744444444444444 0.0033333333333332993 0.9733333333333334 0.0 0.6755555555555556 0.2866666666666666 0.8400000000000001 0.1288888888888889
333 0.9733333333333334 0.002222222222222181 0.9733333333333334 0.002222222222222181 0.6755555555555556 0.29333333333333333 0.8444444444444444 0.12444444444444447
334 0.9744444444444444 0.0033333333333332993 0.97 0.0011111111111111183 0.6844444444444444 0.28444444444444444 0.8533333333333333 0.12222222222222218
335 0.9744444444444444 0.0033333333333332993 0.9711111111111111 0.0022222222222222365 0.6688888888888889 0.2955555555555555 0.8488888888888888 0.12666666666666665
336 0.9777777777777777 0.0022222222222222365 0.97 0.003333333333333355 0.6788888888888889 0.28777777777777774 0.85 0.13444444444444448
337 0.9777777777777779 0.0044444444444444176 0.9722222222222223 0.0011111111111111183 0.6855555555555555 0.27444444444444444 0.8411111111111111 0.1433333333333333
338 0.9722222222222222 0.005555555555555536 0.9755555555555555 0.002222222222222181 0.6822222222222223 0.2733333333333333 0.8388888888888889 0.1433333333333333
339 0.9744444444444444 0.005555555555555536 0.9788888888888889 0.005555555555555536 0.6922222222222222 0.2677777777777778 0.8233333333333333 0.15666666666666668
340 0.9744444444444444 0.0033333333333332993 0.981111111111111 0.003333333333333355 0.7066666666666667 0.25111111111111106 0.8244444444444444 0.15333333333333332
341 0.9722222222222223 0.0011111111111111183 0.9788888888888889 0.003333333333333355 0.6777777777777778 0.2866666666666666 0.8311111111111111 0.14666666666666667
342 0.9766666666666667 0.007777777777777772 0.9744444444444444 0.0033333333333332993 0.6733333333333333 0.2866666666666666 0.8355555555555556 0.14666666666666667
343 0.9677777777777778 0.01222222222222219 0.9755555555555555 0.002222222222222181 0.6811111111111111 0.27444444444444444 0.85 0.13444444444444448
344 0.9644444444444444 0.013333333333333308 0.9722222222222223 0.0011111111111111183 0.6755555555555556 0.2777777777777778 0.8511111111111112 0.13111111111111112
345 0.9677777777777777 0.007777777777777772 0.9733333333333334 0.002222222222222181 0.6833333333333333 0.27222222222222225 0.8522222222222222 0.12555555555555553


==> Results/logs/pong_results.txt <==
episodes	DQV	DQV-Max	DQN	DDQN
0	-20.626496988193402	-21.0	-20.757544667133175	-20.554742478382984
1	-20.622606571712446	-21.0	-20.7354753305545	-20.575211380622626
2	-20.616958570701165	-21.0	-20.69551612741575	-20.609031476514726
3	-20.612416719049868	-21.0	-20.64398977089388	-20.643961116830788
4	-20.61050937109544	-21.0	-20.58666055080472	-20.666678919249478
5	-20.609804540586886	-21.0	-20.527118917518468	-20.667514494367392
6	-20.606057266659178	-21.0	-20.467635475828953	-20.644413940094527
7	-20.594207394901126	-21.0	-20.41157310901241	-20.60344718063419
8	-20.571499325014134	-21.0	-20.365282273638798	-20.555554774892666
9	-20.5399376518575	-21.0	-20.33747148144087	-20.511416451764877
10	-20.50706262125895	-21.0	-20.33514968714214	-20.47766045579378
11	-20.48387619616971	-21.0	-20.357916611900837	-20.45630500914843
12	-20.480951997793895	-21.0	-20.39478107858796	-20.44715851031646
13	-20.504321244086977	-21.0	-20.426800536252042	-20.450304691571002
14	-20.552852574760465	-21.0	-20.435598373540593	-20.466636694297833
15	-20.618696117296064	-21.0	-20.41307743411026	-20.49575828971721
16	-20.690669869395407	-21.0	-20.36656791149669	-20.53400981354367
17	-20.758569478160457	-21.0	-20.315363515011782	-20.574545178176365
18	-20.81627721080624	-21.0	-20.280837556842492	-20.609465824635745
19	-20.86248186973847	-21.0	-20.27537159007863	-20.632308483854352
20	-20.898765909836197	-21.0	-20.296218078426335	-20.639041621318672
21	-20.92718061297377	-21.0	-20.32760129896546	-20.627491908365297
22	-20.948521778861597	-21.0	-20.348733718064267	-20.59662451098016
23	-20.962138768654246	-21.0	-20.343669595113926	-20.54705818590847
24	-20.966179847990627	-21.0	-20.308140041768905	-20.482406214226963
25	-20.958352013824296	-21.0	-20.251394416311435	-20.410275436799303
26	-20.936577418396816	-21.0	-20.19240566493543	-20.341129394745508
27	-20.89972589281216	-21.0	-20.15264000539085	-20.285280320086628
28	-20.84869649820793	-21.0	-20.148570138167415	-20.249333699390384
29	-20.787181653495672	-21.0	-20.18681919028377	-20.23448696248539
30	-20.72162992863583	-21.0	-20.262958107751267	-20.237310749140583
31	-20.660301187666718	-21.0	-20.363619442428618	-20.252385048640882
32	-20.611542823162253	-21.0	-20.470838132058457	-20.27461499176956
33	-20.58193243690538	-21.0	-20.56762187834164	-20.300488536478507
34	-20.574727225490584	-21.0	-20.64284195879523	-20.32811403744926
35	-20.5887125995538	-21.0	-20.694131679895303	-20.35687573565248
36	-20.618254415558084	-21.0	-20.726818588198963	-20.386794509768286
37	-20.6545696470212	-21.0	-20.749366035511983	-20.417392010862294
38	-20.688139296793025	-21.0	-20.76807953586703	-20.446697508479794
39	-20.71145584937284	-21.0	-20.783952147380923	-20.47167457329249
40	-20.720959595651493	-21.0	-20.793624561073766	-20.490745701711933
41	-20.71772126461623	-21.0	-20.792961810883018	-20.505774519425565
42	-20.706535016089475	-21.0	-20.78081821683811	-20.52230505037005
43	-20.69385721202439	-21.0	-20.759899893034053	-20.54663093196846
44	-20.685130918795195	-21.0	-20.735181783131782	-20.582034374475164
45	-20.682757144932292	-21.0	-20.710837932730882	-20.62622291289003
46	-20.685643412072842	-21.0	-20.68781055976867	-20.67166422254916
47	-20.6908619795819	-21.0	-20.663679237167724	-20.708529140938218
48	-20.69586719742868	-21.0	-20.634559468611606	-20.72873658616309
49	-20.699884672250207	-21.0	-20.59834513268477	-20.729577606795303
50	-20.702716582172336	-21.0	-20.55742236436229	-20.715205715477616
51	-20.70306189374186	-21.0	-20.519050492565917	-20.694841485817058
52	-20.697617399246116	-21.0	-20.492476585417066	-20.67852327550455
53	-20.68232852394484	-21.0	-20.4842372426752	-20.67211953968812
54	-20.654452114866086	-20.999955388657227	-20.49424508015776	-20.674178139784495
55	-20.614367929130637	-20.999839905234108	-20.51551904496064	-20.6760361924228
56	-20.56610861801222	-20.999463586722793	-20.537386491844142	-20.665072745128835
57	-20.51712702341112	-20.998442627838653	-20.550339580844366	-20.62988962689056
58	-20.477099895440062	-20.995944176256785	-20.549433621132522	-20.565456534382104
59	-20.455590737437124	-20.990475848220335	-20.534904332492623	-20.476637905296396
60	-20.458938873105325	-20.979920714401707	-20.510847186741586	-20.37826281131305
61	-20.487720453837426	-20.96187541756652	-20.483560635950752	-20.290831072147746
62	-20.536315762816553	-20.934595293077603	-20.46030374931697	-20.23297763074885
63	-20.5947887656311	-20.898223373561272	-20.44818522265109	-20.21406641508555
64	-20.651351277266272	-20.855538253832087	-20.452621335776676	-20.231365666936906
65	-20.69453623502647	-20.811504477375593	-20.475037653432402	-20.273463429354557
66	-20.71464839130857	-20.771569264576524	-20.510997985481502	-20.327799312161574
67	-20.705372197633558	-20.739891357587553	-20.55057356244422	-20.386645184812465
68	-20.66539711873024	-20.718401411712996	-20.58136047969775	-20.44747964887582
69	-20.59913524309092	-20.70774895270129	-20.59330648114517	-20.50856964095916
70	-20.51575826313777	-20.707938399640543	-20.582435131901864	-20.564067959560095
71	-20.426689117458206	-20.718112643972162	-20.55130533180329	-20.60308501161329
72	-20.342324391099524	-20.734535756420527	-20.506714171631344	-20.61358630862437
73	-20.269942616524872	-20.74920110085201	-20.457207361045306	-20.588635272711688
74	-20.213490049650773	-20.75060515109292	-20.41186032495588	-20.531264693130126
75	-20.175100172553133	-20.727929697285248	-20.38009050742766	-20.455573608700504
76	-20.156919927222226	-20.6763340840708	-20.370460866665873	-20.383295652056702
77	-20.16147065644552	-20.600288744885624	-20.387928632929352	-20.336670125980337
78	-20.189420439963698	-20.512794518719197	-20.431172381814378	-20.3302197220939
79	-20.236715106174753	-20.430250725653877	-20.49205295658943	-20.365466554084378
80	-20.293548263336177	-20.365998133531054	-20.557833136086806	-20.430917615729022
81	-20.34765249802591	-20.326260373209696	-20.614836416809727	-20.507054222913915
82	-20.390110664093086	-20.309825705768066	-20.651326495044813	-20.57332945388407
83	-20.420027524636637	-20.31082889863094	-20.659472637903658	-20.613451045271535
84	-20.44446178849058	-20.32163683822335	-20.636094815017138	-20.617855108115638
85	-20.473530110626967	-20.33446632049845	-20.583188128080472	-20.58433299074243
86	-20.513672865003763	-20.34266475954913	-20.508277870952902	-20.517929765880986
87	-20.56370606796114	-20.341970413034556	-20.423627280778675	-20.430306314480475
88	-20.615110104086778	-20.332115106994546	-20.34376528480215	-20.337710765832522
89	-20.656357506667792	-20.316359418895416	-20.281172357977226	-20.25682531155666
90	-20.677670702295973	-20.299043336422702	-20.242116676455236	-20.199884050252443
91	-20.674080450586438	-20.28286064089975	-20.22438076751829	-20.170847105979526
92	-20.646220685134388	-20.26808332862445	-20.219003692005103	-20.165498840026327
93	-20.599873300810778	-20.254597136815455	-20.215284995772066	-20.175565882369142
94	-20.544875065545195	-20.244043311807566	-20.206121805826132	-20.19412670308084
95	-20.493332006439317	-20.240729107826844	-20.19075740813324	-20.218606585741195
96	-20.456568332247954	-20.24949899721287	-20.173836570948684	-20.24922344692625
97	-20.44136782899387	-20.272909535503654	-20.161248683772463	-20.284675704970166
98	-20.44730694489981	-20.308887984447136	-20.15573809290404	-20.319698094056328
99	-20.4670844828041	-20.351124797335494	-20.15491458396007	-20.346564069142747
100	-20.490248185510865	-20.391595503899204	-20.15263058990574	-20.359052864314386
101	-20.50811989703813	-20.424511004941	-20.14326400340665	-20.355157635040985
102	-20.516705418705286	-20.449279617650955	-20.125923475124054	-20.336802589000214
103	-20.516196432024984	-20.470889379617844	-20.10610329869629	-20.307542746763648
104	-20.508190532998967	-20.497692058928024	-20.093951288730842	-20.27092922547538
105	-20.493114178779607	-20.536898804013646	-20.100107892320537	-20.231416267791523
106	-20.46998219931853	-20.59020086569174	-20.131458593398897	-20.195930053043476
107	-20.437817587859527	-20.651780189029573	-20.188543450054325	-20.173586976080067
108	-20.396572216437114	-20.71022488760113	-20.26474951301727	-20.171883607693633
109	-20.346083187320865	-20.753317516185497	-20.347041977643226	-20.19117283202629
110	-20.28452634262517	-20.77317153592584	-20.418060664234286	-20.220976414517494
111	-20.208849140813538	-20.76891687750109	-20.459995439575657	-20.24162338625335
112	-20.11825573341749	-20.745897019507716	-20.460206120278908	-20.23158439363847
113	-20.01883444556851	-20.71211516862673	-20.416517820491144	-20.177635792668923
114	-19.924370098245838	-20.675010438798527	-20.340212656051392	-20.083161722193353
115	-19.851365796604952	-20.63949302859086	-20.25352027151962	-19.9697719454655
116	-19.81078067977063	-20.607966900049156	-20.182366843290918	-19.87060146868903
117	-19.802198721292473	-20.58155327530367	-20.146239547330662	-19.817099169588623
118	-19.81457912146801	-20.56104131358849	-20.1509001940065	-19.825744085054254
119	-19.833100187816797	-20.54757610921796	-20.187660122520434	-19.891156327192633
120	-19.846416017229753	-20.54238700912917	-20.239681870054433	-19.989926210621
121	-19.850153726376693	-20.546236050173732	-20.291420348695755	-20.09237189601909
122	-19.84563525203561	-20.55872656679393	-20.33586645497784	-20.175853861092396
123	-19.83694852776565	-20.577930215098526	-20.375417843614972	-20.23207109641146
124	-19.829353989193812	-20.600692553760375	-20.416468639484215	-20.26597928654587
125	-19.82913665890095	-20.623463410649443	-20.4626528268624	-20.288842401833854
126	-19.842830789732684	-20.64343154122305	-20.511106048611765	-20.31075098645777
127	-19.874548666831416	-20.659337113661728	-20.55389973951111	-20.336845134793897
128	-19.92166399498384	-20.671622151499257	-20.58256384188267	-20.36776722989554
129	-19.973119151682933	-20.681402108055373	-20.59242376861405	-20.40216110344892
130	-20.012579502431798	-20.68917726432602	-20.584045853040752	-20.438623397012513
131	-20.024779369629407	-20.69384043723543	-20.5621650368931	-20.475856085646
132	-20.002839843679432	-20.69301095164439	-20.533201530172228	-20.511470302007638
133	-19.95087515015323	-20.684406003781884	-20.503203062133466	-20.541301892529134
134	-19.881454911051065	-20.66764505193899	-20.47650767285113	-20.56023535351119
135	-19.808657185450453	-20.645244225724532	-20.454873057875336	-20.564586680033607
136	-19.74133803445722	-20.622291818261687	-20.437334673735542	-20.553804626561405
137	-19.680837005646712	-20.60545611082378	-20.420986404737853	-20.530153551443917
138	-19.6241280689136	-20.601263521102457	-20.402911363757497	-20.49667615769991
139	-19.569577899020217	-20.614043109146863	-20.38234957901662	-20.455788698383223
140	-19.520689718166757	-20.643999416824265	-20.36241839113641	-20.410037216355047
141	-19.484346963943214	-20.686219166215096	-20.349733465227253	-20.364775263766216
142	-19.465640238276293	-20.73150447225074	-20.35152591771333	-20.32936349423806
143	-19.463543640153375	-20.769583340254535	-20.371578280808265	-20.314172519280117
144	-19.47136892245026	-20.792983462080958	-20.407349100438672	-20.324462715994546
145	-19.4817008886206	-20.80005208937873	-20.450576206552192	-20.35524686237489
146	-19.49194788555866	-20.79494699274878	-20.49034525262046	-20.39218003430861
147	-19.50558205329791	-20.785095125146114	-20.516965694224496	-20.418483806296585
148	-19.52784918215424	-20.777540815647434	-20.524372450115848	-20.423774964022122
149	-19.558932514930543	-20.775797714255404	-20.51157954297073	-20.409111506520215
150	-19.590035866940934	-20.77876005875495	-20.483119159985296	-20.385661499833446
151	-19.60655965689323	-20.781770068692115	-20.44866042902718	-20.368184758721906
152	-19.59665258963243	-20.779197536381155	-20.420801286610196	-20.36726403093264
153	-19.559327817542666	-20.76734825471752	-20.410460812656233	-20.384321036214285
154	-19.505976453405246	-20.746605625953563	-20.422445896427902	-20.41158607664444
155	-19.454559065232992	-20.72178722496279	-20.45395888045492	-20.436049761118213
156	-19.420806266485542	-20.700409669282656	-20.49695861208715	-20.445712788707176
157	-19.411375103148252	-20.68965006255256	-20.542379251857128	-20.43486673461249
158	-19.423104977989876	-20.693279209000014	-20.583290974856293	-20.40616448092964
159	-19.446816961754905	-20.710230008865917	-20.615568368744867	-20.36891707042019
160	-19.472439647362958	-20.7351148447836	-20.63717249136043	-20.334657704124965
161	-19.491502377034223	-20.760560414407685	-20.647387291750608	-20.31323102099723
162	-19.496115706888677	-20.77999157490503	-20.64621608902182	-20.310436166802724
163	-19.476480433258708	-20.78991876191908	-20.63367319187473	-20.32743519903324
164	-19.42131168496199	-20.790570276528907	-20.60878375748193	-20.36076281010189
165	-19.322312389240373	-20.784915647234122	-20.569648085621132	-20.402406172364906
166	-19.18093572835121	-20.776734984730197	-20.514808177705632	-20.44054994295965
167	-19.010702355040785	-20.76857980265777	-20.445191672887226	-20.462615576960353
168	-18.832549321520347	-20.76076636925544	-20.36482678778446	-20.459748517884154
169	-18.665536443477684	-20.751620446175124	-20.280279598452253	-20.43074390069848
170	-18.52009245991044	-20.738775423489074	-20.199406330322535	-20.382598504733746
171	-18.398565896213565	-20.72090166809492	-20.1306511600335	-20.327056398590553
172	-18.300792579420172	-20.6988231038394	-20.082281571285364	-20.275183557156147
173	-18.228841703984198	-20.67531144511615	-20.061285150064553	-20.233403819059063
174	-18.186489925530307	-20.653684291121277	-20.07156243236119	-20.202593078962263
175	-18.17557290773848	-20.636089118498084	-20.11253410323324	-20.179040888695035
176	-18.192953958101008	-20.62279352556694	-20.179028020038775	-20.156808538274262
177	-18.231977150588705	-20.61241055996943	-20.262236661688128	-20.13032643598671
178	-18.285902001833463	-20.602799239167382	-20.351193483026996	-20.097337366239806
179	-18.35068048315654	-20.591714350923446	-20.434008857455947	-20.060869717049815
180	-18.42450460748833	-20.577072711840138	-20.499909298385578	-20.02917813333579
181	-18.504770041674224	-20.55747009301886	-20.541471216404727	-20.012074817251403
182	-18.58516270401575	-20.5329853774277	-20.556618393218415	-20.015734448940947
183	-18.654191029580744	-20.506240673718317	-20.54864901544483	-20.03920035190614
184	-18.697412784504607	-20.48273247848835	-20.524365336061692	-20.074836137178423
185	-18.702030545426933	-20.470154960659926	-20.49096430141969	-20.112385951641603
186	-18.662322237846073	-20.476465125305896	-20.453909226370165	-20.143487668555426
187	-18.582659823957258	-20.507059170553877	-20.416139016114343	-20.164163164628054
188	-18.477461194855252	-20.56215172473739	-20.37884054772251	-20.174251173886137
189	-18.36783116223286	-20.635609922647333	-20.342945185964034	-20.175048564805046
190	-18.276339044677176	-20.715632584208098	-20.30996348310477	-20.168025765980182
191	-18.22217862083782	-20.787651574241952	-20.281937551872304	-20.155527272065164
192	-18.21773702909336	-20.83790328566499	-20.260882790828106	-20.142907766691167
193	-18.26598350396643	-20.855929879185727	-20.24800258515843	-20.139428254348523
194	-18.358917675947225	-20.83587057337835	-20.24395722679172	-20.155399944357185
195	-18.477462864952514	-20.777303345574648	-20.249321142249933	-20.19680170763267
196	-18.59317049492824	-20.68633627268086	-20.26428122205141	-20.260447735790105
197	-18.674675647254844	-20.57662696309614	-20.28683654351154	-20.33412336048893
198	-18.695520995284593	-20.468174675641052	-20.311224762618867	-20.4014611675976
199	-18.642165957236788	-20.382896720188498	-20.328611266787036	-20.449139703068788
200	-18.51841630888508	-20.337585733597628	-20.33127550225381	-20.472071969258693
201	-18.345267642283908	-20.337738470699623	-20.317770096636888	-20.472986690146932
202	-18.157150251764005	-20.375969261711028	-20.295226713102345	-20.458341130334183
203	-17.994041651698296	-20.435849479345492	-20.27653339458947	-20.433692833748154
204	-17.89073365799355	-20.498784459718035	-20.27371766683578	-20.40193581791938
205	-17.865271737151552	-20.5502836702345	-20.292250744336243	-20.36476840640865
206	-17.90997518076666	-20.58300859365292	-20.33014579470281	-20.325478533024874
207	-17.99076756868562	-20.59635729381082	-20.380890065032652	-20.29034336346787
208	-18.057912655335457	-20.593978832295793	-20.43731451096665	-20.268082062621527
209	-18.06623232741158	-20.580714720992148	-20.493315884053054	-20.26778747280205
210	-17.996879774001965	-20.560826432538892	-20.543834059081426	-20.296541164011906
211	-17.868519861641758	-20.537577656189022	-20.584513752700495	-20.356692518916795
212	-17.730930435477635	-20.513259248839887	-20.61281641423202	-20.443496785394014
213	-17.641983439707047	-20.488729601319307	-20.62896442173412	-20.544541365700113
214	-17.64028003454259	-20.462823750632968	-20.635544696458094	-20.64213230762413
215	-17.72849837361363	-20.432576468541143	-20.63570199372635	-20.71863292554816
216	-17.874452193560074	-20.3952304186902	-20.631182419632808	-20.761840132084146
217	-18.029025078149296	-20.35093947520602	-20.622038530803692	-20.76748619957582
218	-18.148778028398382	-20.304591516418025	-20.60842050647407	-20.73800571984433
219	-18.211813225731074	-20.264333169695476	-20.59178039895916	-20.67932514352688
220	-18.22067785544779	-20.237556830188947	-20.574833897932294	-20.598436329488628
221	-18.19440051301687	-20.22667871389262	-20.559674455208803	-20.503578312399394
222	-18.15491135843724	-20.227615483208048	-20.546216793269366	-20.40569907136413
223	-18.115262449565165	-20.23229774295168	-20.53220929738698	-20.318684318847684
224	-18.07380816970685	-20.233245765513345	-20.51565615989785	-20.256505979889496
225	-18.016686287221308	-20.22756075800192	-20.4975746681636	-20.22788041948863
226	-17.928298669183278	-20.218142383191598	-20.483216620837368	-20.231983397291202
227	-17.80483482422632	-20.211596701435013	-20.480237628115006	-20.25812256318671
228	-17.664413076230836	-20.214537871133004	-20.494563448089707	-20.290586617469856
229	-17.545174406438175	-20.2308874468475	-20.526329509514106	-20.316238330694418
230	-17.490726442365215	-20.260614040730385	-20.568495498088467	-20.330576435227332
231	-17.528837994491226	-20.299977163750345	-20.609440709630515	-20.33868749958651
232	-17.655047454081167	-20.342522617916458	-20.63861918806604	-20.35053596283428
233	-17.830869296846124	-20.380695507874698	-20.65162576374156	-20.373743068745824
234	-17.997272822091087	-20.407674582001313	-20.651955076673723	-20.40869368278816
235	-18.096521876365962	-20.418720770349697	-20.64776599632955	-20.447935965868123
236	-18.09234042847654	-20.41154069414505	-20.646203866168896	-20.480011848561603
237	-17.980291296492716	-20.386361885517932	-20.647921403915923	-20.49409531098633
238	-17.786397641511726	-20.34599525642087	-20.646116020696574	-20.483560231010728
239	-17.5569122650906	-20.29616413184442	-20.62967317026026	-20.447413889513264
240	-17.343209523959686	-20.245271864492643	-20.588760101126706	-20.3901465770275
241	-17.18749058094717	-20.202476810263057	-20.519309420292647	-20.32119119664467
242	-17.111631466074606	-20.17519416391078	-20.4241519732968	-20.253163187812206
243	-17.112835544131315	-20.166832389396326	-20.311648607717167	-20.199110201405627
244	-17.167294346789422	-20.17683122658479	-20.19404162328021	-20.16924590874484
245	-17.240790001382077	-20.20166931145649	-20.085875627228685	-20.168701114829755
246	-17.3021100845086	-20.236199917133156	-20.00259719259609	-20.19660528179537
247	-17.332654895903023	-20.274141175095533	-19.95695517305252	-20.24670750238703
248	-17.33011715258914	-20.308868939716355	-19.954185924331636	-20.309225922650402
249	-17.305549461887765	-20.33465607242305	-19.988467085516774	-20.373234573295434
250	-17.277566505303543	-20.348340366592183	-20.043623607345744	-20.42982690978824
251	-17.265937226755483	-20.349688652455022	-20.09929042053888	-20.474210574751304
252	-17.28600957325376	-20.3408054688124	-20.13895623563357	-20.505858610291167
253	-17.34563777561344	-20.32499039901318	-20.156173353778094	-20.52670721019698
254	-17.444080297460467	-20.306608347676807	-20.15550246657135	-20.53914559699277
255	-17.57341959973461	-20.291719771485546	-20.148174247855557	-20.545124314670737
256	-17.720924659642847	-20.28791471575382	-20.1450131855283	-20.54665341725979
257	-17.870428314823677	-20.301800452559498	-20.150205393547374	-20.54632070248008
258	-18.002598553769282	-20.334962786519206	-20.159694105143256	-20.54612312944947
259	-18.095102403781556	-20.381370377338175	-20.16444372852642	-20.545543815634577
260	-18.12668501093429	-20.428325400536828	-20.157082042422598	-20.540117275066038
261	-18.084194903633772	-20.461046726443982	-20.13641125562548	-20.5226519935337
262	-17.970945135590657	-20.468655292471574	-20.108109982635412	-20.486826049562964
263	-17.80988730565733	-20.44783414213152	-20.080529279653945	-20.430864452363995
264	-17.636766494227956	-20.402724029709617	-20.06011574440705	-20.359101577751957
265	-17.486069852739355	-20.341703523615145	-20.049062323853594	-20.28045228576054
266	-17.374602958063072	-20.27285787037903	-20.0467150604732	-20.20497933072468
267	-17.29600964035567	-20.200991212584377	-20.052789189059606	-20.140873316230714
268	-17.227747496186304	-20.127445357465483	-20.069819092429416	-20.093648633982465
269	-17.146523443190144	-20.05263610027847	-20.103205859750204	-20.06663477303438
270	-17.04042257801338	-19.979748521444822	-20.15852168249905	-20.06186193148641
271	-16.910690367961667	-19.91625615933108	-20.237220888039932	-20.079864910006798
272	-16.765803279242796	-19.871980155346407	-20.33361468236173	-20.11847062319884
273	-16.613351541242054	-19.852613275055802	-20.434845248879117	-20.171518977035127
274	-16.45743969050912	-19.85395447305893	-20.524313630476744	-20.229372619049933
275	-16.30078070032553	-19.860539603806508	-20.586919866091264	-20.280805174971213
276	-16.147706482281887	-19.851433394349087	-20.612261837025443	-20.31661604449156
277	-16.00441949350845	-19.81028451666442	-20.59549494959664	-20.332668877733727
278	-15.877747537904082	-19.73368013228729	-20.536345198215752	-20.3308775679888
279	-15.774178502166198	-19.633015475582905	-20.43878728864899	-20.31748791431957
280	-15.701709844555477	-19.52924599294718	-20.31185692949905	-20.29988195943197
281	-15.671931919927067	-19.443798546229438	-20.170834507654867	-20.28453783059259
282	-15.698252495842697	-19.389687929139114	-20.036558092012598	-20.276597385819507
283	-15.787975537142174	-19.36604456646871	-19.93157344282215	-20.28014896978125
284	-15.932590152565739	-19.35878586961497	-19.874320819120275	-20.296997775003625
285	-16.10235694156888	-19.347059393992428	-19.872785656946608	-20.32497040514232
286	-16.253954418959434	-19.313719458136816	-19.92170547359105	-20.35648870121217
287	-16.349716221546565	-19.254208132338373	-20.00415621120563	-20.380572936470557
288	-16.377877975150042	-19.179083814489594	-20.098064550420503	-20.387195124092774
289	-16.36073281980473	-19.108431050066457	-20.183896615561903	-20.371896790073205
290	-16.34211886733279	-19.062179196123	-20.2501566460734	-20.337764025409854
291	-16.361911671673894	-19.05217216704249	-20.29422988078621	-20.293869153743398
292	-16.42973466782105	-19.07990463574974	-20.319571342797545	-20.251697109584505
293	-16.516706077660434	-19.138991910753813	-20.33168756401748	-20.221342429258186
294	-16.567897910035597	-19.218888697215274	-20.335305079123824	-20.20952291484396
295	-16.53087546566318	-19.306861927877797	-20.33338612517626	-20.217467006940435
296	-16.381997885007102	-19.38769074582058	-20.3270754337099	-20.24013231654863
297	-16.137796510178806	-19.444065850219875	-20.316211965324385	-20.26614447890378
298	-15.846675520169526	-19.459783023472614	-20.299918020447073	-20.27993305245566
299	-15.567021414492446	-19.4247247304884	-20.277536021348247	-20.26608359432136
300	-15.344774031991268	-19.33993364416785	-20.249388403932603	-20.21519362843955
301	-15.199935610001134	-19.21899658726399	-20.217622046387014	-20.128883986252887
302	-15.126938805663096	-19.083333714647896	-20.186525232338152	-20.021476242839924
303	-15.104736920872384	-18.95391527685789	-20.162663159675304	-19.916673277487718
304	-15.110280903004309	-18.84354572820091	-20.153733825746507	-19.839738084644203
305	-15.12752329769951	-18.7540629730768	-20.16628986455004	-19.808556951728427
306	-15.14758231600252	-18.678945285596722	-20.202173039407164	-19.828050145784065
307	-15.161352112442188	-18.608166948055025	-20.255437362882933	-19.890712836907255
308	-15.15155898145561	-18.531796933408568	-20.311517671191986	-19.98173624781325
309	-15.091926196375896	-18.44180375814142	-20.350381599931588	-20.084737854545082
310	-14.958859055973834	-18.333687681616066	-20.353552903172318	-20.184922394030856
311	-14.74716484757035	-18.20787641781015	-20.312288579417977	-20.27028025652901
312	-14.479722495976576	-18.06911980815845	-20.233052373647954	-20.332267772353504
313	-14.20208493555284	-17.924445333863684	-20.137141546198134	-20.36709545259248
314	-13.96428889451008	-17.78071566236293	-20.052865338816204	-20.37634857943756
315	-13.802998846698316	-17.643986660940527	-20.003958997231514	-20.365183457794096
316	-13.732259958784185	-17.521745660247497	-19.999539890677173	-20.339816130130163
317	-13.747559150391705	-17.423580786491094	-20.030766952588163	-20.306112856077206
318	-13.833688644042326	-17.35867499474775	-20.07617169831329	-20.270413179786914
319	-13.97040053816287	-17.330101920636103	-20.11164858112494	-20.240695141652445
320	-14.133146387104478	-17.330327179039013	-20.11990862246995	-20.225807839554705
321	-14.295981458761036	-17.342353417279195	-20.094959568400185	-20.231235190092356
322	-14.437606835054357	-17.34480313300001	-20.040977334035098	-20.255286376355986
323	-14.549091107744344	-17.319819577910764	-19.96845204308591	-20.287986181032323
324	-14.633378622111971	-17.25939205165163	-19.890019641448855	-20.31458454827542
325	-14.696110766114948	-17.16940023704302	-19.818422833027448	-20.32104352654294
326	-14.733886244000388	-17.06966656966066	-19.765165424736157	-20.298082710068908
327	-14.728695453418144	-16.989530938278115	-19.73967661604453	-20.242716982894677
328	-14.654599011015442	-16.95781679933095	-19.74719168603634	-20.157882623408824
329	-14.491526997436567	-16.991271331193317	-19.786314372521325	-20.051680928092026
330	-14.236470561046646	-17.086458890056313	-19.847502831877737	-19.93712969884836
331	-13.906910229027572	-17.220373457061548	-19.914884030631132	-19.8304621380663
332	-13.536403660799778	-17.360099858284386	-19.971711165091143	-19.747268294027393
333	-13.16521464452276	-17.475860408016505	-20.007340004722728	-19.697478175651344
334	-12.829639647138537	-17.549868369436453	-20.0217501404527	-19.681769545649846
335	-12.551341685085035	-17.57879925772662	-20.02474082271958	-19.691664664378237
336	-12.331676410575035	-17.570070814268014	-20.029294873492322	-19.712864105576095
337	-12.15362819207267	-17.537541117846054	-20.043055028383463	-19.730639394341274
338	-11.991867249186893	-17.497801972706554	-20.062623338479284	-19.735129374181977
339	-11.823447707579385	-17.467847722241693	-20.075104134308212	-19.725138434416888
340	-11.63460032282984	-17.46378370333684	-20.065374132692888	-19.708748990567003
341	-11.421725010362014	-17.496769273748683	-20.025851740256755	-19.699318006763402
342	-11.189287285488266	-17.568631677881527	-19.962471796304214	-19.708725154160877
343	-10.947880813374532	-17.66811534965367	-19.89364655564495	-19.74111723120027
344	-10.712051034714113	-17.770424860367775	-19.842767071728158	-19.791282536734407
345	-10.499433196854657	-17.842577940735	-19.828042160850607	-19.848444083393137
346	-10.330314354524761	-17.853030594595968	-19.85489944650245	-19.902915385846818
347	-10.22747344536241	-17.783247191186017	-19.914335534566064	-19.951179400706614
348	-10.211329096015142	-17.635749453355174	-19.987857137033743	-19.99759494115127
349	-10.290521911298075	-17.434840268952467	-20.055781494845682	-20.051456852208197
350	-10.450164436428224	-17.219124794247872	-20.104561258795943	-20.121993824946575
351	-10.646446597292538	-17.02923180879786	-20.13023436614177	-20.2126109065833
352	-10.816961610820302	-16.896789199654325	-20.135923019361748	-20.31700536086821
353	-10.902808902429147	-16.83766985950442	-20.1274443128503	-20.419415972199136
354	-10.87301738956804	-16.85016105324066	-20.10985141307593	-20.499713686375557
355	-10.736037582696472	-16.916930871488624	-20.087201520672114	-20.541324584241323
356	-10.533138399082304	-17.009557697869997	-20.064961272289487	-20.538655145100147
357	-10.317365199231197	-17.09599531800627	-20.05094671590303	-20.499938137076896
358	-10.134835318104301	-17.149373064270005	-20.05278962502019	-20.443577684451288
359	-10.015785507550778	-17.154850177612385	-20.0728120883233	-20.39034621659519
360	-9.976225363344753	-17.10890994870565	-20.104414059511104	-20.354981981674662
361	-10.021261556938672	-17.01390300659726	-20.133363301781593	-20.342147663495084
362	-10.14219029404127	-16.870804100200036	-20.14394444744495	-20.34767216686444
363	-10.31182219739145	-16.6774948730935	-20.126405152465725	-20.363154416516245
364	-10.486121561100278	-16.433665074914742	-20.08146188304824	-20.379971614133325
365	-10.619202940991865	-16.147980519835773	-20.019456173400513	-20.391003416980308
366	-10.68433049941315	-15.842112425104562	-19.95488917382479	-20.390697418647036
367	-10.68646460830249	-15.54733399409651	-19.89808449769584	-20.375700838562338
368	-10.656701505157832	-15.295755231951215	-19.84898216395962	-20.346941214133302
369	-10.632734063824941	-15.111150088722766	-19.7959860631818	-20.311176590402592
370	-10.638158923454924	-15.002746192430365	-19.720602757051743	-20.28005538104336
371	-10.673772179751417	-14.964033395384286	-19.606651984334405	-20.265809803648814
372	-10.72287696412677	-14.977437698133583	-19.449264355246015	-20.275603502161644
373	-10.764430820922431	-15.018727410583367	-19.259177365303643	-20.30750330439109
374	-10.784342622097522	-15.062991146662645	-19.0614740274953	-20.351326447531335
375	-10.77879934175024	-15.088326690646664	-18.887997900163988	-20.393390497698185
376	-10.750812358354162	-15.080343406595468	-18.767147222677757	-20.422850288715253
377	-10.70109302073186	-15.035052818428092	-18.715129975349324	-20.435449487361353
378	-10.6222556602169	-14.960805936991358	-18.73196701718896	-20.432963096226032
379	-10.498170358041794	-14.875252311097013	-18.804551343481315	-20.419767161065874
380	-10.312134753101107	-14.79615085722851	-18.91383280338715	-20.398648830470833
381	-10.058444776400847	-14.731946172226728	-19.04195401751297	-20.36941568766239
382	-9.747872266936291	-14.674999226202495	-19.17622314462152	-20.330398461166915
383	-9.403622619552603	-14.605868814983603	-19.30789643304366	-20.28145097487741
384	-9.050327096947441	-14.503759344901068	-19.4288167494962	-20.22564806708242
385	-8.702246876175366	-14.357317679872004	-19.52858491160308	-20.168280180279567
386	-8.358602441194716	-14.167311417672995	-19.59525766908796	-20.11439123015422
387	-8.009675393699299	-13.942723841752361	-19.620332490118038	-20.066929277103867
388	-7.649924117270042	-13.695369158829099	-19.60459124715133	-20.02681585623393
389	-7.292256792194298	-13.438008015597436	-19.560965510094412	-19.994351115671595
390	-6.968116298276826	-13.184765441775102	-19.511285311511045	-19.969848176601417
391	-6.711346853885109	-12.94964806758033	-19.477312806461963	-19.95311082013051
392	-6.531660289741485	-12.742187033461022	-19.472097622802185	-19.942568042264554
393	-6.401085771871556	-12.560427763375227	-19.4956055283194	-19.935232848787102
394	-6.267471327454425	-12.38640659385975	-19.537051227794333	-19.928423355830493
395	-6.092861490694887	-12.18399141423324	-19.58155289303959	-19.921225543357277
396	-5.886469324704566	-11.90227032759151	-19.61605964818242	-19.914198056893348
397	-5.705119001011208	-11.487866287740824	-19.63270316936637	-19.907375075364488
398	-5.61620964595187	-10.910256358513678	-19.630075862120545	-19.898886014056668
399	-5.648529654499964	-10.18963512436382	-19.612581674681284	-19.885475435562252
400	-5.767468846662141	-9.413628449437935	-19.588872238104763	-19.865895785198603
401	-5.8886769287048875	-8.724211009250821	-19.567605653801284	-19.842737439549758
402	-5.918142132523478	-8.277435325830862	-19.5524708384936	-19.820438951993033
403	-5.790574045586563	-8.190542000495821	-19.54011453224887	-19.799492872927487
404	-5.489574951155507	-8.501815978877339	-19.523823550815383	-19.77157715614488
405	-5.045118857769693	-9.156049989085975	-19.50096658524822	-19.722100686445657
406	-4.519247265154701	-10.021466934103309	-19.478134990715642	-19.63980999012683
407	-3.9902601778675035	-10.929592135306732	-19.46873511166011	-19.52910531470427
408	-3.5367621667638476	-11.720542475053907	-19.484392188648112	-19.414572176829594
409	-3.224074153398492	-12.281438604071958	-19.52628874239363	-19.332861450825618
410	-3.094330546300326	-12.564946470858784	-19.582704942802053	-19.31454857422074
411	-3.157204715132256	-12.58554558095378	-19.63391078905706	-19.36686563091604
412	-3.3852137184239095	-12.40232896084215	-19.66046569758615	-19.468756291152147
413	-3.7136345393113324	-12.095435941006953	-19.64990162764849	-19.581851563229186
414	-4.0478264589016595	-11.746128805529922	-19.59873548455851	-19.670405040387372
415	-4.283893124455965	-11.422143759949062	-19.510543303704328	-19.717562641523973
416	-4.336749858120683	-11.166083178775523	-19.392654002651586	-19.728505739554294
417	-4.167822509309163	-10.986498753597374	-19.25352798558934	-19.719244873415555
418	-3.796956488102264	-10.859203874522615	-19.101632328988966	-19.70068675523058
419	-3.294343818558195	-10.735495573792345	-18.946210192048575	-19.668869507341505
420	-2.754821816643348	-10.55625532483581	-18.797569866487947	-19.608555861021493
421	-2.268941263480939	-10.26664902854614	-18.66751732203882	-19.506226381604666
422	-1.9003238313889224	-9.825849305442018	-18.568479528970677	-19.36349478158494
423	-1.6739863125524244	-9.215585827628006	-18.510794166460375	-19.20197147908469
424	-1.576447212532407	-8.443940614087996	-18.49852780993367	-19.05679653673967
425	-1.5644997624307477	-7.541702873235628	-18.525207842438437	-18.96266161946737
426	-1.582047944291731	-6.549332993535327	-18.573815081421728	-18.94063467985631
427	-1.5777260439122989	-5.502699140255919	-18.62296575682351	-18.990895701771134
428	-1.5172325514606486	-4.42970407627498	-18.658448005633755	-19.094322577143824
429	-1.388293516849895	-3.363212533330295	-18.682629060168132	-19.221088884757425
430	-1.2038277781107176	-2.358234133359576	-18.71457415419538	-19.341586571207124
431	-1.0030085640655635	-1.4893768415268127	-18.77844199137186	-19.435068484675334
432	-0.8461745110918688	-0.8222746296415671	-18.887071411074576	-19.492321826057257
433	-0.798579255896364	-0.37785794405699213	-19.03055025821652	-19.51326045205286
434	-0.9056417095127282	-0.11679319057165077	-19.177624424501246	-19.50273549502547
435	-1.1736494721450472	0.03572345005240035	-19.28955985109577	-19.468364337414897
436	-1.5667788749195812	0.14404220019941238	-19.338651786688278	-19.419839759463805
437	-2.017371307327646	0.22949809049378023	-19.320916422229168	-19.368794295629733
438	-2.444551209578654	0.27084005744920947	-19.25752486812233	-19.326958940256876
439	-2.7722495065183264	0.23396388365378945	-19.183847257309765	-19.303126529384297
440	-2.943463758841278	0.10387465535436435	-19.133072500474178	-19.30064905230966
441	-2.928773961908509	-0.10301168123497867	-19.12211546503776	-19.31772416550552
442	-2.725779521792025	-0.34682662281926024	-19.146364578685652	-19.350273270006152
443	-2.3485080196019346	-0.580210295982125	-19.185716567934374	-19.39498216482022
444	-1.8168097367613638	-0.7621297638676855	-19.217244619496597	-19.449407669933752
445	-1.1543839507343119	-0.8678318245966489	-19.227081512076065	-19.509522526651796
446	-0.3989299459600094	-0.8978509538834599	-19.21481233784458	-19.567026667415522
447	0.3882203076863755	-0.8851344806022232	-19.189670119259812	-19.61008552279671
448	1.125234795555657	-0.8853977617292952	-19.163518188528588	-19.62766063643715
449	1.7297192537463615	-0.9537897303911482	-19.14624514614723	-19.61520684986496
450	2.1450562290894295	-1.1143730708510051	-19.145635126241896	-19.575936643713465
451	2.3592024269773826	-1.3453236792858958	-19.16848862838443	-19.517962881261404
452	2.4055012653979535	-1.589069878975087	-19.21903907396518	-19.448974233449107
453	2.348846806602534	-1.7806545169856707	-19.294117528759436	-19.373911322465517
454	2.2648966278342826	-1.8746818153121585	-19.37898348449213	-19.29683205222131
455	2.2216668277644342	-1.8557686942740823	-19.449173402403733	-19.224633603782337
456	2.266676734113878	-1.7305549324129685	-19.479067280865674	-19.168819502291548
457	2.4220144983551957	-1.5169771626645832	-19.453190851358162	-19.142100050996966
458	2.6849910819746006	-1.240110455002989	-19.373868690691936	-19.15215372405235
459	3.034054471825443	-0.939659766081985	-19.26050047588178	-19.196425054747245
460	3.4390743623200435	-0.6710342480999775	-19.1416566736709	-19.26149628606204
461	3.8714659999718846	-0.4932150096250463	-19.043461483134717	-19.328376665939068
462	4.311485519228505	-0.44418056657085125	-18.981595382114268	-19.380067679041936
463	4.747792303838432	-0.5205402202194171	-18.958812981240744	-19.407881071414195
464	5.166652409508875	-0.6748247254769357	-18.968653281474655	-19.413910558219563
465	5.536214656354847	-0.8354848929020087	-19.000582897865673	-19.40834279310785
466	5.80011273610311	-0.9370794588042696	-19.042693066997447	-19.403474938717576
467	5.892665059633305	-0.9459317404722545	-19.08106708422947	-19.40685197657509
468	5.774494727556988	-0.8645218641771978	-19.098145267318998	-19.416572619182368
469	5.46935127627195	-0.7216693097188976	-19.07412034238106	-19.42095769699509
470	5.072972435893018	-0.5543389595014131	-18.994409974758764	-19.403681552980913
471	4.7226049610169545	-0.39489635095228565	-18.85936644102538	-19.35175737589141
472	4.542590409048472	-0.2664070806429259	-18.690440661640395	-19.26240379599189
473	4.597964771547235	-0.18317940933480226	-18.52542981058787	-19.145260298228045
474	4.88157496843778	-0.14825937189970378	-18.4038850769264	-19.017931508622517
475	5.332204314861208	-0.15344030272784137	-18.35003759186118	-18.89905116180471
476	5.867563249932561	-0.17838399164385765	-18.363473824721446	-18.801785275931245
477	6.4110759966575745	-0.19464786475464846	-18.422182547681523	-18.7320302849816
478	6.906233366507541	-0.17094153702384718	-18.495075187421598	-18.68962092267802
479	7.319103744370719	-0.07649771294045893	-18.55516011121732	-18.671318886914456
480	7.6365689025546075	0.12084768024991088	-18.587490765745827	-18.673052463066483
481	7.863613388942845	0.4574905333701938	-18.59083429183412	-18.689555089878752
482	8.01982402325889	0.9700082893636582	-18.575247912523114	-18.71394425372042
483	8.134087336211968	1.6756714553775043	-18.556969390267128	-18.738112600070536
484	8.23387727394591	2.5473641682319914	-18.551011241405554	-18.755341703234397
485	8.335281789227832	3.4994290167766526	-18.56379835882181	-18.763921577117312
486	8.436344932293071	4.404680103911805	-18.590321896331748	-18.76896971479044
487	8.519841831352405	5.140455984943001	-18.617514931584395	-18.780331035792845
488	8.566607471948252	5.641760767814875	-18.632312901386534	-18.807911155802937
489	8.572182005696202	5.927548334107833	-18.62796010705183	-18.856713195934937
490	8.556197375767331	6.08560694996253	-18.604874975776504	-18.924446358799432
491	8.556722930694768	6.221414191858779	-18.567330631703122	-19.001383943140567
492	8.612421365617246	6.402195014748579	-18.52013849468439	-19.0727183189556
493	8.74332371287616	6.621832056314203	-18.468856087844635	-19.122593213888543
494	8.946040780781733	6.810973287113132	-18.42222134546362	-19.139809723794453
495	9.20246389377155	6.880250751400824	-18.392526413864225	-19.123216913756913
496	9.495770077642996	6.777399532776129	-18.392218947540886	-19.083304229318898
497	9.815768023900095	6.5260931409364105	-18.427950496344337	-19.037181501967908
498	10.150758980163424	6.226653446135314	-18.496137661183823	-18.998679156485437
499	10.474815125850663	6.018368415339899	-18.582382429655457	-18.969793564648743
500	10.747627965440861	6.021450086673323	-18.66504253239591	-18.9392730626815
501	10.931728987901197	6.284994193726029	-18.722103681502375	-18.890325340049472
502	11.019604272742493	6.765780486025102	-18.73909108346855	-18.811777190897995
503	11.045158968639527	7.348331155337696	-18.71450353794012	-18.706130892462795
504	11.071288888037067	7.899888911406204	-18.660184974107413	-18.58939549823001
505	11.15602330959381	8.330640572086935	-18.594679013401898	-18.483265134195566
506	11.32088822203222	8.629302862534072	-18.534279833746634	-18.40559609143515
507	11.538730082677587	8.855610905660647	-18.485858720892878	-18.363923884825706
508	11.748828134917483	9.095238916031713	-18.445833122298424	-18.355484342442175
509	11.886126288007436	9.402639421940044	-18.405154083440255	-18.372682080430554
510	11.909386414437508	9.7642519512593	-18.357205847285243	-18.409019990175103
511	11.816191990451324	10.099145953276844	-18.30392238646785	-18.461224857150302
512	11.641286881453109	10.294906159773408	-18.256459864734882	-18.526435508426278
513	11.441610091551047	10.255219841992046	-18.229435414094045	-18.596047131183603
514	11.278053618827451	9.93886125304212	-18.232361087637162	-18.652297541205435
515	11.197962665908854	9.371830574103882	-18.264494543952353	-18.671165705393975
516	11.223340329588984	8.638769662750468	-18.315823444666897	-18.631967285170376
517	11.344616347755409	7.858931331672373	-18.37461797860983	-18.52817365162448
518	11.521979039838994	7.157212794125943	-18.434139108636124	-18.373409532783175
519	11.694804493995154	6.633974098891904	-18.493007400322824	-18.199146771684795
520	11.800768571281944	6.343030223742302	-18.54964354914683	-18.044168391545796
521	11.794278713555704	6.2853513948432385	-18.59646639787086	-17.941944622759543
522	11.65932709532043	6.423589005686731	-18.619691761195032	-17.90948918407483
523	11.409362099173327	6.710368769392522	-18.605100000973074	-17.94329641814069
524	11.079011884296406	7.111968373401679	-18.545690855006725	-18.022148338234786
525	10.714403556834247	7.610964777617518	-18.446573253169106	-18.115371555587082
526	10.366652498073591	8.18991303576612	-18.322824954972667	-18.193686282417538
527	10.08760095043878	8.812147872255938	-18.192726041092612	-18.238667061839386
528	9.92676596036738	9.418525693185057	-18.06978314945464	-18.247116521511785
529	9.923719538168982	9.945075192730172	-17.957281797291238	-18.229479851897548
530	10.099042604697644	10.349676214853352	-17.84899720544748	-18.203677492543846
531	10.44469096119857	10.62988312156652	-17.735550479954416	-18.187368598009034
532	10.920463482512332	10.821431953602291	-17.613822386473466	-18.191919875590962
533	11.460980834755116	10.981006663940871	-17.493682130615923	-18.22022701351613
534	11.995053090566984	11.163396395339971	-17.39723557432091	-18.2676205195373
535	12.466847442404491	11.40118106985359	-17.350679453109514	-18.326335571494244
536	12.849913339942441	11.694195641820432	-17.372839548856188	-18.39004470798088
537	13.146727772297094	12.010335469022497	-17.466484007341812	-18.457473090270362
538	13.376572584746516	12.297942584250858	-17.615852841801587	-18.531456003909977
539	13.56007469416539	12.504356478355573	-17.78925105182224	-18.613380192059363
540	13.710480256053483	12.59907661074094	-17.946056619915055	-18.697722834058407
541	13.832947766894288	12.586836977112732	-18.046993876487843	-18.77076839168801
542	13.931906663774893	12.505653642387355	-18.065602122799827	-18.81669575095224
543	14.018468155917093	12.40430133473803	-17.998326816037228	-18.825655642146053
544	14.112964074302116	12.314853008943281	-17.868369051295197	-18.799136052822064
545	14.23765914063892	12.236242124212515	-17.719496627804872	-18.748504312455402
546	14.402048416436603	12.142373771436446	-17.600591596374322	-18.688655479325064
547	14.588682634943527	12.00798564587861	-17.54778370839515	-18.631743004999947
548	14.7542037286289	11.830290364887539	-17.572466734045122	-18.58304488200701
549	14.848721206890756	11.631911485651955	-17.660595221008958	-18.540419304734428
550	14.845085844266322	11.44920068802852	-17.78258304298419	-18.49573112082554
551	14.760206934146181	11.318014609374078	-17.907277745022082	-18.439181438118116
552	14.650500485503022	11.27243046090485	-18.012692142966593	-18.36571264167316
553	14.583232896273724	11.345434670163069	-18.089649395626196	-18.280279703297275
554	14.600685717045003	11.56179654371364	-18.138860321186765	-18.198554516978863
555	14.700232099701752	11.9205626058512	-18.163825917087628	-18.1413197290405
556	14.842800433999665	12.377137930238774	-18.164907116608838	-18.125771101734173
557	14.98015955140675	12.843234598160802	-18.138270041218725	-18.159092923204746
558	15.07846915792027	13.210220888706846	-18.079384546186102	-18.237312138148365
559	15.125722144121363	13.38787100951212	-17.988992563733564	-18.34905530465995
560	15.12373064295491	13.34207978071152	-17.87767147369435	-18.479883337148575
561	15.07802374644157	13.10943934878767	-17.76609600889943	-18.6138383679839
562	14.994183704816606	12.78178539981932	-17.679690007391464	-18.7307742865351
563	14.880130924054958	12.466558575616911	-17.64027686859604	-18.80426907020295
564	14.747505181842126	12.243194764826349	-17.657731758639834	-18.805227532678508
565	14.61095021720761	12.137671508325415	-17.726332092123506	-18.712960748170946
566	14.486240930822278	12.12749682589529	-17.82731521883634	-18.529435892872478
567	14.39167370157873	12.16532104644229	-17.93519500226461	-18.286153125125093
568	14.349115022323558	12.207179849662229	-18.0248019976126	-18.037842832526668
569	14.382300276095624	12.227512149729742	-18.075268973062865	-17.843559631080986
570	14.510044889258218	12.224599619270471	-18.072513612573466	-17.745556591883954
571	14.739436372698023	12.218744195856074	-18.011859861753894	-17.756829331475718
572	15.061080369584364	12.245047654980857	-17.89933175326974	-17.862028236856766
573	15.447582630782223	12.342609647049871	-17.750915932477945	-18.029115310192807
574	15.854059196699875	12.537964692200596	-17.587319668600575	-18.22326867611934
575	16.22344014020045	12.829595959900796	-17.428643461775685	-18.417202295317022
576	16.497393593048567	13.181964725047731	-17.29179955706149	-18.593339545612768
577	16.63304701385821	13.532967544368262	-17.190127363745802	-18.74102226345335
578	16.61886828235615	13.81702546909612	-17.1333167945261	-18.85194605811567
579	16.479036394120968	13.99284236511978	-17.124040925996404	-18.919075105927863
580	16.265267665621785	14.060867729947711	-17.15308898152543	-18.938592025456245
581	16.03894902053224	14.059759721475755	-17.197886143384373	-18.91308046013866
582	15.8513532311594	14.040391726449567	-17.226278490601743	-18.851393155128928
583	15.730028948192793	14.03676843978576	-17.206327990463926	-18.765095538491714
584	15.675331609083766	14.053498290536602	-17.116954364173935	-18.66457907271497
585	15.668526490469969	14.078901982987961	-16.956802036217958	-18.557629929584046
586	15.687130347356131	14.10804812016504	-16.747392200638437	-18.450452809669216
587	15.719076671522284	14.154141123797741	-16.529117468606973	-18.348964848461534
588	15.766745247415376	14.235852577533764	-16.35095880524744	-18.258230258658045
589	15.839318875735637	14.356658439292076	-16.256210503114488	-18.180688756365875
590	15.938650800320561	14.492840326963027	-16.268304184534443	-18.115456093841946
591	16.052783249646176	14.60387478230593	-16.381736941522625	-18.058821698572345
592	16.16004985457659	14.655999773458234	-16.562270013507067	-18.00484097258027
593	16.241267816793776	14.639511467668795	-16.75581486938632	-17.94471412595974
594	16.28762739097545	14.56909163510178	-16.90394515394192	-17.86647330898301
595	16.300190738717376	14.47088816919528	-16.959685581953412	-17.75766571934494
596	16.28518749316489	14.366023871378081	-16.899684815173142	-17.611456444123537
597	16.25091528452854	14.264405653082068	-16.730384016577275	-17.433434565922056
598	16.208143677791746	14.16368475836413	-16.488208820943978	-17.24400671380424
599	16.170519681071582	14.055987431263723	-16.232235027441384	-17.073267433052017
600	16.151120515639313	13.934865296209718	-16.027483660385023	-16.949766445222174
601	16.157525092887116	13.802763514056728	-15.924469439714562	-16.889229432579178
602	16.190171949213187	13.673442862786654	-15.94246604691336	-16.889464159209645
603	16.24633873357873	13.565536691229344	-16.065065612651217	-16.93416566023477
604	16.327037492224797	13.487779386622504	-16.248708917093584	-17.00097923065616
605	16.436426214857825	13.427739171933759	-16.438391743176084	-17.069348181035387
606	16.57378276239084	13.351782694279681	-16.582193137898642	-17.123161409814294
607	16.724284852203496	13.221911621997856	-16.64325609537979	-17.150689133992977
608	16.858287784769978	13.017926831247827	-16.608221273125555	-17.14517183570873
609	16.942457157558422	12.751105013953516	-16.492792597107545	-17.106987813332537
610	16.955818276658434	12.459185380547815	-16.339258596448886	-17.045191566101593
611	16.901190854554763	12.188730476695135	-16.20551960184384	-16.976023748175166
612	16.804020030752362	11.976732468333488	-16.14335929879305	-16.91638253754566
613	16.700668125702897	11.842157002284893	-16.1771809053767	-16.875666783888608
614	16.62270145150683	11.785376009026395	-16.292717903572907	-16.850771572180655
615	16.585053456418997	11.794284409322533	-16.44210252728289	-16.82806626846569
616	16.582355328310737	11.84795058242676	-16.564560658936198	-16.7907074152493
617	16.59579535805828	11.92353209574167	-16.61157679392924	-16.727671359994385
618	16.60457797711541	12.003638982352323	-16.565657609947703	-16.63884739768675
619	16.597112679381443	12.083195633944285	-16.44307717855782	-16.53579329812756
620	16.575930255828787	12.167928625095929	-16.282934571819837	-16.44003427842293
621	16.552011693916512	12.265911925453835	-16.129413096360956	-16.378406139112546
622	16.534851548362536	12.376432896550602	-16.016184964105207	-16.37620910525839
623	16.52416926553505	12.4898185668667	-15.958131972610898	-16.446919460277563
624	16.51058682485025	12.595194212647304	-15.9503464554109	-16.5831128681035
625	16.484430311359056	12.69074787445502	-15.974738021012836	-16.753954940337703
626	16.44553421830868	12.784103023271653	-16.00822721699569	-16.91450043278659
627	16.4063798328204	12.885541899335543	-16.031112865523184	-17.022557176622634
628	16.38506396663631	12.99979302384062	-16.031170653140766	-17.055168419780962
629	16.393675353473547	13.12424533428239	-16.003341994801946	-17.01690973524661
630	16.428707440829402	13.250641457908985	-15.946693590237393	-16.93603971490272
631	16.472999383245998	13.369974909061376	-15.863208941025459	-16.85102693258245
632	16.50719818956332	13.47347720187356	-15.757958463102643	-16.79344370003577
633	16.52448659092743	13.551688489803261	-15.638661171135539	-16.772895428262075
634	16.538252168560888	13.594403323987953	-15.512752713969078	-16.772793168267018
635	16.57841819126547	13.590900632855321	-15.384664166099256	-16.758414866288067
636	16.676095013620866	13.532845877769683	-15.25599625915559	-16.69534961629441
637	16.847570777896525	13.418774210405545	-15.132998197232919	-16.56847531361512
638	17.084860539108305	13.260919089542623	-15.030634279250386	-16.392711493361197
639	17.357381654479298	13.090320201956	-14.970586846996088	-16.20912285056158
640	17.622923112018665	12.955145701301225	-14.968345744863804	-16.069349352467302
641	17.840675945977836	12.910915598450483	-15.019277273804057	-16.014349553058473
642	17.981655740317102	13.000526928045787	-15.09408760084307	-16.054732558152697
643	18.03398122314788	13.234616608917023	-15.149441780972445	-16.162424287473357
644	18.002432897714353	13.581170616067023	-15.147891306600272	-16.27936707684206
645	17.903448078843063	13.971914921059351	-15.075332131009656	-16.342195354121767
646	17.759853087785054	14.325190902759878	-14.945884937968472	-16.31180449991549
647	17.596796254241184	14.576786329246975	-14.792389150655444	-16.18979164835952
648	17.440906894282158	14.702978696057379	-14.648727482638112	-16.011601008723417
649	17.317851376223892	14.726507478430243	-14.535056731754935	-15.82183293834468
650	17.246943970074184	14.700272277908077	-14.450702996298483	-15.65087698796811
651	17.23212945161576	14.67917086963203	-14.382558723592108	-15.507139614147682
652	17.256498570799508	14.693009461725845	-14.31980640505383	-15.38704010177655
653	17.285714102945136	14.73609944646247	-14.267160205147494	-15.289994346345793
654	17.281373957113424	14.776985505858242	-14.246432970816397	-15.224891056521894
655	17.21888010661488	14.781685486949655	-14.283496885414303	-15.20603994394407
656	17.0986512387722	14.73551438259986	-14.390302106068917	-15.24342120868553
657	16.944940686018196	14.653012781409387	-14.554745899658185	-15.335663249195662
658	16.790770133548396	14.571523037595677	-14.74446577461755	-15.468452097140993
659	16.65674728798031	14.53359395774002	-14.921583023536902	-15.618016617255103
660	16.536602966831488	14.569758430477009	-15.05653726588739	-15.755778434503897
661	16.40149141866365	14.688745110040442	-15.133988021925314	-15.852741330983513
662	16.22023309044501	14.878651787658363	-15.14824007958007	-15.88317805605935
663	15.982367565719025	15.115160491978886	-15.097322569739525	-15.826963953552886
664	15.707949393933836	15.371207720150355	-14.97890135379382	-15.674818581241194
665	15.438371351539022	15.62145419262475	-14.794645224757067	-15.435280347086247
666	15.215616947606899	15.84152194375689	-14.558752191684489	-15.13908588777445
667	15.064938642900602	16.00608452105472	-14.303635146744655	-14.836661253248595
668	14.99041341635946	16.088612993018508	-14.07633744946136	-14.585511879131321
669	14.981532478289067	16.06785569842039	-13.922469121641615	-14.43339625442137
670	15.02301926055333	15.938361034611624	-13.86676170184329	-14.405889967222361
671	15.100591039395844	15.71759968436416	-13.90276186671119	-14.503507890177744
672	15.203205713773867	15.444118765791758	-13.998699116895903	-14.70593733869172
673	15.32368117491169	15.165223824263053	-14.116431412549337	-14.977871366615512
674	15.459623695171164	14.919296742546148	-14.230654888558664	-15.27409475970252
675	15.611870071818531	14.725226511118194	-14.336681269714926	-15.54443208391409
676	15.781047672394664	14.583308194257938	-14.44252600754991	-15.743207979247021
677	15.96360601720867	14.486668584949127	-14.553445802114098	-15.841589036016057
678	16.15386831984913	14.435359776258366	-14.660190812253797	-15.83740722632978
679	16.349695720079346	14.440100717904802	-14.73974491817349	-15.754682700614033
680	16.556569824509445	14.513086644696621	-14.765778218481369	-15.630624333345178
681	16.782469879083468	14.649857893389301	-14.721624064618446	-15.49652868753655
682	17.026259621227247	14.81762883202027	-14.605453680739089	-15.36438846209107
683	17.26841044382828	14.961720814650901	-14.426129446084857	-15.228264345295571
684	17.473836550234726	15.030140414159291	-14.193021942788858	-15.076462668249413
685	17.60511953959487	15.002613460690084	-13.910860848655586	-14.905308179701539
686	17.637963530217476	14.90375205577761	-13.584835107843578	-14.720959351350034
687	17.570566931532714	14.792314142727493	-13.234349059115742	-14.531497432530681
688	17.422934600779833	14.731780566043613	-12.90243350202995	-14.33775805394201
689	17.22996807710387	14.761701913292073	-12.651791417659187	-14.132866949348179
690	17.032066420930242	14.885542456631734	-12.54200529108411	-13.912630992323818
691	16.864601605314526	15.076325446708346	-12.600823750999773	-13.690622620567083
692	16.749360928274353	15.292805501005692	-12.806382782755627	-13.503051867125372
693	16.690046224263416	15.496171630125435	-13.091861427565213	-13.39910866633614
694	16.67520815349875	15.657992452346646	-13.371714373550613	-13.417558628571939
695	16.687198038087864	15.761532715561554	-13.569628073485504	-13.562963365781851
696	16.711175776465165	15.800063411639464	-13.636884347475023	-13.796239741013622
697	16.737974947947045	15.775044367146112	-13.556200741811939	-14.048060943178518
698	16.761584927891438	15.697402733813828	-13.339134141848888	-14.250114675387815
699	16.77646269907488	15.589171141856554	-13.023277187147654	-14.364921757064753
700	16.778768855689968	15.482318298414993	-12.668826877746405	-14.398773338102107
701	16.770991027749826	15.411429512537731	-12.34790531569647	-14.388739264732354
702	16.76366812744486	15.403769071578695	-12.12594549748762	-14.374750286158926
703	16.770637799575404	15.469274677380035	-12.040104813667746	-14.376148394824407
704	16.799943883803007	15.5991348689545	-12.086007428151989	-14.385793364728533
705	16.846786439619642	15.77214995379789	-12.22086744033803	-14.383030808282658
706	16.893848751328807	15.965728004676643	-12.380917288110895	-14.354080039017315
707	16.918674700417604	16.164776038116152	-12.506438014117975	-14.302976090967453
708	16.905141565082108	16.362829978757414	-12.563409658475063	-14.246999859484898
709	16.85181830524751	16.554337843236233	-12.551691620032019	-14.20012140396915
710	16.774438033693688	16.72189918673247	-12.498224281011357	-14.159169561829112
711	16.700274144184938	16.828949919335614	-12.438955284271277	-14.100944643812799
712	16.656556764358868	16.82465512842471	-12.40088055343605	-13.992643430707973
713	16.659486246617178	16.66540544969199	-12.395159436561565	-13.807918842469434
714	16.707822430411703	16.342754762595685	-12.421887635105069	-13.538277370669269
715	16.78525622664407	15.90247530402367	-12.480704602818882	-13.19618622763091
716	16.869474734921912	15.440004248599376	-12.575313676638565	-12.808346254773987
717	16.941439470381773	15.068813375082936	-12.70961648127352	-12.40798840956401
718	16.992473891764583	14.876223329956904	-12.875922330211063	-12.030232157380565
719	17.025599884827365	14.890418373111517	-13.048745795388841	-11.71200587047313
720	17.051298878620994	15.076722937922227	-13.190180571210913	-11.489609604299773
721	17.080109686451284	15.363479252586044	-13.264486659703813	-11.390263092243039
722	17.114879384195724	15.680790806756171	-13.254434636741863	-11.419820879597932
723	17.147022559291127	15.98887394601554	-13.168368704457622	-11.55440909809563
724	17.157589132653804	16.282150969127734	-13.034564968711537	-11.745856449808183
725	17.125055479674337	16.571069213713564	-12.886883687855	-11.937285880042332
726	17.036772869692918	16.85900888996006	-12.749088199041545	-12.082592936449753
727	16.899090863338987	17.129886446154465	-12.627880099781276	-12.15842168189915
728	16.740697933894733	17.352233061808523	-12.5166672650439	-12.16556475674957
729	16.603593673904104	17.49290417053492	-12.405242718469088	-12.124502121174558
730	16.524819593291078	17.528787859835553	-12.287525588620014	-12.068402528669552
731	16.518791789351095	17.45123167321753	-12.161287673439428	-12.036026643499772
732	16.571491594629915	17.26287147240531	-12.024671039299385	-12.062813920083112
733	16.649673223648662	16.97540119947953	-11.875667814526034	-12.169316782982829
734	16.71915449956001	16.610368951297396	-11.717854881816388	-12.351671014548776
735	16.758794227311814	16.203721306177158	-11.565181251848614	-12.579130076055405
736	16.764252349090654	15.805736031140443	-11.441697666789889	-12.805876555119497
737	16.742908140208545	15.47303169114742	-11.372712533204288	-12.990215506907312
738	16.706874327897204	15.252101039398129	-11.37291491818416	-13.113697712480512
739	16.668006156788557	15.160844568698007	-11.43811365654042	-13.186971458587788
740	16.635791452838152	15.17931387108628	-11.544804525407457	-13.238171586530072
741	16.616096884903783	15.255989293989813	-11.658173892276263	-13.291634370341237
742	16.610213152147427	15.329968063149684	-11.744462937715959	-13.349856539317528
743	16.616671901190603	15.356260709972455	-11.786256299964347	-13.391648666241489
744	16.633981558093474	15.32289962603878	-11.78966904426693	-13.38467087197465
745	16.662847666238576	15.2507094180293	-11.783016025944132	-13.304548742574786
746	16.704988552797815	15.177777859876116	-11.802758444872032	-13.14505767075051
747	16.759067580703253	15.138587208171835	-11.8741928542619	-12.916884222618815
748	16.8154496960446	15.14805333264491	-11.997156525654999	-12.638261416908493
749	16.85719134916738	15.196360223616914	-12.146444748379338	-12.327626658343378
750	16.865782153718293	15.256391063566616	-12.284230596854835	-12.002588669281826
751	16.831345780881747	15.298478307879599	-12.380099151515056	-11.682635017736079
752	16.759738163569118	15.306683210227249	-12.42263448748654	-11.389616607628076
753	16.670788586048847	15.289678556643901	-12.41954713210157	-11.142411175031697
754	16.58808462410463	15.278012584272565	-12.385933590119013	-10.950493318725652
755	16.52583764271509	15.31145834195938	-12.330662360416458	-10.811137169148655
756	16.481722581863632	15.421934584849552	-12.25074012512292	-10.714169867327534
757	16.440421919068157	15.6227357971847	-12.136764645918783	-10.648542202983236
758	16.38514568523193	15.903897497473334	-11.98302311729067	-10.604325724730494
759	16.30916024641251	16.23356966738458	-11.796891386476746	-10.569035627342735
760	16.2209788534274	16.562446689170045	-11.60024008354962	-10.522688445742203
761	16.14123463653881	16.83390552032575	-11.423564053358323	-10.438674843755017
762	16.093307694201172	17.00075868360983	-11.294207856559282	-10.293111382037406
763	16.09122106660236	17.043146079586467	-11.223611012485296	-10.075611142201508
764	16.131420103546183	16.978125783667004	-11.199839556826888	-9.797316083087328
765	16.19241228021447	16.85321190697836	-11.188726469394911	-9.491141631216056
766	16.244984078279668	16.72675218848727	-11.146924454519997	-9.205395999712342
767	16.267891729040148	16.646653529635998	-11.041687648915163	-8.99290711347215
768	16.260394578473246	16.6377770416916	-10.866982962913486	-8.898257265454035
769	16.245050808581333	16.699143576556395	-10.649436465318374	-8.946750229179795
770	16.257339332351165	16.808938689051026	-10.43874140908961	-9.136430513659404
771	16.32887715505791	16.931829355331104	-10.28866070342853	-9.437055727643449
772	16.472263853772947	17.02819061504094	-10.235944064035007	-9.796699520683518
773	16.674727983647866	17.067307215706723	-10.285097086995306	-10.156869714343676
774	16.899735298194702	17.0409573403563	-10.405031616519004	-10.46887246722943
775	17.095130185563427	16.970402000172207	-10.540778225923315	-10.709310454905008
776	17.204732446156477	16.899468885854418	-10.632921869721251	-10.882750582150123
777	17.182830305710596	16.874636979930276	-10.63980072604115	-11.009700246283476
778	17.009274146194308	16.92087664829641	-10.547651766788789	-11.103894473044178
779	16.70019324158317	17.028669774121347	-10.370719215136848	-11.153642478464663
780	16.30698313682822	17.159049659973636	-10.142776116790852	-11.12330192719767
781	15.902694871198124	17.265764071077324	-9.909355821299306	-10.975922773921912
782	15.558132972657116	17.319914399257822	-9.721528644428838	-10.706162776757107
783	15.32009594200007	17.324109141771775	-9.630082827926048	-10.358481518543377
784	15.201551229622044	17.307903603129255	-9.674697779269797	-10.016487918725261
785	15.188551971485005	17.306770152607342	-9.87082298511372	-9.768814164820759
786	15.255867427751902	17.339634631146012	-10.19902612894592	-9.672417322530107
787	15.380151853159136	17.397306031773674	-10.605059039740599	-9.735107125271258
788	15.541730695153307	17.449990614574947	-11.014641595237212	-9.922388823253645
789	15.717517772404952	17.46559490931912	-11.36000559007439	-10.177374395550428
790	15.876262896545072	17.426789842272825	-11.605097324716736	-10.439335407677886
791	15.985667781109932	17.33556548147319	-11.753774868935276	-10.655185737859968
792	16.029373095597133	17.20698264374959	-11.839604888287166	-10.786136893619595
793	16.022553573136147	17.05985871895358	-11.904971188346455	-10.81559554188734
794	16.011984479979816	16.911794149270236	-11.985703256724403	-10.754540838867026
795	16.05796764478439	16.77795158341217	-12.106570347444661	-10.638050612126786
796	16.20555848859373	16.672401113658108	-12.282416495716333	-10.51020719957438
797	16.462238710898195	16.607551904026508	-12.513073521056551	-10.402340079270695
798	16.791868540618303	16.58982887809178	-12.772863940943656	-10.321953877520823
799	17.129168324182995	16.616175985861936	-13.004810745665065	-10.258225663452226
800	17.405955061700965	16.670255685403344	-13.132611590523931	-10.197571333703063
801	17.577431168998075	16.72545258196155	-13.089460720332513	-10.136301582247773
802	17.636220778166866	16.752499955611363	-12.847810896693925	-10.077691881255188
803	17.60930177770502	16.730995203641626	-12.434492138729853	-10.018688107740756
804	17.540050350662554	16.656170536645682	-11.92013511149164	-9.940807737075934
805	17.464962623173466	16.53838832955106	-11.392037016589358	-9.816034454859931
806	17.397391706997848	16.39591130075143	-10.921326639032882	-9.62581828621711
807	17.325897376808843	16.247300078154893	-10.542161496359762	-9.377478802878386
808	17.227020159114797	16.10621363855814	-10.24898170608443	-9.106673578714258
809	17.084194052785183	15.978502423301414	-10.013547661813762	-8.863470724013364
810	16.90112634862458	15.863261364566597	-9.810064125418863	-8.693818924290367
811	16.70320049373478	15.755895589013367	-9.636378889212882	-8.625739375843471
812	16.525674159189435	15.655945367838932	-9.520158015530523	-8.666529324429753
813	16.397278389855877	15.573223727492675	-9.507138693602764	-8.804111607775086
814	16.32585869129089	15.527482097740362	-9.635873473585198	-9.009195917834939
815	16.294723287857874	15.537024769535554	-9.913674974591705	-9.238270317157554
816	16.271300865712032	15.604809668770994	-10.302723520353277	-9.441241199596892
817	16.22667723944947	15.70973151399558	-10.723849867765125	-9.57501177123504
818	16.154641066557346	15.814157355794377	-11.078277104633909	-9.614259205115967
819	16.078312146752122	15.882678139079491	-11.276465996098644	-9.558475082731498
820	16.036065394002403	15.901674139069705	-11.265345978608533	-9.43195793463921
821	16.05546564633228	15.887176859970676	-11.043164360932469	-9.277581941967822
822	16.13113081814513	15.877096849076278	-10.660518611220873	-9.144807175163898
823	16.22176019389196	15.913802774822782	-10.206102535024744	-9.07192179065677
824	16.269139085456565	16.024279062108963	-9.781670535205743	-9.067687691943327
825	16.22750449685257	16.210530325786955	-9.472565657861232	-9.10264802193446
826	16.085643497006757	16.45047067798831	-9.32318191179616	-9.116633043013902
827	15.871912049486806	16.70866667153915	-9.32686346399403	-9.042724445836551
828	15.640997130921932	16.949033276787745	-9.432747359640173	-8.833291831687351
829	15.451958646179987	17.14558920063166	-9.566085531690486	-8.476347059614094
830	15.345778333063413	17.285887813498455	-9.654577827715254	-7.995758279253165
831	15.33118503713444	17.370218193687883	-9.65397553980011	-7.44008734556447
832	15.383770815873003	17.405830212397984	-9.561932025917027	-6.868785909079697
833	15.458592533957619	17.401058569493365	-9.417563479116684	-6.33918329158364
834	15.511509271683442	17.362164210008647	-9.283287058066069	-5.897139084850713
835	15.520702320260032	17.294636285698026	-9.219365667121592	-5.569328092890965
836	15.498635984669948	17.20820326775615	-9.262411376023627	-5.360503469107767
837	15.489155177622928	17.12020094278847	-9.418516079538804	-5.256138632578123
838	15.547711407097715	17.05434825424065	-9.670250080728502	-5.23251631857199
839	15.714519447636428	17.033306396142404	-9.98906722601051	-5.268337688695403
840	15.99166857468883	17.069185728526513	-10.341194670677318	-5.354117457386476
841	16.339899656809816	17.15603632340519	-10.68922972991179	-5.4940594032558305
842	16.693916849854634	17.269940058695667	-10.991350364862287	-5.700787385893408
843	16.987330901655284	17.376144469829928	-11.203699066238588	-5.98346627229804
844	17.17183894074148	17.442977475667565	-11.287723245941052	-6.334454767679217
845	17.222476222963643	17.45558137900014	-11.220179565051188	-6.720382597874605
846	17.13280352370289	17.422001783270886	-11.003936118744964	-7.083646250631499
847	16.911749373399402	17.367049711534616	-10.674116480738437	-7.354688030341848
848	16.585856152957977	17.3158964309389	-10.294762823993974	-7.47209566091425
849	16.203090490482808	17.27824078701834	-9.944809467120251	-7.403446946305811
850	15.8298047051209	17.243032186206463	-9.69711879563047	-7.155507705176147
851	15.536333433750347	17.187717448936326	-9.599401211781714	-6.772245770682267
852	15.37379697018177	17.09464507023511	-9.65803818955935	-6.321721485300442
853	15.353406923786093	16.96420634595031	-9.83377118724156	-5.878832189037897
854	15.439772253532047	16.815827403760725	-10.048294251761298	-5.511794437691617
855	15.565262763931297	16.680038308408513	-10.203641907963732	-5.27448453751529
856	15.659731135648013	16.58417412788354	-10.212151042628772	-5.200334681094582
857	15.681548421686193	16.540135882447338	-10.026963518691899	-5.29312352919448
858	15.634006549200071	16.53735712468723	-9.658489354719613	-5.518068515560203
859	15.558451023959746	16.54604964097874	-9.165796238573847	-5.802766870915693
860	15.509343130351548	16.531807868470697	-8.627474904875653	-6.059683006265065
861	15.526334583245177	16.476353889627894	-8.109882823553049	-6.217841595971073
862	15.617778766772298	16.39165551178799	-7.6490871299927505	-6.25033925324046
863	15.762509770438788	16.315582984125392	-7.251423096083386	-6.1777545817435255
864	15.924242163928184	16.2899797177948	-6.908276535817514	-6.050035215810569
865	16.068937363631818	16.33477723131901	-6.611618133309771	-5.918483153106327
866	16.17616723612976	16.437550298688336	-6.3615321431414	-5.815716332075584
867	16.243339023818514	16.564111783773804	-6.164781840355734	-5.7473768461119725
868	16.28281192843335	16.68108705500091	-6.026176678231026	-5.69442973439279
869	16.31374958156851	16.774061487361564	-5.940547338453732	-5.618209789601108
870	16.35295896363268	16.84961006330792	-5.888642631065592	-5.468306954607272
871	16.40732477174705	16.92360985393512	-5.836194518274403	-5.197638948815094
872	16.47193295348274	17.00510779535577	-5.736889582734406	-4.7837102527565065
873	16.533943832372813	17.08711538349213	-5.542767637072811	-4.250090811823306
874	16.578864746360317	17.149433854502412	-5.221464604013098	-3.6793200117239158
875	16.596690999588592	17.170653986207544	-4.779573060319521	-3.1984802750280634
876	16.584361722120818	17.143219261586367	-4.276180965778847	-2.9388029358270176
877	16.545954954005715	17.078235508319125	-3.815854110587883	-2.9800315028862228
878	16.492454348345735	16.997568420085504	-3.5099846255382854	-3.310815825972795
879	16.441239471274194	16.91690579609479	-3.427939214817905	-3.827008499489242
880	16.41479388258204	16.83198523183129	-3.565272069567464	-4.371225031879628
881	16.434836173774517	16.72004984704435	-3.8498883880644446	-4.794407718659006
882	16.513522697025103	16.55846599427096	-4.1816129576172525	-5.008979456246754
883	16.645182567820655	16.34868157118826	-4.4794065967197145	-5.0107141680882
884	16.806613555512893	16.13008325435027	-4.710777825077149	-4.862749032434521
885	16.96601162904328	15.969589433919008	-4.889265156580845	-4.655668312381605
886	17.09547754890333	15.930018773047896	-5.0494446031243525	-4.469126846545836
887	17.18039016564171	16.03337907543006	-5.217451637800544	-4.3445667024600665
888	17.219592093013052	16.243040921389973	-5.393293833714462	-4.278048455408123
889	17.22127743841689	16.479231161966712	-5.552257831449425	-4.224747480351769
890	17.19822330654459	16.658703413926318	-5.660288935079936	-4.116635490784868
891	17.165707214490993	16.735238454652418	-5.691894901757065	-3.8925224640151925
892	17.138799975991123	16.71588872787561	-5.641190257686076	-3.531084247400105
893	17.1270767438203	16.648121638157736	-5.523093870634098	-3.0691568517705754
894	17.127972237960368	16.590904053560656	-5.3656324258426356	-2.5852764423251267
895	17.124719738366903	16.591435331040152	-5.202198291914872	-2.1587814693108593
896	17.09213794220101	16.674229961014657	-5.062368276809813	-1.8303782550354297
897	17.007483440311457	16.842674335260938	-4.963718768452508	-1.5956800426001974
898	16.861227385068382	17.081097054413753	-4.901866844109851	-1.4298286052047435
899	16.660504162839217	17.356745389689202	-4.844405939857114	-1.314641522561099
900	16.425733856324758	17.625590976432463	-4.733760329732974	-1.244400326637474
901	16.183487410792992	17.84146210950594	-4.505064223825689	-1.2045549444424424
902	15.961036933085829	17.970674250695158	-4.111678187388144	-1.1550881957387085
903	15.78487581513733	18.00044364003412	-3.549577805239622	-1.0366182069110068
904	15.681170968382595	17.941739297222448	-2.865056439125034	-0.801762488251868
905	15.672918566180996	17.82264646205945	-2.139564814914159	-0.44801283575807577
906	15.771904405672407	17.677008319093144	-1.4576537102785074	-0.025463568597955538
907	15.96894388459994	17.531508906379468	-0.8719936547414979	0.3842692626325625
908	16.229539806807416	17.399120245332746	-0.38648955799888735	0.7065601583604992
909	16.502121939484134	17.280968059824644	0.0328762919461032	0.903829049966431
910	16.735517371888704	17.177552646722013	0.42436422207640434	0.9840864274090885
911	16.897420087300375	17.099303465225354	0.7953065432114266	0.9881278237529934
912	16.982978141851493	17.06820950756389	1.107694411607485	0.9617558226933746
913	17.011029387619573	17.107443684404867	1.2934498391294755	0.9344700993041859
914	17.010304704095375	17.225350391792524	1.2919010530063972	0.9149123570511156
915	17.00725659289291	17.407875932180648	1.084432301057813	0.9044592028741163
916	17.019171109214746	17.62288313065156	0.7085060548615016	0.9164422191056467
917	17.054380788656495	17.83456488616182	0.24503609083295408	0.9808790250665751
918	17.112981974630053	18.017140867106416	-0.21262485884303922	1.129202413171664
919	17.18648199906587	18.158845090002195	-0.5902629232800924	1.3656218951463617
920	17.25747461587127	18.257158060080013	-0.8503872100906964	1.6516610464037464
921	17.305834011693083	18.310649306258643	-0.9940072648608109	1.9150225588103442
922	17.319507796609088	18.312693429807542	-1.0458031474023661	2.0825403142325376
923	17.304621639996647	18.252484963108156	-1.0337654441638362	2.1129964148119136
924	17.285674425582727	18.121584431915387	-0.972861701689687	2.010389409327674
925	17.292684316067295	17.922578833520056	-0.8591623476210218	1.8096041234079938
926	17.341723337219673	17.675902067549746	-0.6782673030715024	1.5494097787582108
927	17.421789258529213	17.417375823359954	-0.4231280804717238	1.2536396799097458
928	17.49664893945784	17.187903368494226	-0.10573813059590292	0.932386081495593
929	17.522825294148618	17.017470722043598	0.24531326247548338	0.6020781018432202
930	17.472838542851918	16.91434831382661	0.5983125820105306	0.3065924943678805
931	17.351735890963383	16.86350643194426	0.9313568345083867	0.12180344140246402
932	17.19744227020086	16.83683509245174	1.2343881305335809	0.13290648389381943
933	17.06613354290937	16.80832610353715	1.5006088803653075	0.3931434261754869
934	17.006835403249465	16.76559011078888	1.7193407642802083	0.8906531438771401
935	17.038779533198124	16.71141495491958	1.8782344959562252	1.5434676845784885
936	17.14106787041651	16.657035133758963	1.9742471717012737	2.2289202289300203
937	17.260367078698856	16.614101349944207	2.0227623293670076	2.8358864041943974
938	17.3354777782595	16.59299110219596	2.056425614130886	3.3069457266908024
939	17.32430908926445	16.6072328868037	2.1127546744213337	3.653053647030819
940	17.219691328600767	16.676670383189247	2.220496302652145	3.9347580677063405
941	17.04606450396124	16.82197396721012	2.3908471352728813	4.221436859253716
942	16.84214175535722	17.050902880762642	2.615726657110601	4.551634924189427
943	16.64411163153039	17.343993062891855	2.870237945906964	4.910758845200699
944	16.47984077469349	17.65371470821752	3.1193376031745768	5.234086591971396
945	16.372878657136617	17.917070622368666	3.326341384781989	5.433982836094707
946	16.34469457174871	18.077689509041864	3.465104728936253	5.441109331616034
947	16.407413662208725	18.105111159432035	3.5318208785559557	5.238769003797903
948	16.54974631214852	18.00524443295379	3.551229232495531	4.875718600934352
949	16.729809528654936	17.818350045676684	3.571677047402172	4.444307896480954
950	16.886600208108568	17.60587313227247	3.6441561045305773	4.040455842018886
951	16.96727740904668	17.429352619338253	3.7962713629152534	3.728713276797362
952	16.955223706060924	17.328469495941413	4.014274714966273	3.534013895768827
953	16.87858429656538	17.307989720810482	4.245551761540177	3.4583676152819898
954	16.793671134504187	17.340249381924565	4.423779048637872	3.500803976348737
955	16.753448449253924	17.38180252122465	4.500999009167039	3.6602568684065195
956	16.77756952038442	17.397244206899707	4.4674122594990076	3.917236207534117
957	16.843077620103326	17.37707151792163	4.3478927753221965	4.2187904796772715
958	16.895233594902628	17.341095772442202	4.182197899104283	4.486658038335111
959	16.872637767072227	17.32686382140716	4.001895542704415	4.650687443121516
960	16.73224431440024	17.368448354213378	3.8201586181768317	4.688551244055226
961	16.465499695892554	17.477062110668978	3.635649299054058	4.642549543341189
962	16.10181443578274	17.632242196980854	3.444316798373417	4.599891210765056
963	15.699031186330636	17.788410619365038	3.251083736767674	4.649634768355376
964	15.327645450949795	17.892891381100828	3.074328155228395	4.837734443457842
965	15.052803309466075	17.9064040930524	2.942071114363577	5.144150127368891
966	14.918731588799652	17.81515176979516	2.882384249190858	5.49156672372888
967	14.939463485030007	17.631333707121488	2.9129514664353096	5.779472724002578
968	15.095059139983425	17.384391066076013	3.032929933456182	5.925074570985574
969	15.335729576081217	17.10912560351495	3.2190568178810457	5.891179321061848
970	15.592025286715058	16.838598674695664	3.4295988728378473	5.692112189183968
971	15.792708658845148	16.600404814781033	3.6149393149357376	5.382533075768038
972	15.886344019692975	16.417401625442317	3.729492941648471	5.039914642538897
973	15.859788478970472	16.30709737822458	3.7427895758972065	4.748389677855527
974	15.745477218853047	16.27928684874516	3.642364330774739	4.582134437287842
975	15.60923696424955	16.331509370602653	3.4278392691096755	4.587526832997181
976	15.523679329829474	16.44696568413014	3.100520448684194	4.766656942563594
977	15.538164232244444	16.597845367809253	2.6608666127874496	5.073856978023554
978	15.664083317449954	16.753475992812078	2.119482535593371	5.431337356283004
979	15.877977055253996	16.890002168743138	1.5175671330652467	5.7562127592195695
980	16.136641347623055	16.99556110653133	0.9405354886355932	5.984366834857612
981	16.39249604164305	17.0697578305246	0.5056737495280903	6.082499155221003
982	16.59990268602343	17.120035256977918	0.3238453785427015	6.049978149189772
983	16.720074034909125	17.15978694603727	0.4547018380294605	5.917721474091416
984	16.72893773521746	17.206717104068765	0.8861622804125263	5.7457035643377345
985	16.62799169778363	17.278376101469057	1.54821938684234	5.612641029586282
986	16.450472462217565	17.381316742780502	2.347623981160554	5.5952121510567085
987	16.25296427138624	17.501408693228115	3.197890718147177	5.745268371111476
988	16.091948739655773	17.604157710433388	4.029754240554986	6.07414507896568
989	15.996114819845278	17.64993278212946	4.7897196825548	6.555095163923745
990	15.950336298417646	17.615006418387107	5.4414207911487	7.137395421021672
991	15.90340576780142	17.50582608706354	5.973755223483869	7.763208686964774
992	15.795023240705468	17.35664314742366	6.407933490194648	8.378065809650899
993	15.589830847031081	17.214732248363966	6.794166188419949	8.937900827202975
994	15.298871483131698	17.12070762455862	7.193655694837686	9.410541065188342
995	14.979830466906384	17.09499480790452	7.657381445051419	9.776372568828318
996	14.714369852867044	17.13452732422899	8.21010910448197	10.029784105980028
997	14.57655646868298	17.21651048763438	8.846157043820991	10.180501994186354
998	14.604712367794559	17.308607355818225	9.531590536605547	10.25346982145698
999	14.788821349523987	17.381192613464	10.213053235173106	10.284121675262574
1000	15.077306427831315	17.419118797983785	10.827204437757953	10.305468142898523
1001	15.398480089883334	17.427549425166998	11.313740829407225	10.334394049093989
1002	15.686707180109085	17.429389062188513	11.626375309267305	10.364503280053924
1003	15.901256448411194	17.454150926142574	11.741623916110349	10.369718623442377
1004	16.03135317678687	17.523368547269243	11.659319013293882	10.319180563660433
1005	16.08822084890368	17.63914010757922	11.394397024101567	10.196220749711518
1006	16.093264590193613	17.78117088215655	10.967338880022833	10.009153153697957
1007	16.069223860276363	17.914862208588893	10.406422934167916	9.791674822369572
1008	16.03761213949645	18.005342865953008	9.764008122475957	9.59224335274649
1009	16.018754987880214	18.029855339819918	9.132392605416292	9.455532574412624
1010	16.0317656998319	17.982747660810958	8.640109249588914	9.404134630726459
1011	16.090314561084654	17.872919790137892	8.416562390988929	9.428908428967308
1012	16.199346321152333	17.717141154812865	8.539272419585004	9.492893474457716
1013	16.353347300312524	17.533838711344174	8.99783583476937	9.55181350977084
1014	16.537508319933373	17.33890218735152	9.696701533809469	9.578714566689165
1015	16.730116120949965	17.143790003338935	10.496302104677374	9.57959853221719
1016	16.90514798681265	16.956630414220523	11.265525068690987	9.589446642768282
1017	17.03711995506928	16.78742255693699	11.916230698075934	9.64653361050797
1018	17.110063006139583	16.653579526777772	12.40702193236563	9.763003485295858
1019	17.12640168366724	16.581586285390607	12.72415297417448	9.910450047000085
1020	17.1098706132253	16.59748161234535	12.860212277970785	10.031347193411143
1021	17.098695199918005	16.711143108723235	12.807194116857676	10.070146170051778
1022	17.130150146816323	16.903483520929875	12.56726162830877	10.005262389195934
1023	17.226629893538256	17.128821493181476	12.16942606127429	9.863208270367725
1024	17.388687936358814	17.33307942494133	11.678080300959408	9.709806040552271
1025	17.596762304051445	17.47712198677738	11.186250063682792	9.622797156978743
1026	17.81833720790793	17.549851296914518	10.793354235673819	9.66089543223816
1027	18.0154060406091	17.56605724054183	10.580412864274319	9.839081351733512
1028	18.150277043342797	17.553396850439775	10.589480760565921	10.121142312786505
1029	18.192218425722963	17.537830864306546	10.815335274020276	10.433544372533747
1030	18.12564846793145	17.536206006022905	11.21006811019584	10.693516943352124
1031	17.95705243110491	17.555009849944778	11.697683082560529	10.843310744681084
1032	17.716511114712315	17.59185222419479	12.194233752498558	10.866774796552908
1033	17.450215420030222	17.63797605737814	12.628243978046925	10.790094704578516
1034	17.206161286746777	17.68247580169725	12.954478407744244	10.66437755480441
1035	17.019514540428467	17.71764522738572	13.156256795018583	10.543844952451211
1036	16.904810278557697	17.743797904174798	13.24068077657489	10.468744558280608
1037	16.856737291375474	17.77009419240858	13.231681065603276	10.45729042737505
1038	16.857602631609804	17.81040114179527	13.163541323930465	10.50533607773674
1039	16.886501995069477	17.877121108790995	13.077700938912326	10.592690664339717
1040	16.925877165320458	17.975470429380554	13.01646420694857	10.693895241654362
1041	16.96423479535346	18.101069052180062	13.015249946873258	10.788623550212705
1042	16.995399171475015	18.241065038903063	13.094439586764246	10.868524320790433
1043	17.015322121415537	18.37817706213795	13.255536365884982	10.93495494398034
1044	17.019777408588713	18.49338286417425	13.486107676900549	10.993895434938866
1045	17.003324805642436	18.567878973298413	13.767349799558106	11.052997965452125
1046	16.960630417336446	18.583893152676676	14.082116967611695	11.12278377814453
1047	16.88862445058775	18.52763927740462	14.41389603816064	11.219115369860882
1048	16.78659268535094	18.395015529491506	14.74114748958008	11.357434573299464
1049	16.6548213796175	18.197488195197067	15.031357891022871	11.541198952506688
1050	16.493484160258205	17.963350706736	15.243545474717083	11.7495710050637
1051	16.30544324851985	17.73223912316809	15.339774776961038	11.93893105574639
1052	16.103260124432012	17.543888919524996	15.303326105362848	12.059212039384557
1053	15.914310350638711	17.426047014862586	15.150136635858484	12.077277413785144
1054	15.778202646017196	17.387510311090562	14.929919759282102	11.992601192575377
1055	15.733558672438077	17.41736518088215	14.71087880932767	11.838319715284628
1056	15.800192854273055	17.490862777920558	14.55441042178638	11.66668937951882
1057	15.966720263934912	17.580100852465108	14.488624850146584	11.527785670819972
1058	16.19073167038349	17.662649051534352	14.494700020620225	11.447720410469119
1059	16.412460339561903	17.724585464660723	14.516143241540604	11.4189271860626
1060	16.57384738583561	17.75820463005487	14.490600129189529	11.4041633102941
1061	16.63627101180242	17.75936322333782	14.386686287141197	11.352295414358139
1062	16.591629854796963	17.727754005542927	14.223111323983204	11.217857986313504
1063	16.465987860125004	17.67009831093187	14.058056268774376	10.977818348037761
1064	16.311832383620885	17.60114605351282	13.9562592503027	10.639703627365925
1065	16.188398444757425	17.539746011223105	13.958524157998385	10.242344451923618
1066	16.1332836089388	17.5025125061568	14.067603183761062	9.845556568519255
1067	16.142204274174784	17.50001772175876	14.253716939940666	9.509964838475433
1068	16.172490499405647	17.53716430765626	14.468105862505787	9.271718968666619
1069	16.171215026666196	17.61494512881787	14.654434055415061	9.12393988873445
1070	16.111458927710643	17.730389182218218	14.760994363209353	9.019253229132865
1071	16.00965124786411	17.874298339740164	14.750792402289004	8.89540951949564
1072	15.913185119922744	18.029015703602692	14.61320970838202	8.711901907139001
1073	15.86839524704266	18.16947789996324	14.366172997372352	8.474430738683084
1074	15.893907296034804	18.268791060378373	14.046597527816466	8.234496588558532
1075	15.975525396742974	18.30540014673346	13.691346399049518	8.065393448993749
1076	16.08096007675897	18.269530028436826	13.321001649434344	8.029808944507398
1077	16.179512713249157	18.16527555752948	12.938030552573103	8.161102395031754
1078	16.252714271872925	18.008732128029155	12.545038184711228	8.461087286093724
1079	16.293022991381427	17.822506376395538	12.169117653061162	8.911086860461932
1080	16.299450733734965	17.630486681302315	11.876365875306824	9.477376770520571
1081	16.276009572628354	17.454733207219288	11.760229631346915	10.111706025256286
1082	16.232996890130146	17.312961221825326	11.90540314844138	10.747629377796482
1083	16.187334115717395	17.217010375362612	12.34471535631926	11.303808153197558
1084	16.157417131622157	17.169241945045805	13.032589807851428	11.69759573068103
1085	16.15591764967982	17.160583613539856	13.853111671421306	11.866555501067342
1086	16.185001389422446	17.17334817161924	14.65751469841181	11.790901113973284
1087	16.238072503968155	17.190795173301662	15.314744769427287	11.508667534786547
1088	16.30590468450243	17.207113030053947	15.74860626372524	11.115367978831681
1089	16.382074937138515	17.23086721145905	15.950184920824132	10.7457134926333
1090	16.464477287292326	17.277921573308042	15.964337963094895	10.536690653363967
1091	16.553295974941875	17.35760087473732	15.861319907024962	10.58447804379015
1092	16.646599808367306	17.46180235854526	15.70790741566352	10.911024062005843
1093	16.736238337149665	17.56566411667631	15.54987373456451	11.45855722685628
1094	16.805891454407117	17.639104196369015	15.409073365569867	12.117844942600962
1095	16.831107211138097	17.66112484007656	15.290304785505374	12.773441887599544
1096	16.78392856356374	17.628352855831444	15.191267798667674	13.340891649197458
1097	16.641641485952466	17.553402222879463	15.105873254437581	13.777908054726478
1098	16.3984220476357	17.456265458010918	15.022645346422735	14.075854126885364
1099	16.075878265920096	17.355078402958732	14.922401385721319	14.243321044695382
1100	15.72619221197736	17.262170951062654	14.783015164458703	14.302267340041901
1101	15.422675626030227	17.182747984261546	14.5933595471134	14.289111335944593
1102	15.238171096982592	17.115662639715563	14.368733180411303	14.25360665245925
1103	15.219945718662892	17.05250251576384	14.155674724399338	14.246230728577713
1104	15.372267963574853	16.97909356578527	14.021149802947162	14.29698564700315
1105	15.654584176969138	16.88076898954749	14.02850416201688	14.401036816700081
1106	15.99417999590001	16.752078705457425	14.21017619196636	14.51211240976242
1107	16.30690555565789	16.603902570576434	14.550605437509285	14.55741111820095
1108	16.5192068045921	16.461504485564358	14.988357494171488	14.465477426806471
1109	16.586639607348612	16.35373758531988	15.436252271955862	14.202483881833448
1110	16.50476952777982	16.300377582275786	15.810101242463787	13.797007427966301
1111	16.307974949496614	16.307551606497057	16.053747162937754	13.338182519283293
1112	16.055563910492104	16.370994770319587	16.148493607085967	12.941927353596634
1113	15.81142611505084	16.481796545237263	16.109685007375127	12.702843720078645
1114	15.626730686530527	16.626602653991082	15.97280798982223	12.659377559446279
1115	15.531240973909027	16.783800820662425	15.777961867056757	12.791335240957665
1116	15.5339877436641	16.924048870672856	15.55840129782939	13.044704896497024
1117	15.627162273856209	17.020441392614718	15.333801620774157	13.360483341883844
1118	15.78952167140937	17.062937973654133	15.11260533601166	13.690662661928263
1119	15.988644527199762	17.066471312723817	14.899877520704894	13.99890961075785
1120	16.185449438272904	17.064347962371965	14.705458407804558	14.257808768733497
1121	16.343996727488722	17.089419898314837	14.546410704754953	14.450657879735429
1122	16.44372800950177	17.155327277012056	14.43991949244346	14.57442086767457
1123	16.489398443302306	17.249357378169986	14.392626615624424	14.640449085448408
1124	16.510440776908474	17.341205740627775	14.394108470312837	14.670394249255137
1125	16.54802727561338	17.40122445241965	14.42089840125627	14.690457653281113
1126	16.634635662771004	17.415331039837522	14.44774429573073	14.727548016818314
1127	16.778308429053666	17.388412605424083	14.457495689489527	14.803852209764607
1128	16.959325611007593	17.336822807588835	14.444600359951254	14.929593334528292
1129	17.141660405374672	17.27701883796003	14.411754856571063	15.09493957031379
1130	17.290002291918857	17.220003509793624	14.367717848358811	15.26880351276602
1131	17.383947861494057	17.172513450945207	14.327487710922155	15.409506642858842
1132	17.421709291371474	17.14271786077739	14.312416391955237	15.481797324390026
1133	17.41356023327322	17.142760499740447	14.344459542797289	15.472589017800855
1134	17.370677907159042	17.18508170521006	14.434025766759554	15.394659797466453
1135	17.295763374451013	17.274795197002792	14.56915257405474	15.278894335169294
1136	17.18230483890227	17.403129444645735	14.713711254462277	15.158974793355744
1137	17.02305240150848	17.54767243803154	14.820016020532371	15.060971838209777
1138	16.820682894545833	17.679131772531864	14.847277245764106	15.00054753494119
1139	16.59460978244286	17.772085783276005	14.778052158263975	14.98404606750313
1140	16.37704538584505	17.814401143606098	14.623753698624988	15.010567279431013
1141	16.199808034478608	17.811112636146305	14.419473730015854	15.071799413518093
1142	16.078537799181277	17.782679945027983	14.212174221226565	15.15267198545012
1143	16.005208989579007	17.758082646675767	14.047019036544372	15.235494552765562
1144	15.95392756361105	17.765282717545233	13.955893581181815	15.307906956318526
1145	15.898557878450955	17.819933244786462	13.950391599023408	15.369208215593861
1146	15.829223236507096	17.917752374669867	14.019934679791092	15.430049041799034
1147	15.758809945532423	18.03357424900069	14.135748970894056	15.502947290762792
1148	15.714305163166095	18.129464787579536	14.263106592473855	15.591126139578229
1149	15.723085527986822	18.169619915277707	14.378061153325952	15.6838137700069
1150	15.802205490975087	18.135290475610432	14.47818161897183	15.76052230269969
1151	15.955864034636543	18.032994945570284	14.580836201595913	15.79984049059991
1152	16.176621374456456	17.89178049220631	14.707541190592956	15.786308277191411
1153	16.445198564289868	17.75099075054318	14.864447184443781	15.713593187152828
1154	16.728631145658277	17.644576537513288	15.033144385251205	15.586718522782006
1155	16.9827673363746	17.58837042067549	15.179028195514208	15.424976979780272
1156	17.161774680560224	17.57639880591564	15.272502479339124	15.263681961313255
1157	17.233081382046187	17.58707318979451	15.307497724352054	15.147331347034326
1158	17.188463019529944	17.595805992711217	15.307427929334494	15.114523671427433
1159	17.04460370218493	17.588433038678538	15.314739832995679	15.181217535655225
1160	16.832197615520474	17.56731632560734	15.369839998019799	15.333024856695433
1161	16.58038129800476	17.548769336768657	15.492858137383148	15.533877772978858
1162	16.304434861104944	17.552810195625213	15.675295289686616	15.744429239683523
1163	16.005789003524544	17.592979942968487	15.888353929701282	15.938697561793735
1164	15.681535657847853	17.669129255052667	16.10175481218165	16.110777346844426
1165	15.339124156997702	17.766699114320048	16.301120450527097	16.266593219768787
1166	15.006068668805142	17.86108242974344	16.492248848282927	16.410941350313088
1167	14.730217712679053	17.92667013294724	16.690613634918815	16.53692656640721
1168	14.56550143417092	17.94639299268745	16.903574311232752	16.625170399988022
1169	14.550941408216229	17.918127337239405	17.117776394247382	16.651091089948654
1170	14.691545944845018	17.854926649568327	17.298868555373808	16.597190072504674
1171	14.953825244692489	17.776735715636818	17.403523684745995	16.464689718031764
1172	15.277619278885643	17.700347344947904	17.397379206031907	16.280525289376275
1173	15.597530123760292	17.63321055107027	17.26998260816802	16.09378525845502
1174	15.862810977156451	17.574813829804203	17.042138717457647	15.961713948601616
1175	16.049781089913818	17.52442463390723	16.76181582302678	15.929684493327462
1176	16.164366738159472	17.489581006166496	16.489208269405164	16.01281989770849
1177	16.235305895582236	17.48731845892094	16.276278362756862	16.187830179450927
1178	16.29829466812618	17.53748015426232	16.14991292223073	16.396195316743864
1179	16.3772361629966	17.65052065801553	16.104448326299885	16.55967829898413
1180	16.470575667938682	17.81819446961577	16.108941313997132	16.602720605071323
1181	16.55339890342394	18.014051065546568	16.125871685491262	16.47909999663639
1182	16.59276619004253	18.20301332230117	16.132289176032266	16.19482260087354
1183	16.567426393066203	18.356207534950116	16.12990270671125	15.814478386774137
1184	16.476773846026244	18.45952092601164	16.139377077968312	15.442347302589987
1185	16.33607777327362	18.513627116565246	16.18248181518318	15.182055444501252
1186	16.164186049533328	18.525468475845294	16.265270497275587	15.09201004839066
1187	15.977334474110144	18.5002358278611	16.373701284773112	15.161901878557655
1188	15.791707065806296	18.438212193310438	16.480181998287136	15.324213802217777
1189	15.631242503846956	18.339389760682693	16.55590907675642	15.492336646764507
1190	15.528563523579823	18.208304119414638	16.58016601596985	15.604302910865734
1191	15.515022326021086	18.055787105174876	16.5450330675663	15.64655589329206
1192	15.603619491014314	17.894613846444805	16.456179626108334	15.649647192743519
1193	15.778641644487152	17.735402596422556	16.331409475948377	15.66327472971402
1194	15.99943404127935	17.583824901225686	16.197106306486585	15.728507120721117
1195	16.21802839580984	17.442473285179304	16.081953982393486	15.85913987023048
1196	16.40049978753748	17.314289900247395	16.010048030373547	16.040585484501207
1197	16.5379012100684	17.202629085116968	15.997162973509308	16.241097791548796
1198	16.642277695832167	17.107640569226003	16.04946349613966	16.42835932844754
1199	16.73114212195069	17.022754605166092	16.164939163516813	16.581395568090525
1200	16.813468781815963	16.935774307284838	16.333948424912627	16.694093133970902
1201	16.886730016848624	16.836335523188986	16.53973750251533	16.771269567676864
1202	16.94618766101096	16.724290991667722	16.760001079564244	16.821234123474845
1203	16.995191905941603	16.61283626844644	16.967826452493483	16.849884657182564
1204	17.04530697124492	16.523463387179078	17.13447799918528	16.8564290765534
1205	17.10537135841436	16.475061844715817	17.232586509761735	16.83298280112833
1206	17.167172711682603	16.473807122150433	17.243175702835487	16.767670977802652
1207	17.203025495073504	16.511032793223837	17.162352989695908	16.653066382399825
1208	17.17784819392274	16.56756109285172	17.003969534736022	16.49583579921344
1209	17.07029241549773	16.624128939576444	16.794965047260597	16.320776468135747
1210	16.88628694261227	16.671754258102553	16.566282666504318	16.163304114634126
1211	16.659877318542854	16.71649926346782	16.345044496082387	16.053344395821444
1212	16.440185707650386	16.774179211869217	16.15186467499052	16.001090043590583
1213	16.272335746983593	16.8581266803658	16.001773709053005	15.995653661129376
1214	16.18137400942343	16.967468105820064	15.90284901865877	16.016250096784997
1215	16.166001511738216	17.086063003418396	15.852535578784506	16.04741785566738
1216	16.20316065480041	17.192637947748718	15.833762446063183	16.087176827268383
1217	16.259477488856955	17.275819460399394	15.81892912809652	16.14329378637973
1218	16.303714615318764	17.341468268332065	15.780108817816538	16.221635932861663
1219	16.314451931568087	17.409026721849546	15.701633184577918	16.31641057109006
1220	16.2833403198689	17.49803715765013	15.586676942177697	16.4103192591224
1221	16.216932487439653	17.61395200251124	15.45608046023697	16.48164422941255
1222	16.13765175957889	17.741231725255908	15.339712540092348	16.514154517082563
1223	16.081176490051345	17.847526304424367	15.266633339587864	16.50281391553724
1224	16.087073265223633	17.897078222379825	15.255786312074822	16.45261579013489
1225	16.182096873025394	17.86819860092033	15.31126008393539	16.374274412113994
1226	16.365005285063237	17.76531444693364	15.421826417641544	16.279122729525056
1227	16.60114767916729	17.61911763919182	15.56503741592839	16.177120252568262
1228	16.83444936370425	17.47326594651497	15.715865365533968	16.07663084035464
1229	17.00986259168124	17.364894850950602	15.855219118296779	15.9837830444424
1230	17.094726507812776	17.310341993740032	15.975623038612147	15.89841164717506
1231	17.087392645373317	17.303499786855703	16.078842640461513	15.80951608805928
1232	17.00934869985915	17.324912241666226	16.16927064672491	15.69689501026896
1233	16.89045689626247	17.355838397843936	16.24657755278627	15.542785714529845
1234	16.758388391125877	17.387589154912725	16.302330578244693	15.348937527406143
1235	16.63695443450277	17.421432927318598	16.322025364046617	15.147313477431084
1236	16.54761326081448	17.463313361830796	16.290574213503305	14.993466711437282
1237	16.507841268597485	17.515916366674713	16.198444815258895	14.943770191689747
1238	16.524617237679074	17.57516762843861	16.04759333882372	15.028190738041223
1239	16.588371541096244	17.6306409977584	15.854651833163947	15.233931830018532
1240	16.674891441147533	17.66988819997722	15.65094967203603	15.508372770933423
1241	16.75436252958039	17.683988454856035	15.476633376374433	15.778724392518818
1242	16.8019589070798	17.67070161880895	15.368531483285878	15.979843285296095
1243	16.802092998820186	17.63624533404309	15.3476365141958	16.07807839820093
1244	16.746017855843874	17.59489215846016	15.41087497189092	16.079638109521206
1245	16.62718607240164	17.56735282489136	15.532586615042598	16.018869623159727
1246	16.441589133301463	17.57671419393577	15.676195885910015	15.935101270016155
1247	16.19510126511703	17.641171221177224	15.810645183654255	15.852778793441725
1248	15.911576001305079	17.764740606021803	15.922843114831164	15.777727034185684
1249	15.63206655212125	17.93151990853631	16.019637618131018	15.709427824310474
1250	15.403164458527174	18.10697574689582	16.118165160898247	15.655672617890268
1251	15.260346035202351	18.2463497888275	16.231582449383453	15.637249816087055
1252	15.218559888648672	18.306992247623896	16.360266726416178	15.678950379166166
1253	15.27393695441712	18.260768471555256	16.492637098552706	15.794648455496533
1254	15.413229508118354	18.10234798967713	16.614131905121457	15.976820412455858
1255	15.621598415650833	17.85285991528979	16.71650383107006	16.19788131205829
1256	15.881392319862332	17.556580639993886	16.801575539769583	16.42043185847126
1257	16.166375335910512	17.271902384971046	16.87769344742874	16.610245885298887
1258	16.439499353943205	17.05672299998011	16.952714278463663	16.7469744098769
1259	16.66192270320338	16.95350346730305	17.027877806684963	16.82800900146117
1260	16.811496956989604	16.97901175879562	17.09617835542268	16.868020283166135
1261	16.89813018265624	17.120348838016206	17.146892456565805	16.89140083818414
1262	16.964106606826817	17.340050163670064	17.17316517092658	16.92051943655059
1263	17.06570149571394	17.5858238215769	17.177231527623583	16.96246763856975
1264	17.243048949543383	17.804159851264956	17.167182154203196	17.003426536282664
1265	17.49496842112635	17.952760742532874	17.14821523573091	17.01432568109807
1266	17.774361801122275	18.009831398502733	17.114725670040535	16.96819736123829
1267	18.006829177802974	17.97865913301769	17.05119748076685	16.8574360118509
1268	18.12320909004142	17.884342108668065	16.942918045044333	16.70107144577895
1269	18.088766439479528	17.764429215968708	16.79141916301972	16.535559613529493
1270	17.914614895450413	17.655151103764677	16.62479055330158	16.397247461317097
1271	17.648371256146362	17.57859466196541	16.494683596389628	16.304174623289143
1272	17.35174125913309	17.53689237944617	16.458794787519714	16.25006470007066
1273	17.076738666860912	17.517490945997384	16.554660321795456	16.21007616761697
1274	16.852451673274505	17.506133612753278	16.776809174762885	16.15581624621429
1275	16.6833786768191	17.50030925805248	17.07161345534157	16.069228865723655
1276	16.557601179943667	17.514967511361384	17.35538894777568	15.951697450726387
1277	16.45837316015609	17.57566961154548	17.549124769374053	15.822789916343394
1278	16.37511603368317	17.70272047022737	17.612264508413514	15.71161317624482
1279	16.309421839865873	17.895775929720273	17.556117789723363	15.643221626542665
1280	16.272217166879056	18.128212176460007	17.432009028380357	15.626170247101308
1281	16.273798073629067	18.355748948697507	17.303304002471883	15.648964333176881
1282	16.311976658661496	18.534962227300383	17.21719426919885	15.687540123908596
1283	16.368562570615612	18.64067025386498	17.190603983538896	15.7184731649407
1284	16.418728915531112	18.67115585323304	17.211347511930377	15.729851208997564
1285	16.44865215357084	18.63986810998487	17.24849719166599	15.721750935209737
1286	16.46682923396924	18.56060653210904	17.263907790351038	15.699212866889567
1287	16.49835384217653	18.436899380937007	17.22247464659545	15.664405370984774
1288	16.564805477834277	18.26464856616177	17.10208930630625	15.617752592702754
1289	16.665699344058154	18.045156227444302	16.904458080919273	15.564523505284559
1290	16.77589088352062	17.798707924890543	16.660221291674514	15.521526222668662
1291	16.85937410535463	17.567370080927276	16.42505382900034	15.51463535143543
1292	16.887687368716357	17.402974097037585	16.260759568152064	15.567261113997159
1293	16.849282462141783	17.346080367574526	16.21198956854546	15.686472820209726
1294	16.747986119463064	17.407792291008843	16.28805742952461	15.85552495263742
1295	16.597515690609406	17.564900321300257	16.460595473794783	16.03749598477766
1296	16.419720487545863	17.771451682290273	16.676622988058995	16.19195657817893
1297	16.24637830644076	17.978770121204576	16.87748116036242	16.2926679853418
1298	16.11679827214639	18.152631960963163	17.01594987758934	16.338583292720244
1299	16.069229478949573	18.2790423348586	17.06633751303101	16.34871553167108
1300	16.127257683111864	18.359969076973236	17.02694452604495	16.346830297349165
1301	16.289603255396447	18.405036071378674	16.916425566606264	16.344894003121876
1302	16.528244290572317	18.42515043241891	16.763417305394963	16.33786223019993
1303	16.79734487038175	18.429791083735957	16.595403628289496	16.31228429453818
1304	17.04823667481112	18.425239636596373	16.430226509143655	16.261017047849485
1305	17.24297340640799	18.41316625765361	16.2763292459235	16.19181585617429
1306	17.360469292595834	18.392209498726906	16.13975549615362	16.12368652238436
1307	17.3928916619345	18.362037645033	16.029969780786224	16.075211646627707
1308	17.337345817685033	18.32825079876764	15.958997267632892	16.055512750163803
1309	17.191656192015618	18.302025970234347	15.933995443100637	16.06469101800277
1310	16.95730741315257	18.292042663328644	15.94964012789383	16.100919554690414
1311	16.647144049015743	18.293913306843322	15.988559915707869	16.1653138728277
1312	16.291469794678747	18.287446737551676	16.03061741074026	16.258665429314863
1313	15.934891847286135	18.246575698687852	16.064639153213864	16.37308458477775
1314	15.626614109062505	18.15656517770473	16.095328442418385	16.489152299786426
1315	15.407088679205229	18.025561728690498	16.141005577759593	16.580838191707215
1316	15.297900090650241	17.880677803877933	16.22308060008982	16.626180359049066
1317	15.29691514075782	17.749533630540913	16.354565605642186	16.615689591072613
1318	15.37851047212579	17.64262543790573	16.530442293522803	16.553119464865865
1319	15.500037385805335	17.548450720126727	16.725078139072814	16.452205623432363
1320	15.613705295987655	17.446143915968836	16.89677472944895	16.330543762030523
1321	15.683617988547129	17.32302100276762	16.99769261261655	16.20393342808996
1322	15.69967231765566	17.185153240377435	16.98788764782793	16.082492255720194
1323	15.680943071676296	17.0530905384241	16.847346714690957	15.970472035451014
1324	15.662553732504948	16.951956854919175	16.583141904807558	15.871404829532779
1325	15.675061995863025	16.901422972970767	16.22814608914372	15.796186150464425
1326	15.728813413905895	16.910640903049256	15.831350871258785	15.764494083994137
1327	15.814189051395605	16.976156408812507	15.446194368279642	15.79561361637041
1328	15.913800457534727	17.081299627808015	15.120417017387961	15.890944537149323
1329	16.01498845425395	17.199028243415253	14.89235596568398	16.021846257955023
1330	16.112645569614237	17.30029384722507	14.788325330176162	16.136495345398686
1331	16.20242246014089	17.365825568683295	14.818215011171318	16.182470366035062
1332	16.274711168336502	17.39440366759548	14.969965028962402	16.135762562264986
1333	16.31559112668814	17.402862429306847	15.206535694076589	16.016151407703525
1334	16.312372948756348	17.41594685284658	15.47267437818979	15.87979745614031
1335	16.258195811853735	17.453084215373615	15.71123734680287	15.791313227585082
1336	16.153738807201215	17.519651904967805	15.883707230479224	15.792633422887144
1337	16.00724690240762	17.605866308393896	15.984181835857198	15.88657786649276
1338	15.83540318325188	17.692959133697194	16.039843595998285	16.044601851880554
1339	15.661059568619507	17.761779094773324	16.095360915805983	16.228972965075563
1340	15.507096542560827	17.799223149055795	16.19060870335245	16.41160960638951
1341	15.386053340358044	17.800443445741443	16.342979122188233	16.576261721738554
1342	15.293391671269681	17.768574173641383	16.541818884474147	16.709912370507706
1343	15.21288032222374	17.71382479678953	16.756486455127273	16.794190386318043
1344	15.131552361889524	17.652668838196888	16.952480698727687	16.80784372196767
1345	15.055698803485202	17.60560929972099	17.105300294507444	16.736888026586975
1346	15.01334483238985	17.59179565303878	17.206714550048304	16.584329397263634
1347	15.042462358948507	17.621941170651883	17.260416771203396	16.372695113496068
1348	15.16964147048572	17.693998005904774	17.272847765435376	16.14106263143546
1349	15.393166379238917	17.793535451682274	17.24669617461085	15.937741036445512
1350	15.678394437646483	17.901424742330626	17.180984666635055	15.808553257365652
1351	15.966177085863915	18.002733594429486	17.07752343044657	15.783883563738108
1352	16.19118358354791	18.091769795372393	16.94698401445626	15.867619526506683
1353	16.30403439369687	18.169742448377075	16.810547658550433	16.036393623718524
1354	16.291199829050928	18.237880291843222	16.69662648923736	16.249443014970954
1355	16.183620107507878	18.29074664889488	16.632522903376593	16.46387973737365
1356	16.047165616800093	18.315888878358102	16.63535508431543	16.648489108906503
1357	15.954935630431958	18.300987978707518	16.70096340268377	16.788539576222306
1358	15.952503072144493	18.2433951470141	16.79860002037869	16.884070953379354
1359	16.03528433351839	18.157964631129367	16.875947432231627	16.94457942435818
1360	16.151782871672765	18.075799861601887	16.878939007008757	16.984336787687553
1361	16.230365490213693	18.03520913091074	16.7771841923631	17.01880571165313
1362	16.21458752445568	18.067887764726535	16.583441187450216	17.06054045784052
1363	16.088457055382285	18.18651425806481	16.35223121231435	17.116209527784356
1364	15.880185491063665	18.378698092833748	16.157438087718504	17.18337235351988
1365	15.645744483111931	18.610836581918456	16.05783253794247	17.252190562770622
1366	15.444263372907658	18.840300863380207	16.072208563911946	17.31011708336471
1367	15.317337803539521	19.0310576062834	16.17665746216911	17.348544258107573
1368	15.27926090199579	19.16379094521556	16.323790696645418	17.366803470448055
1369	15.320246779544782	19.23744296706094	16.47067048671112	17.368050913337065
1370	15.417961306589639	19.2609522539654	16.596707385692465	17.351136871262856
1371	15.551384586637441	19.24379179294187	16.704182777886054	17.30398826967763
1372	15.710230884885883	19.19014775679767	16.80645176655153	17.206636684746556
1373	15.896472488217002	19.101260962356264	16.91410377477608	17.042224167684505
1374	16.11804893659935	18.980985409886568	17.027326380566524	16.81042713061497
1375	16.378535069512054	18.84022171905567	17.135153206678964	16.53465366474699
1376	16.66865388158632	18.69598953647433	17.219172483877003	16.25929817577988
1377	16.9635182770036	18.56486882278685	17.259877970592058	16.03748704729081
1378	17.227600920339054	18.455793590735524	17.24552081089794	15.914386662772051
1379	17.425314901802775	18.36659565433862	17.178595725043614	15.911759415984502
1380	17.534142527943942	18.28773702840859	17.077211517322887	16.02059889732023
1381	17.552600099193015	18.210435932551103	16.968794983890323	16.20539771856089
1382	17.499592375724156	18.13474856435218	16.881019315117467	16.41720517775287
1383	17.4046266002801	18.070885580624772	16.83256550951223	16.60986407116664
1384	17.29327260110772	18.033683020994147	16.829183401461755	16.74973089926878
1385	17.175507816927585	18.033137300796785	16.863187908267896	16.818534872028017
1386	17.045011074475816	18.067710391276616	16.916573425336814	16.811384981510788
1387	16.887625227721315	18.123993425292376	16.964619495541434	16.736668410456335
1388	16.695070747965474	18.182079688391823	16.980516350284237	16.614653943085752
1389	16.47352561050031	18.223697960679885	16.94083455186734	16.475106113354066
1390	16.239585297027205	18.238792531025393	16.834005100580036	16.346334098866052
1391	16.00924296699383	18.229884617664393	16.66562486481315	16.241826303422542
1392	15.788463642764867	18.210977165925783	16.45866273495856	16.153041356340996
1393	15.575760038767156	18.202615375433275	16.245918498839103	16.054863134718218
1394	15.375433574240397	18.222653968527226	16.059012083367605	15.92291744099806
1395	15.208808146186561	18.27808462517001	15.921549030690038	15.751275474087535
1396	15.111379408691866	18.361543503892804	15.847716947104232	15.559038342231165
1397	15.11503972856872	18.455003976817178	15.845421269225492	15.379272159410693
1398	15.227000953928718	18.537920880046542	15.916576632268688	15.237848265525422
1399	15.421869985407197	18.595640090405077	16.052135162191618	15.137403817336054
1400	15.653614172011356	18.622582456288768	16.22434064730407	15.060348849227145
1401	15.87842127927676	18.620200787493836	16.386046444526126	14.988213856267137
1402	16.072594416927533	18.59206962190786	16.484768404014634	14.922631284315916
1403	16.23370889253847	18.539882478406494	16.48441249276943	14.889966215050809
1404	16.369068228203176	18.46388701592803	16.38584537854072	14.92485906509176
1405	16.48136712883099	18.36580347219013	16.22921877263209	15.045483227676918
1406	16.563603676682106	18.251212638589283	16.07547472369942	15.23950068761554
1407	16.603556164659498	18.127707114517086	15.976594829960332	15.469214263005215
1408	16.59359498509464	18.00209356937366	15.950921034926163	15.689859169808262
1409	16.53765296821561	17.879369809516362	15.97591269657188	15.869509489180336
1410	16.45098929655524	17.76735262174444	16.001916989177985	15.997571812570783
1411	16.35374523329322	17.68060164449137	15.97895712090693	16.081168288164612
1412	16.26376951107257	17.63804927452562	15.882873961137639	16.132801510445763
1413	16.189286224405876	17.65244929619101	15.729619432504869	16.15957028579961
1414	16.126061659387545	17.718528179887883	15.569393195711681	16.15904467424116
1415	16.06085263127236	17.810783039918803	15.462761589716242	16.12484174299143
1416	15.978847102655111	17.8942596928032	15.451856772017674	16.05772837817582
1417	15.873900528876	17.942914518298757	15.541172577402818	15.972962100407353
1418	15.755813448095065	17.953391602221124	15.699419828635955	15.900256180102033
1419	15.650247508754367	17.94526926597467	15.878199941411662	15.873134024410877
1420	15.59225652348181	17.94818899423698	16.038572955362863	15.914802375707287
1421	15.614498534780036	17.983501892687094	16.16800192835678	16.024621785455953
1422	15.734808554550014	18.052429551638497	16.28111048026181	16.173567002444354
1423	15.948922770431192	18.137314574100742	16.405187260828722	16.311629653759944
1424	16.230496825646462	18.213892443666843	16.560583037831044	16.387294053492987
1425	16.54042828267613	18.26575543577743	16.748394482461457	16.369920087633403
1426	16.840296458516256	18.289971218185155	16.9488996468196	16.263925134991382
1427	17.102912982535297	18.292438019074712	17.12971988114048	16.10320711349356
1428	17.315948855279707	18.27834259104003	17.257439342909038	15.92923545622008
1429	17.477621449526595	18.24733373136025	17.30762983038693	15.765831739459433
1430	17.590944670605822	18.19776031204629	17.274877220814993	15.606205846385434
1431	17.660607798608833	18.134563344696645	17.179090073562797	15.421637382803034
1432	17.69348552476353	18.073432093749712	17.06535181715748	15.184580588998879
1433	17.700445707862055	18.036166610552385	16.991113174269483	14.891959104691827
1434	17.69439085067756	18.04033476244433	17.00304619955431	14.574930239846905
1435	17.68511818950434	18.089253943091105	17.115812740899358	14.2906385746306
1436	17.67284868201453	18.169943309818247	17.307200598869713	14.102260349365547
1437	17.6468530346819	18.25830877248058	17.532934319694867	14.054620760670781
1438	17.591593928797927	18.328512058997205	17.749977802908198	14.157124769449219
1439	17.498177161120857	18.362038207697406	17.9319454853577	14.380620958936458
1440	17.373694377541028	18.352674049348494	18.070090076579067	14.670757589093963
1441	17.23986802086113	18.308051397836614	18.163234459939375	14.96983513160532
1442	17.12199129294907	18.247681343187256	18.20748434241142	15.236540245521066
1443	17.03360287136017	18.198253419488218	18.192768947406364	15.45354716028279
1444	16.96868822968094	18.186111801732157	18.107744853730903	15.623435221211922
1445	16.9054662251223	18.226736097894097	17.94767082068487	15.758366487629367
1446	16.81765935833503	18.316389233948293	17.723422745574208	15.8722616407337
1447	16.687383498457713	18.43105191208153	17.4637778043916	15.976136676531294
1448	16.512971678009045	18.53675611259445	17.21028958534764	16.074978396493428
1449	16.313108752936394	18.60558043419735	17.002368803696072	16.164561132328622
1450	16.12298626022223	18.62822699337319	16.860407472495623	16.232279330985612
1451	15.984136255945494	18.616230320375188	16.776994024821693	16.263539949745116
1452	15.928281707873973	18.592746440564454	16.72399143667524	16.255111155294195
1453	15.962057905692241	18.57952911100268	16.67342879082727	16.224311136826113
1454	16.0634593608527	18.586513486488208	16.617709850099885	16.20761962065176
1455	16.192521634073522	18.608500707493093	16.576367859954626	16.245545132229847
1456	16.310809329072903	18.629010156026656	16.58496838413067	16.359893544715217
1457	16.39639999186303	18.627989581045806	16.67388233602187	16.540673260840705
1458	16.44618677239634	18.590850408310082	16.84998718962802	16.748596270375934
1459	16.46720479848588	18.514887738740786	17.09093714924527	16.933333837565236
1460	16.463855652518507	18.411059929958267	17.352881726067597	17.055280980273828
1461	16.431048496720784	18.299240774891693	17.585577781433607	17.096996358615243
1462	16.357893656463336	18.19984693722797	17.748824647039296	17.063512189876054
1463	16.240830708169888	18.126856704091526	17.82275567935181	16.97466112730561
1464	16.09688131537186	18.084905324842737	17.80987834410173	16.856213404834726
1465	15.96856172459432	18.07178553087497	17.72620969519073	16.735056965096476
1466	15.911397923110485	18.081980470202716	17.590712704531803	16.633448652723352
1467	15.969557635263321	18.108463870711354	17.418865376030467	16.561550744299613
1468	16.151881069398573	18.141847639580632	17.224477825276917	16.510208989492103
1469	16.42318942327608	18.17028305228623	17.026304839104466	16.4502716177593
1470	16.716934654085726	18.18318202274223	16.850944773205388	16.34429925724254
1471	16.96216269002082	18.178194556773157	16.72700606066573	16.165800825725903
1472	17.109598366527184	18.166579752747822	16.674959652300526	15.917743217835996
1473	17.148054334541246	18.17076502489121	16.69867137336777	15.636739496388142
1474	17.104361687760584	18.21397794930978	16.78521525288305	15.38080551232595
1475	17.031249566342858	18.306610637457986	16.908855329741737	15.207122089752264
1476	16.985335674918034	18.439354857689672	17.039098166743777	15.152714634204266
1477	17.00549023344355	18.58748760331663	17.14795828323289	15.22564520047529
1478	17.10100651083104	18.723123699341407	17.217623495410756	15.407729404433887
1479	17.25341684197072	18.826064793895732	17.24532014230693	15.662247092421484
1480	17.43024428291432	18.88744458128887	17.241355809396705	15.943750359396141
1481	17.599764392550874	18.905489121298764	17.22191213795555	16.209417283906475
1482	17.739088754653405	18.881154925458652	17.20019885252575	16.428914303969744
1483	17.8345200578239	18.817410468700093	17.18363332809341	16.591066734650767
1484	17.878234063265197	18.722253502227915	17.17602650786224	16.70248382391345
1485	17.86686383501045	18.610460172224258	17.180317640235806	16.7784048320895
1486	17.802820783734205	18.50029222732644	17.19990544133893	16.8323281680469
1487	17.694905539425672	18.406421940773587	17.236803852225194	16.87160222334222
1488	17.558519242302378	18.33313495209606	17.28985080665377	16.90178658983023
1489	17.413596590005426	18.273347313293378	17.353984993335725	16.934357277636494
1490	17.280655736984176	18.21358285291354	17.419856818128334	16.98647997770543
1491	17.178652046443453	18.14246584460311	17.4710493000307	17.073677815259508
1492	17.121026809836273	18.058013638971055	17.48436096204192	17.19948611226544
1493	17.115590297640725	17.969176931101526	17.43673944155691	17.35190537172468
1494	17.165060759905415	17.890739903263487	17.31557246611546	17.51054000581199
1495	17.266338196623508	17.835374268878873	17.12752074548459	17.65818725317634
1496	17.40788077834922	17.806511017520364	16.90026438211992	17.786844490681595
1497	17.565941546309364	17.79770686673578	16.67493315808303	17.89347927117447
1498	17.704915577801557	17.797528842423773	16.495209458783137	17.973283523683026
1499	17.78695124769068		16.3957735057678	18.01713008095541


==> Results/logs/self_transfer_catch_v0.dat <==
epochs baseline std_baseline only_head std_only_head self_transfer_full_fine_tuning std_self_transfer_full_fine_tuning
0 0.2633333333333333 0.02111111111111111 0.40555555555555556 0.3188888888888889 0.3655555555555556 0.11888888888888889
1 0.2777777777777778 0.024444444444444435 0.4311111111111111 0.35333333333333333 0.4222222222222222 0.09111111111111109
2 0.28888888888888886 0.01999999999999999 0.4677777777777778 0.3855555555555556 0.51 0.05000000000000002
3 0.3244444444444444 0.011111111111111101 0.5611111111111111 0.3655555555555555 0.6022222222222222 0.00888888888888889
4 0.31666666666666665 0.010000000000000009 0.6822222222222223 0.2822222222222222 0.6555555555555556 0.01777777777777778
5 0.33555555555555555 0.011111111111111127 0.7866666666666666 0.1866666666666667 0.7033333333333334 0.04999999999999999
6 0.3477777777777778 0.025555555555555554 0.89 0.09444444444444444 0.7233333333333334 0.08333333333333331
7 0.3522222222222222 0.016666666666666663 0.9755555555555555 0.002222222222222181 0.7566666666666667 0.09444444444444444
8 0.3811111111111111 0.016666666666666663 0.9744444444444444 0.005555555555555536 0.7822222222222222 0.0977777777777778
9 0.38888888888888884 0.013333333333333336 0.9744444444444444 0.0033333333333332993 0.8155555555555556 0.0977777777777778
10 0.40444444444444444 0.0 0.9755555555555555 0.0 0.8422222222222222 0.08666666666666667
11 0.41444444444444445 0.0011111111111111183 0.9755555555555555 0.0 0.8644444444444445 0.0822222222222222
12 0.43333333333333335 0.006666666666666654 0.9766666666666666 0.0011111111111111183 0.8822222222222222 0.07333333333333336
13 0.45777777777777773 0.013333333333333336 0.9755555555555555 0.006666666666666654 0.8888888888888888 0.06
14 0.48444444444444446 0.00888888888888889 0.97 0.003333333333333355 0.8977777777777778 0.053333333333333344
15 0.5044444444444445 0.0044444444444444176 0.9666666666666667 0.004444444444444473 0.9066666666666667 0.04222222222222222
16 0.5511111111111111 0.015555555555555545 0.9655555555555555 0.003333333333333355 0.9088888888888889 0.03999999999999998
17 0.5977777777777777 0.0044444444444444176 0.9644444444444444 0.0022222222222222365 0.9211111111111111 0.0411111111111111
18 0.6411111111111112 0.014444444444444426 0.9677777777777778 0.005555555555555591 0.9277777777777778 0.03888888888888892
19 0.6877777777777778 0.005555555555555591 0.9766666666666667 0.0033333333333332993 0.9288888888888889 0.03111111111111109
20 0.7088888888888889 0.024444444444444435 0.9755555555555555 0.0 0.9366666666666666 0.02777777777777779
21 0.7166666666666667 0.02777777777777779 0.9766666666666667 0.0033333333333332993 0.9466666666666667 0.022222222222222254
22 0.7266666666666666 0.024444444444444435 0.9733333333333334 0.002222222222222181 0.9533333333333334 0.015555555555555545
23 0.7266666666666666 0.006666666666666654 0.9777777777777777 0.0 0.9622222222222223 0.011111111111111127
24 0.7344444444444445 0.025555555555555554 0.9755555555555555 0.002222222222222181 0.961111111111111 0.014444444444444426
25 0.76 0.013333333333333308 0.9733333333333334 0.0 0.9555555555555555 0.011111111111111127
26 0.7944444444444445 0.021111111111111136 0.9766666666666667 0.005555555555555536 0.9566666666666667 0.014444444444444482
27 0.81 0.016666666666666663 0.9744444444444444 0.007777777777777772 0.9466666666666667 0.011111111111111072
28 0.8266666666666667 0.013333333333333308 0.9733333333333334 0.0044444444444444176 0.9455555555555556 0.007777777777777772
29 0.8466666666666667 0.040000000000000036 0.9755555555555555 0.0 0.95 0.003333333333333355
30 0.8544444444444445 0.036666666666666625 0.971111111111111 0.0044444444444444176 0.95 0.003333333333333355
31 0.8644444444444445 0.0377777777777778 0.9711111111111111 0.0022222222222222365 0.9511111111111111 0.013333333333333308
32 0.8844444444444444 0.04444444444444445 0.9688888888888889 0.0022222222222222365 0.9522222222222223 0.014444444444444426
33 0.8911111111111112 0.02888888888888891 0.9688888888888889 0.0022222222222222365 0.9555555555555555 0.013333333333333364
34 0.9033333333333333 0.016666666666666663 0.9755555555555555 0.002222222222222181 0.9488888888888889 0.020000000000000018
35 0.9222222222222223 0.013333333333333364 0.9755555555555555 0.006666666666666654 0.95 0.0188888888888889
36 0.9211111111111112 0.016666666666666663 0.9788888888888889 0.010000000000000009 0.9488888888888889 0.01777777777777778
37 0.9255555555555555 0.016666666666666663 0.9788888888888889 0.007777777777777772 0.9455555555555555 0.021111111111111136
38 0.9322222222222223 0.0188888888888889 0.9788888888888889 0.005555555555555536 0.94 0.017777777777777726
39 0.9299999999999999 0.021111111111111136 0.9711111111111111 0.0022222222222222365 0.9477777777777778 0.014444444444444426
40 0.9322222222222223 0.016666666666666663 0.9744444444444444 0.0033333333333332993 0.9488888888888889 0.02444444444444449
41 0.9433333333333334 0.012222222222222245 0.9711111111111111 0.0022222222222222365 0.9488888888888889 0.02444444444444449
42 0.951111111111111 0.006666666666666654 0.9711111111111111 0.0 0.9477777777777778 0.02999999999999997
43 0.9555555555555555 0.013333333333333364 0.9722222222222222 0.0033333333333332993 0.9477777777777778 0.03888888888888892
44 0.9633333333333334 0.014444444444444426 0.971111111111111 0.0044444444444444176 0.9444444444444444 0.0377777777777778
45 0.9622222222222222 0.015555555555555545 0.9722222222222223 0.0011111111111111183 0.9444444444444444 0.0377777777777778
46 0.9644444444444444 0.011111111111111072 0.9711111111111111 0.0022222222222222365 0.9444444444444444 0.0377777777777778
47 0.97 0.010000000000000009 0.9755555555555555 0.002222222222222181 0.9433333333333334 0.03888888888888886
48 0.9722222222222222 0.0033333333333332993 0.9744444444444444 0.0033333333333332993 0.9355555555555556 0.04888888888888887
49 0.9788888888888889 0.003333333333333355 0.9766666666666667 0.010000000000000009 0.9244444444444444 0.053333333333333344
50 0.9777777777777777 0.0 0.9766666666666667 0.010000000000000009 0.9133333333333333 0.06444444444444442
51 0.9788888888888889 0.0011111111111111183 0.9722222222222222 0.012222222222222245 0.9155555555555556 0.06222222222222218
52 0.9833333333333334 0.0011111111111111183 0.9766666666666667 0.012222222222222245 0.9155555555555556 0.05555555555555558
53 0.981111111111111 0.0011111111111111183 0.9755555555555555 0.00888888888888889 0.9199999999999999 0.05777777777777776
54 0.9777777777777779 0.0044444444444444176 0.9677777777777777 0.007777777777777772 0.9255555555555556 0.043333333333333335
55 0.9766666666666667 0.007777777777777772 0.9688888888888889 0.00888888888888889 0.9311111111111111 0.04222222222222227
56 0.9777777777777779 0.00888888888888889 0.9733333333333334 0.0044444444444444176 0.9288888888888889 0.04222222222222222
57 0.97 0.012222222222222245 0.9666666666666667 0.0 0.9244444444444444 0.04444444444444445
58 0.9711111111111111 0.015555555555555545 0.9744444444444444 0.0033333333333332993 0.9077777777777778 0.06333333333333335
59 0.97 0.012222222222222245 0.9755555555555555 0.00888888888888889 0.9066666666666667 0.062222222222222234
60 0.9688888888888889 0.006666666666666654 0.9722222222222222 0.007777777777777772 0.9077777777777778 0.052222222222222225
61 0.9677777777777777 0.007777777777777772 0.97 0.005555555555555536 0.9122222222222223 0.04777777777777775
62 0.9666666666666666 0.00888888888888889 0.97 0.0011111111111111183 0.9177777777777778 0.04666666666666669
63 0.9655555555555555 0.01222222222222219 0.97 0.0011111111111111183 0.9311111111111111 0.0377777777777778
64 0.9588888888888889 0.007777777777777772 0.9766666666666667 0.0033333333333332993 0.9344444444444444 0.034444444444444444
65 0.9522222222222222 0.010000000000000009 0.9733333333333334 0.00888888888888889 0.9311111111111111 0.03555555555555556
66 0.951111111111111 0.011111111111111127 0.9733333333333334 0.006666666666666654 0.9366666666666666 0.02777777777777779
67 0.9533333333333334 0.0044444444444444176 0.9766666666666667 0.0033333333333332993 0.9355555555555556 0.020000000000000018
68 0.9566666666666667 0.0011111111111110628 0.9777777777777779 0.006666666666666654 0.9344444444444444 0.023333333333333317
69 0.961111111111111 0.003333333333333355 0.9755555555555555 0.002222222222222181 0.9488888888888889 0.01777777777777778
70 0.9655555555555555 0.0011111111111111183 0.9744444444444444 0.0011111111111110628 0.9522222222222223 0.014444444444444426
71 0.9677777777777778 0.0011111111111111183 0.9744444444444444 0.0011111111111110628 0.9522222222222223 0.014444444444444426
72 0.9744444444444444 0.0011111111111110628 0.97 0.003333333333333355 0.9622222222222223 0.00888888888888889
73 0.9811111111111112 0.007777777777777772 0.971111111111111 0.006666666666666654 0.9566666666666667 0.010000000000000009
74 0.9733333333333334 0.0044444444444444176 0.9744444444444444 0.007777777777777772 0.9622222222222223 0.006666666666666654
75 0.9688888888888889 0.0 0.9744444444444444 0.014444444444444482 0.9644444444444444 0.00666666666666671
76 0.9688888888888889 0.006666666666666654 0.97 0.005555555555555536 0.9644444444444444 0.0
77 0.9633333333333334 0.007777777777777772 0.9677777777777778 0.003333333333333355 0.9633333333333334 0.003333333333333355
78 0.9644444444444444 0.011111111111111072 0.9611111111111111 0.005555555555555536 0.961111111111111 0.003333333333333355
79 0.9755555555555555 0.00888888888888889 0.9622222222222222 0.004444444444444473 0.96 0.006666666666666654
80 0.9688888888888889 0.006666666666666654 0.9577777777777778 0.006666666666666654 0.96 0.006666666666666654
81 0.9722222222222223 0.0011111111111111183 0.9566666666666667 0.0033333333333332993 0.9577777777777778 0.002222222222222181
82 0.9722222222222223 0.0011111111111111183 0.9655555555555555 0.0011111111111111183 0.9555555555555555 0.002222222222222181
83 0.9677777777777777 0.007777777777777772 0.9655555555555555 0.0011111111111111183 0.9544444444444444 0.0011111111111111183
84 0.9755555555555555 0.0044444444444444176 0.9633333333333334 0.0011111111111111183 0.9588888888888889 0.0011111111111111183
85 0.98 0.006666666666666654 0.97 0.0011111111111111183 0.9633333333333334 0.003333333333333355
86 0.9788888888888889 0.007777777777777772 0.9688888888888889 0.0 0.9644444444444444 0.0
87 0.9866666666666666 0.006666666666666654 0.9677777777777778 0.0011111111111111183 0.9677777777777778 0.003333333333333355
88 0.9822222222222222 0.004444444444444473 0.9733333333333334 0.0044444444444444176 0.9655555555555555 0.0011111111111111183
89 0.9711111111111111 0.0022222222222222365 0.9733333333333334 0.0044444444444444176 0.9633333333333334 0.0011111111111111183
90 0.9666666666666667 0.0022222222222222365 0.9777777777777779 0.006666666666666654 0.96 0.0
91 0.9655555555555555 0.005555555555555591 0.981111111111111 0.005555555555555591 0.9633333333333334 0.003333333333333355
92 0.9633333333333334 0.005555555555555591 0.9855555555555555 0.0011111111111111183 0.9611111111111111 0.007777777777777772
93 0.96 0.011111111111111127 0.98 0.006666666666666654 0.9555555555555555 0.00888888888888889
94 0.9677777777777777 0.010000000000000009 0.981111111111111 0.005555555555555591 0.9566666666666667 0.005555555555555536
95 0.971111111111111 0.006666666666666654 0.9777777777777777 0.0022222222222222365 0.9555555555555556 0.0
96 0.9733333333333334 0.0044444444444444176 0.9755555555555555 0.002222222222222181 0.9533333333333334 0.0044444444444444176
97 0.9733333333333334 0.0044444444444444176 0.9788888888888889 0.007777777777777772 0.951111111111111 0.00888888888888889
98 0.9755555555555555 0.006666666666666654 0.98 0.00888888888888889 0.9555555555555555 0.006666666666666654
99 0.9722222222222222 0.0033333333333332993 0.9766666666666667 0.005555555555555536 0.9555555555555555 0.011111111111111127
100 0.9766666666666667 0.0033333333333332993 0.9755555555555555 0.002222222222222181 0.9622222222222223 0.00888888888888889
101 0.9744444444444444 0.005555555555555536 0.9677777777777778 0.003333333333333355 0.9622222222222222 0.0022222222222222365
102 0.9733333333333334 0.006666666666666654 0.9744444444444444 0.0033333333333332993 0.9566666666666667 0.005555555555555536
103 0.9755555555555555 0.0044444444444444176 0.9755555555555555 0.006666666666666654 0.9577777777777778 0.0044444444444444176
104 0.9744444444444444 0.0033333333333332993 0.9755555555555555 0.002222222222222181 0.9577777777777778 0.0044444444444444176
105 0.9766666666666667 0.005555555555555536 0.9711111111111111 0.0022222222222222365 0.9533333333333334 0.011111111111111127
106 0.9777777777777779 0.0044444444444444176 0.9766666666666666 0.0011111111111111183 0.9544444444444444 0.016666666666666663
107 0.9766666666666667 0.005555555555555536 0.9755555555555555 0.002222222222222181 0.951111111111111 0.006666666666666654
108 0.9777777777777779 0.00888888888888889 0.9744444444444444 0.007777777777777772 0.9566666666666667 0.0011111111111110628
109 0.9766666666666666 0.0011111111111111183 0.9766666666666667 0.010000000000000009 0.9544444444444444 0.0033333333333332993
110 0.9777777777777779 0.0044444444444444176 0.9777777777777779 0.00888888888888889 0.9588888888888889 0.0011111111111111183
111 0.9777777777777777 0.0022222222222222365 0.97 0.007777777777777772 0.9611111111111111 0.005555555555555536
112 0.9744444444444444 0.0011111111111110628 0.9688888888888889 0.0 0.9566666666666667 0.0033333333333332993
113 0.9766666666666666 0.0011111111111111183 0.9688888888888889 0.004444444444444473 0.9522222222222222 0.005555555555555536
114 0.9677777777777778 0.0011111111111111183 0.9633333333333334 0.003333333333333355 0.9466666666666667 0.011111111111111072
115 0.9666666666666667 0.004444444444444473 0.9633333333333334 0.0011111111111111183 0.9422222222222223 0.00888888888888889
116 0.9655555555555555 0.005555555555555591 0.9688888888888889 0.0 0.951111111111111 0.006666666666666654
117 0.9644444444444444 0.004444444444444473 0.9666666666666667 0.0022222222222222365 0.95 0.0011111111111111183
118 0.9722222222222223 0.0011111111111111183 0.9677777777777778 0.005555555555555591 0.9522222222222223 0.003333333333333355
119 0.9733333333333334 0.0044444444444444176 0.9722222222222222 0.0033333333333332993 0.9544444444444444 0.005555555555555536
120 0.9755555555555555 0.00888888888888889 0.9688888888888889 0.004444444444444473 0.9588888888888889 0.005555555555555536
121 0.9722222222222222 0.012222222222222245 0.97 0.003333333333333355 0.9533333333333334 0.0044444444444444176
122 0.97 0.007777777777777772 0.9633333333333334 0.0011111111111111183 0.9522222222222222 0.005555555555555536
123 0.9666666666666667 0.0 0.9644444444444444 0.004444444444444473 0.9633333333333334 0.003333333333333355
124 0.9677777777777778 0.005555555555555591 0.9633333333333334 0.010000000000000009 0.9544444444444444 0.0011111111111111183
125 0.97 0.012222222222222245 0.9655555555555555 0.007777777777777828 0.9544444444444444 0.0033333333333332993
126 0.97 0.007777777777777772 0.9666666666666666 0.00888888888888889 0.9588888888888889 0.0011111111111111183
127 0.97 0.005555555555555536 0.9688888888888889 0.006666666666666654 0.96 0.0
128 0.9733333333333334 0.0044444444444444176 0.9733333333333334 0.002222222222222181 0.9566666666666667 0.007777777777777772
129 0.9733333333333334 0.002222222222222181 0.9744444444444444 0.0033333333333332993 0.951111111111111 0.006666666666666654
130 0.9733333333333334 0.0044444444444444176 0.9777777777777779 0.006666666666666654 0.9444444444444444 0.006666666666666654
131 0.9744444444444444 0.005555555555555536 0.9766666666666666 0.0011111111111111183 0.9411111111111111 0.007777777777777772
132 0.9733333333333334 0.00888888888888889 0.9777777777777777 0.0 0.9433333333333334 0.005555555555555536
133 0.9733333333333334 0.00888888888888889 0.9744444444444444 0.0033333333333332993 0.9477777777777778 0.0011111111111111183
134 0.97 0.005555555555555536 0.9766666666666667 0.007777777777777772 0.9455555555555556 0.007777777777777772
135 0.9677777777777778 0.0011111111111111183 0.9744444444444444 0.007777777777777772 0.9488888888888889 0.013333333333333308
136 0.9655555555555555 0.0011111111111111183 0.9722222222222222 0.007777777777777772 0.9488888888888889 0.00888888888888889
137 0.9722222222222222 0.005555555555555536 0.9722222222222223 0.0011111111111111183 0.9433333333333334 0.010000000000000009
138 0.9733333333333334 0.006666666666666654 0.9677777777777778 0.0011111111111111183 0.9422222222222223 0.0044444444444444176
139 0.9744444444444444 0.0033333333333332993 0.97 0.003333333333333355 0.9433333333333334 0.014444444444444426
140 0.981111111111111 0.0011111111111111183 0.9666666666666667 0.011111111111111072 0.9411111111111111 0.02111111111111108
141 0.9788888888888889 0.0011111111111111183 0.9655555555555555 0.005555555555555591 0.9466666666666667 0.013333333333333308
142 0.9755555555555555 0.006666666666666654 0.9644444444444444 0.004444444444444473 0.95 0.01222222222222219
143 0.98 0.006666666666666654 0.9622222222222223 0.006666666666666654 0.9466666666666667 0.004444444444444473
144 0.98 0.004444444444444473 0.9622222222222222 0.004444444444444473 0.9455555555555555 0.003333333333333355
145 0.9822222222222222 0.0022222222222222365 0.9644444444444444 0.00666666666666671 0.9377777777777778 0.002222222222222181
146 0.9822222222222222 0.0022222222222222365 0.9688888888888889 0.00888888888888889 0.9366666666666666 0.0033333333333332993
147 0.9888888888888889 0.0 0.9722222222222223 0.0011111111111111183 0.9322222222222223 0.0011111111111111183
148 0.9822222222222222 0.0 0.9733333333333334 0.0 0.9333333333333333 0.004444444444444473
149 0.9755555555555555 0.0044444444444444176 0.9755555555555555 0.002222222222222181 0.9433333333333334 0.007777777777777772
150 0.971111111111111 0.0044444444444444176 0.9744444444444444 0.007777777777777772 0.9477777777777778 0.0011111111111111183
151 0.9633333333333334 0.005555555555555591 0.9766666666666667 0.005555555555555536 0.9522222222222223 0.0011111111111111183
152 0.961111111111111 0.003333333333333355 0.9777777777777777 0.0022222222222222365 0.9633333333333334 0.0011111111111111183
153 0.9666666666666667 0.004444444444444473 0.9755555555555555 0.0 0.9611111111111111 0.005555555555555536
154 0.9655555555555555 0.0011111111111111183 0.9755555555555555 0.006666666666666654 0.9588888888888889 0.0011111111111111183
155 0.9722222222222223 0.0011111111111111183 0.9766666666666667 0.012222222222222245 0.9633333333333334 0.003333333333333355
156 0.9744444444444444 0.0011111111111110628 0.9766666666666667 0.012222222222222245 0.9566666666666667 0.005555555555555536
157 0.97 0.003333333333333355 0.9777777777777779 0.011111111111111127 0.9477777777777778 0.005555555555555591
158 0.9766666666666666 0.0011111111111111183 0.9822222222222222 0.00666666666666671 0.9411111111111111 0.014444444444444482
159 0.9777777777777779 0.0044444444444444176 0.98 0.011111111111111127 0.9355555555555556 0.01777777777777778
160 0.9833333333333334 0.003333333333333355 0.9822222222222222 0.00666666666666671 0.94 0.024444444444444435
161 0.9766666666666666 0.0011111111111111183 0.98 0.004444444444444473 0.9466666666666667 0.020000000000000018
162 0.9788888888888889 0.003333333333333355 0.981111111111111 0.003333333333333355 0.9511111111111111 0.013333333333333308
163 0.9788888888888889 0.007777777777777772 0.9766666666666667 0.0033333333333332993 0.9544444444444444 0.0011111111111111183
164 0.9788888888888889 0.007777777777777772 0.971111111111111 0.0044444444444444176 0.961111111111111 0.0011111111111111183
165 0.9822222222222222 0.011111111111111072 0.97 0.0011111111111111183 0.9566666666666667 0.0011111111111110628
166 0.9822222222222222 0.00666666666666671 0.9688888888888889 0.0022222222222222365 0.96 0.0044444444444444176
167 0.9766666666666666 0.0011111111111111183 0.9655555555555555 0.0011111111111111183 0.9566666666666667 0.010000000000000009
168 0.97 0.003333333333333355 0.9722222222222222 0.0033333333333332993 0.95 0.01222222222222219
169 0.9655555555555555 0.0011111111111111183 0.9766666666666666 0.0011111111111111183 0.9555555555555555 0.013333333333333364
170 0.9655555555555555 0.0011111111111111183 0.9722222222222222 0.007777777777777772 0.9433333333333334 0.012222222222222245
171 0.97 0.003333333333333355 0.9744444444444444 0.005555555555555536 0.9455555555555556 0.010000000000000009
172 0.9766666666666667 0.005555555555555536 0.9722222222222223 0.0011111111111111183 0.9422222222222222 0.0022222222222222365
173 0.9788888888888889 0.003333333333333355 0.9733333333333334 0.002222222222222181 0.9444444444444444 0.0
174 0.9755555555555555 0.002222222222222181 0.9777777777777777 0.0022222222222222365 0.9422222222222222 0.0
175 0.9777777777777777 0.0022222222222222365 0.9766666666666666 0.0011111111111111183 0.9477777777777778 0.009999999999999953
176 0.9755555555555555 0.0 0.9844444444444445 0.0022222222222222365 0.95 0.007777777777777772
177 0.9733333333333334 0.0 0.9833333333333334 0.005555555555555591 0.95 0.0011111111111111183
178 0.9711111111111111 0.0022222222222222365 0.9788888888888889 0.003333333333333355 0.9522222222222223 0.003333333333333355
179 0.9733333333333334 0.00888888888888889 0.98 0.006666666666666654 0.9511111111111111 0.0022222222222222365
180 0.971111111111111 0.00888888888888889 0.9688888888888889 0.0 0.9433333333333334 0.007777777777777772
181 0.9722222222222222 0.005555555555555536 0.9633333333333334 0.0011111111111111183 0.94 0.0
182 0.9755555555555555 0.0044444444444444176 0.9622222222222222 0.0022222222222222365 0.9477777777777778 0.003333333333333355
183 0.9744444444444444 0.0011111111111110628 0.961111111111111 0.003333333333333355 0.95 0.003333333333333355
184 0.9666666666666666 0.00888888888888889 0.961111111111111 0.003333333333333355 0.9566666666666667 0.0011111111111110628
185 0.9744444444444444 0.007777777777777772 0.9655555555555555 0.003333333333333355 0.9466666666666667 0.004444444444444473
186 0.9688888888888889 0.0022222222222222365 0.9655555555555555 0.0011111111111111183 0.9444444444444444 0.0022222222222222365
187 0.9711111111111111 0.0022222222222222365 0.9733333333333334 0.00888888888888889 0.9422222222222223 0.0044444444444444176
188 0.9722222222222222 0.010000000000000009 0.9766666666666667 0.010000000000000009 0.9422222222222222 0.0022222222222222365
189 0.97 0.014444444444444426 0.9777777777777779 0.00888888888888889 0.9455555555555555 0.0011111111111111183
190 0.9655555555555555 0.014444444444444426 0.9766666666666667 0.007777777777777772 0.95 0.005555555555555591
191 0.9633333333333334 0.01222222222222219 0.9777777777777777 0.0022222222222222365 0.9444444444444444 0.0022222222222222365
192 0.9622222222222223 0.011111111111111127 0.9755555555555555 0.0044444444444444176 0.9388888888888889 0.005555555555555536
193 0.9677777777777778 0.0011111111111111183 0.9733333333333334 0.0044444444444444176 0.9333333333333333 0.0
194 0.9677777777777778 0.0011111111111111183 0.9744444444444444 0.005555555555555536 0.9355555555555555 0.0044444444444444176
195 0.97 0.005555555555555536 0.9744444444444444 0.0011111111111110628 0.9422222222222222 0.0022222222222222365
196 0.9688888888888889 0.006666666666666654 0.9733333333333334 0.0 0.9422222222222223 0.006666666666666654
197 0.9644444444444444 0.00888888888888889 0.9744444444444444 0.0033333333333332993 0.9344444444444444 0.005555555555555536
198 0.9677777777777777 0.007777777777777772 0.9744444444444444 0.005555555555555536 0.9333333333333333 0.0022222222222222365
199 0.97 0.007777777777777772 0.9688888888888889 0.0022222222222222365 0.9311111111111111 0.0022222222222222365
200 0.9711111111111111 0.0022222222222222365 0.971111111111111 0.006666666666666654 0.9344444444444444 0.005555555555555536
201 0.9755555555555555 0.0 0.9666666666666667 0.004444444444444473 0.9433333333333334 0.007777777777777772
202 0.9744444444444444 0.0011111111111110628 0.9644444444444444 0.00666666666666671 0.9544444444444444 0.0011111111111111183
203 0.9755555555555555 0.0 0.96 0.0044444444444444176 0.9533333333333334 0.0044444444444444176
204 0.98 0.0022222222222222365 0.9611111111111111 0.005555555555555536 0.9477777777777778 0.005555555555555591
205 0.9777777777777777 0.0022222222222222365 0.9622222222222222 0.0 0.94 0.0044444444444444176
206 0.9788888888888889 0.003333333333333355 0.9677777777777777 0.007777777777777772 0.94 0.011111111111111127
207 0.9755555555555555 0.006666666666666654 0.9688888888888889 0.00888888888888889 0.9344444444444444 0.003333333333333355
208 0.9733333333333334 0.0 0.9766666666666667 0.010000000000000009 0.9355555555555555 0.011111111111111127
209 0.9722222222222222 0.0033333333333332993 0.9744444444444444 0.007777777777777772 0.9366666666666666 0.007777777777777772
210 0.9777777777777779 0.006666666666666654 0.9733333333333334 0.00888888888888889 0.94 0.011111111111111127
211 0.9788888888888889 0.003333333333333355 0.9722222222222222 0.007777777777777772 0.9411111111111111 0.005555555555555536
212 0.9833333333333334 0.003333333333333355 0.9722222222222222 0.007777777777777772 0.9455555555555555 0.005555555555555591
213 0.9788888888888889 0.0011111111111111183 0.97 0.005555555555555536 0.9533333333333334 0.0022222222222222365
214 0.9766666666666667 0.0033333333333332993 0.9766666666666666 0.0011111111111111183 0.96 0.0022222222222222365
215 0.9722222222222222 0.007777777777777772 0.9744444444444444 0.005555555555555536 0.9511111111111111 0.004444444444444473
216 0.9688888888888889 0.004444444444444473 0.9733333333333334 0.011111111111111127 0.95 0.003333333333333355
217 0.9688888888888889 0.006666666666666654 0.9744444444444444 0.007777777777777772 0.9422222222222222 0.0
218 0.9677777777777778 0.003333333333333355 0.9744444444444444 0.005555555555555536 0.9344444444444444 0.0011111111111111183
219 0.9644444444444444 0.0022222222222222365 0.9733333333333334 0.002222222222222181 0.9366666666666666 0.010000000000000009
220 0.9677777777777778 0.003333333333333355 0.9744444444444444 0.0033333333333332993 0.9422222222222223 0.006666666666666654
221 0.9711111111111111 0.0022222222222222365 0.9744444444444444 0.0011111111111110628 0.9444444444444444 0.0022222222222222365
222 0.9633333333333334 0.0011111111111111183 0.9711111111111111 0.0022222222222222365 0.9455555555555555 0.003333333333333355
223 0.9722222222222222 0.0033333333333332993 0.9722222222222223 0.0011111111111111183 0.9455555555555556 0.007777777777777772
224 0.9666666666666667 0.0 0.9777777777777777 0.0 0.9477777777777778 0.0011111111111111183
225 0.9655555555555555 0.0011111111111111183 0.9755555555555555 0.002222222222222181 0.9444444444444444 0.006666666666666654
226 0.9655555555555555 0.003333333333333355 0.9755555555555555 0.0 0.9488888888888889 0.004444444444444473
227 0.9722222222222223 0.0011111111111111183 0.9744444444444444 0.007777777777777772 0.9477777777777778 0.01222222222222219
228 0.9755555555555555 0.002222222222222181 0.971111111111111 0.0044444444444444176 0.9444444444444444 0.01777777777777778
229 0.9766666666666666 0.0011111111111111183 0.9666666666666667 0.004444444444444473 0.9466666666666667 0.004444444444444473
230 0.9744444444444444 0.0011111111111110628 0.9688888888888889 0.00888888888888889 0.9444444444444444 0.0
231 0.9733333333333334 0.002222222222222181 0.9733333333333334 0.006666666666666654 0.9466666666666667 0.0022222222222222365
232 0.9688888888888889 0.004444444444444473 0.97 0.005555555555555536 0.951111111111111 0.006666666666666654
233 0.9666666666666667 0.004444444444444473 0.98 0.006666666666666654 0.9522222222222223 0.003333333333333355
234 0.9666666666666667 0.00666666666666671 0.981111111111111 0.003333333333333355 0.9522222222222223 0.014444444444444426
235 0.9677777777777778 0.0011111111111111183 0.9755555555555555 0.0 0.95 0.007777777777777772
236 0.9666666666666667 0.0022222222222222365 0.9766666666666667 0.0033333333333332993 0.94 0.00888888888888889
237 0.971111111111111 0.006666666666666654 0.971111111111111 0.0044444444444444176 0.94 0.0044444444444444176
238 0.9688888888888889 0.006666666666666654 0.9733333333333334 0.0044444444444444176 0.9377777777777778 0.0
239 0.9755555555555555 0.0044444444444444176 0.9733333333333334 0.002222222222222181 0.9322222222222223 0.0011111111111111183
240 0.9722222222222223 0.0011111111111111183 0.9722222222222223 0.0011111111111111183 0.9311111111111111 0.0022222222222222365
241 0.9755555555555555 0.0044444444444444176 0.97 0.0011111111111111183 0.9388888888888889 0.007777777777777772
242 0.9722222222222223 0.0011111111111111183 0.9655555555555555 0.005555555555555591 0.9355555555555556 0.0022222222222222365
243 0.9777777777777779 0.006666666666666654 0.97 0.003333333333333355 0.9433333333333334 0.005555555555555536
244 0.9744444444444444 0.007777777777777772 0.9722222222222222 0.0033333333333332993 0.9388888888888889 0.0033333333333332993
245 0.9788888888888889 0.005555555555555536 0.9788888888888889 0.010000000000000009 0.94 0.0044444444444444176


==> Results/logs/self_transfer_catch_v1.dat <==
epochs baseline std_baseline only_head std_only_head self_transfer_full_fine_tuning std_self_transfer_full_fine_tuning
0 0.16 0.013333333333333336 0.3622222222222222 0.07555555555555554 0.2833333333333333 0.17222222222222222
1 0.1622222222222222 0.013333333333333336 0.4388888888888889 0.003333333333333355 0.30666666666666664 0.12666666666666668
2 0.17666666666666667 0.0188888888888889 0.5422222222222223 0.06444444444444444 0.34444444444444444 0.07555555555555554
3 0.16666666666666669 0.006666666666666668 0.6733333333333333 0.11111111111111116 0.37222222222222223 0.025555555555555554
4 0.17888888888888888 0.009999999999999995 0.78 0.10222222222222221 0.3988888888888889 0.016666666666666663
5 0.18 0.0 0.8622222222222222 0.03555555555555556 0.3988888888888889 0.02777777777777779
6 0.17777777777777776 0.0022222222222222227 0.8944444444444445 0.025555555555555554 0.3888888888888889 0.05777777777777776
7 0.1988888888888889 0.0011111111111111183 0.9177777777777778 0.004444444444444473 0.3844444444444444 0.09555555555555556
8 0.20333333333333334 0.016666666666666663 0.9277777777777778 0.003333333333333355 0.3944444444444445 0.13000000000000003
9 0.19666666666666666 0.016666666666666677 0.9288888888888889 0.004444444444444473 0.3933333333333333 0.15555555555555556
10 0.19555555555555554 0.03333333333333334 0.9188888888888889 0.005555555555555536 0.40777777777777774 0.17222222222222222
11 0.2 0.039999999999999994 0.9144444444444444 0.0188888888888889 0.4288888888888889 0.1711111111111111
12 0.19777777777777777 0.04444444444444445 0.9066666666666667 0.011111111111111127 0.44777777777777783 0.17666666666666667
13 0.21 0.02111111111111111 0.9011111111111112 0.0011111111111111183 0.4833333333333334 0.16111111111111112
14 0.22444444444444445 0.0022222222222222227 0.9 0.004444444444444473 0.52 0.15555555555555556
15 0.2388888888888889 0.014444444444444454 0.8955555555555557 0.00888888888888889 0.54 0.15333333333333335
16 0.2633333333333333 0.03666666666666667 0.8977777777777778 0.013333333333333308 0.5366666666666666 0.16111111111111115
17 0.27666666666666667 0.043333333333333335 0.9 0.013333333333333308 0.5377777777777778 0.1577777777777778
18 0.28222222222222226 0.031111111111111117 0.8988888888888888 0.023333333333333373 0.5355555555555556 0.18444444444444444
19 0.2811111111111111 0.016666666666666663 0.8877777777777778 0.01666666666666672 0.5355555555555556 0.21111111111111114
20 0.2777777777777778 0.0022222222222222365 0.8922222222222222 0.010000000000000009 0.5411111111111111 0.2388888888888889
21 0.27666666666666667 0.0011111111111111183 0.8933333333333333 0.01777777777777778 0.5522222222222222 0.27444444444444444
22 0.27555555555555555 0.0022222222222222365 0.8866666666666667 0.0044444444444444176 0.5666666666666667 0.2711111111111111
23 0.30777777777777776 0.0011111111111111183 0.8833333333333333 0.010000000000000009 0.5766666666666667 0.27222222222222225
24 0.32555555555555554 0.025555555555555554 0.8888888888888888 0.024444444444444435 0.5788888888888889 0.26555555555555554
25 0.34444444444444444 0.015555555555555545 0.8833333333333333 0.021111111111111136 0.5833333333333334 0.2633333333333333
26 0.3688888888888889 0.033333333333333326 0.8922222222222222 0.0188888888888889 0.5955555555555556 0.25555555555555554
27 0.39444444444444443 0.034444444444444444 0.8944444444444444 0.016666666666666663 0.6055555555555556 0.24777777777777782
28 0.4033333333333333 0.03888888888888889 0.8966666666666667 0.005555555555555591 0.611111111111111 0.26
29 0.4011111111111111 0.03666666666666665 0.9066666666666667 0.002222222222222181 0.6255555555555555 0.25222222222222224
30 0.4411111111111111 0.03 0.8866666666666667 0.0 0.6177777777777778 0.25555555555555554
31 0.4555555555555556 0.031111111111111117 0.8833333333333333 0.0011111111111111183 0.6155555555555555 0.2733333333333333
32 0.4677777777777778 0.0188888888888889 0.8833333333333333 0.005555555555555536 0.6155555555555555 0.26
33 0.5022222222222222 0.02888888888888888 0.8822222222222222 0.015555555555555545 0.6222222222222222 0.2644444444444445
34 0.5066666666666667 0.031111111111111117 0.8877777777777778 0.010000000000000009 0.6355555555555555 0.2511111111111111
35 0.5 0.033333333333333326 0.8977777777777778 0.01777777777777778 0.6277777777777778 0.25222222222222224
36 0.4911111111111111 0.026666666666666672 0.8888888888888888 0.011111111111111127 0.6522222222222223 0.25222222222222224
37 0.5066666666666667 0.02888888888888888 0.89 0.010000000000000009 0.6511111111111111 0.24444444444444444
38 0.528888888888889 0.04222222222222222 0.8944444444444444 0.01222222222222219 0.6477777777777778 0.25222222222222224
39 0.5700000000000001 0.04777777777777775 0.89 0.007777777777777772 0.6311111111111111 0.2644444444444444
40 0.6088888888888888 0.04222222222222222 0.8844444444444444 0.00888888888888889 0.6311111111111111 0.2644444444444444
41 0.6388888888888888 0.02999999999999997 0.8955555555555555 0.00666666666666671 0.6144444444444445 0.27222222222222225
42 0.6366666666666667 0.003333333333333355 0.9033333333333333 0.0033333333333332993 0.6044444444444445 0.27555555555555555
43 0.65 0.010000000000000009 0.9088888888888889 0.0044444444444444176 0.6155555555555556 0.28444444444444444
44 0.6511111111111112 0.022222222222222202 0.9088888888888889 0.015555555555555545 0.6111111111111112 0.2755555555555556
45 0.6422222222222222 0.03111111111111109 0.9088888888888889 0.01777777777777778 0.6233333333333333 0.26333333333333336
46 0.6244444444444444 0.04666666666666669 0.8966666666666667 0.014444444444444426 0.6211111111111112 0.27444444444444444
47 0.6399999999999999 0.062222222222222234 0.8888888888888888 0.022222222222222202 0.6233333333333333 0.26999999999999996
48 0.6588888888888889 0.043333333333333335 0.8833333333333333 0.010000000000000009 0.62 0.26
49 0.6655555555555556 0.043333333333333335 0.8988888888888888 0.010000000000000009 0.6266666666666667 0.2755555555555556
50 0.7033333333333334 0.016666666666666663 0.9055555555555556 0.010000000000000009 0.6277777777777778 0.27444444444444444
51 0.7066666666666667 0.011111111111111072 0.9066666666666666 0.0 0.6322222222222222 0.27222222222222225
52 0.7166666666666667 0.010000000000000009 0.9055555555555556 0.007777777777777772 0.6255555555555555 0.28777777777777774
53 0.731111111111111 0.002222222222222181 0.8988888888888888 0.016666666666666663 0.6166666666666667 0.3011111111111111
54 0.7577777777777778 0.004444444444444473 0.8922222222222222 0.021111111111111136 0.6188888888888888 0.29
55 0.7666666666666667 0.01777777777777778 0.8866666666666667 0.01777777777777778 0.6033333333333333 0.3033333333333333
56 0.78 0.020000000000000018 0.8888888888888888 0.011111111111111127 0.6088888888888889 0.2933333333333334
57 0.7877777777777778 0.010000000000000009 0.8944444444444444 0.0011111111111111183 0.6322222222222222 0.2655555555555556
58 0.7755555555555556 0.0 0.8977777777777778 0.011111111111111072 0.63 0.2677777777777778
59 0.7755555555555556 0.004444444444444473 0.8999999999999999 0.011111111111111127 0.6433333333333333 0.2544444444444445
60 0.7744444444444445 0.003333333333333355 0.8966666666666667 0.003333333333333355 0.6377777777777778 0.26
61 0.7744444444444445 0.003333333333333355 0.8988888888888888 0.005555555555555591 0.6311111111111112 0.26666666666666666
62 0.7844444444444445 0.011111111111111127 0.8944444444444444 0.005555555555555591 0.6133333333333333 0.27111111111111114
63 0.8011111111111111 0.0011111111111110628 0.8888888888888888 0.0044444444444444176 0.6155555555555555 0.2644444444444444
64 0.8111111111111111 0.00666666666666671 0.8977777777777778 0.0022222222222222365 0.6144444444444445 0.2677777777777778
65 0.8177777777777777 0.002222222222222181 0.8977777777777778 0.0022222222222222365 0.6088888888888889 0.25333333333333335
66 0.8177777777777777 0.002222222222222181 0.9044444444444444 0.0044444444444444176 0.6177777777777778 0.24666666666666667
67 0.8188888888888889 0.007777777777777772 0.9011111111111111 0.012222222222222245 0.6311111111111112 0.2377777777777778
68 0.8222222222222222 0.00888888888888889 0.8922222222222222 0.021111111111111136 0.6244444444444444 0.24888888888888888
69 0.8244444444444444 0.015555555555555545 0.8888888888888888 0.0044444444444444176 0.6355555555555555 0.26
70 0.8333333333333333 0.013333333333333364 0.8866666666666667 0.002222222222222181 0.6322222222222222 0.2544444444444445
71 0.8366666666666667 0.0033333333333332993 0.8988888888888888 0.003333333333333355 0.64 0.26222222222222225
72 0.8288888888888889 0.004444444444444473 0.9022222222222223 0.006666666666666654 0.6244444444444445 0.28
73 0.8344444444444444 0.014444444444444482 0.9044444444444444 0.002222222222222181 0.6144444444444445 0.27888888888888885
74 0.8277777777777777 0.005555555555555591 0.8988888888888888 0.003333333333333355 0.6088888888888889 0.2866666666666666
75 0.8388888888888889 0.010000000000000009 0.9022222222222223 0.00888888888888889 0.6077777777777778 0.2833333333333333
76 0.8477777777777777 0.01222222222222219 0.8933333333333333 0.006666666666666654 0.6033333333333333 0.28777777777777774
77 0.8555555555555556 0.011111111111111127 0.8922222222222222 0.0011111111111111183 0.6177777777777778 0.2622222222222222
78 0.8744444444444444 0.014444444444444426 0.89 0.0033333333333332993 0.6266666666666667 0.25333333333333335
79 0.88 0.011111111111111072 0.8877777777777778 0.010000000000000009 0.6266666666666667 0.24222222222222226
80 0.8744444444444444 0.016666666666666663 0.8822222222222222 0.013333333333333308 0.6211111111111112 0.24555555555555558
81 0.8677777777777778 0.016666666666666663 0.8955555555555555 0.015555555555555545 0.6277777777777778 0.25888888888888895
82 0.8588888888888888 0.003333333333333355 0.8911111111111111 0.0022222222222222365 0.6333333333333333 0.2577777777777778
83 0.86 0.004444444444444473 0.8955555555555555 0.004444444444444473 0.6388888888888888 0.25666666666666665
84 0.8677777777777778 0.0011111111111111183 0.8955555555555557 0.00888888888888889 0.6377777777777778 0.2488888888888889
85 0.8722222222222222 0.018888888888888844 0.8999999999999999 0.00888888888888889 0.64 0.25333333333333335
86 0.8788888888888888 0.003333333333333355 0.8988888888888888 0.0011111111111111183 0.6288888888888888 0.24888888888888888
87 0.8833333333333333 0.014444444444444426 0.9011111111111112 0.003333333333333355 0.6177777777777778 0.26
88 0.8833333333333333 0.014444444444444426 0.9077777777777778 0.0011111111111111183 0.6133333333333333 0.2622222222222222
89 0.8811111111111112 0.003333333333333355 0.9011111111111111 0.007777777777777772 0.6255555555555555 0.26555555555555554
90 0.8755555555555556 0.006666666666666654 0.9055555555555556 0.007777777777777772 0.6333333333333333 0.2644444444444444
91 0.8822222222222222 0.013333333333333308 0.8966666666666667 0.01222222222222219 0.6311111111111112 0.28444444444444444
92 0.8911111111111112 0.00888888888888889 0.8866666666666667 0.0044444444444444176 0.6222222222222222 0.28888888888888886
93 0.8788888888888888 0.0011111111111111183 0.8911111111111111 0.015555555555555545 0.6133333333333333 0.2977777777777778
94 0.8944444444444444 0.003333333333333355 0.9011111111111112 0.016666666666666663 0.6055555555555555 0.3011111111111111
95 0.8933333333333333 0.00888888888888889 0.8955555555555555 0.013333333333333308 0.6255555555555556 0.2788888888888889
96 0.8866666666666667 0.011111111111111127 0.9044444444444444 0.0155555555555556 0.6322222222222222 0.2611111111111111
97 0.8822222222222222 0.015555555555555545 0.9 0.0022222222222222365 0.6455555555555555 0.25222222222222224
98 0.8833333333333333 0.012222222222222245 0.9011111111111111 0.005555555555555536 0.6366666666666666 0.25222222222222224
99 0.8833333333333333 0.0011111111111111183 0.9 0.0 0.6188888888888888 0.2611111111111111
100 0.8933333333333333 0.0022222222222222365 0.8999999999999999 0.011111111111111127 0.6177777777777778 0.2711111111111111
101 0.8922222222222222 0.0011111111111111183 0.9077777777777778 0.0188888888888889 0.6155555555555555 0.27999999999999997
102 0.9033333333333333 0.0033333333333332993 0.9122222222222223 0.014444444444444426 0.6333333333333333 0.27111111111111114
103 0.9044444444444444 0.002222222222222181 0.9188888888888889 0.0011111111111111183 0.6466666666666667 0.2733333333333333
104 0.9066666666666667 0.011111111111111127 0.9077777777777778 0.0011111111111111183 0.6633333333333333 0.2611111111111111
105 0.8988888888888888 0.014444444444444426 0.9122222222222223 0.003333333333333355 0.6622222222222223 0.26666666666666666
106 0.8922222222222222 0.0188888888888889 0.9155555555555556 0.0022222222222222365 0.6377777777777778 0.25555555555555554
107 0.8811111111111112 0.014444444444444426 0.9144444444444444 0.009999999999999953 0.6077777777777778 0.2633333333333333
108 0.8866666666666667 0.011111111111111127 0.9155555555555556 0.004444444444444473 0.5988888888888889 0.2677777777777778
109 0.8833333333333333 0.003333333333333355 0.9188888888888889 0.0011111111111111183 0.5944444444444444 0.27444444444444444
110 0.8966666666666667 0.0011111111111111183 0.9122222222222223 0.007777777777777772 0.59 0.26999999999999996
111 0.9066666666666667 0.002222222222222181 0.8966666666666667 0.003333333333333355 0.6222222222222222 0.26888888888888884
112 0.9122222222222223 0.0011111111111111183 0.8922222222222222 0.0011111111111111183 0.6255555555555555 0.26555555555555554
113 0.9055555555555556 0.0011111111111110628 0.8866666666666667 0.0044444444444444176 0.6422222222222222 0.24222222222222223
114 0.9044444444444444 0.0044444444444444176 0.8833333333333333 0.010000000000000009 0.6588888888888889 0.2388888888888889
115 0.8911111111111112 0.0044444444444444176 0.8933333333333333 0.0022222222222222365 0.6622222222222223 0.23777777777777778
116 0.8888888888888888 0.011111111111111127 0.89 0.005555555555555536 0.6544444444444445 0.2477777777777778
117 0.89 0.012222222222222245 0.8922222222222222 0.005555555555555536 0.6444444444444445 0.24000000000000002
118 0.8899999999999999 0.0188888888888889 0.8877777777777778 0.005555555555555536 0.6344444444444445 0.2633333333333333
119 0.89 0.02111111111111108 0.8855555555555555 0.010000000000000009 0.63 0.26555555555555554
120 0.8977777777777778 0.00888888888888889 0.8922222222222222 0.003333333333333355 0.62 0.25111111111111106
121 0.8977777777777778 0.0022222222222222365 0.8966666666666667 0.003333333333333355 0.6033333333333333 0.2677777777777778
122 0.9022222222222223 0.0 0.8866666666666667 0.011111111111111127 0.61 0.25888888888888895
123 0.9077777777777778 0.0011111111111111183 0.8955555555555555 0.015555555555555545 0.6133333333333333 0.24666666666666667
124 0.9011111111111111 0.007777777777777772 0.9 0.0 0.6233333333333333 0.2588888888888889
125 0.9077777777777778 0.012222222222222245 0.8944444444444445 0.010000000000000009 0.6333333333333333 0.2488888888888889
126 0.9111111111111112 0.00888888888888889 0.9088888888888889 0.0044444444444444176 0.6433333333333333 0.24111111111111114
127 0.9099999999999999 0.003333333333333355 0.9011111111111111 0.005555555555555536 0.6355555555555555 0.2511111111111111
128 0.9111111111111111 0.0022222222222222365 0.9033333333333333 0.02111111111111108 0.64 0.25333333333333335
129 0.9122222222222223 0.003333333333333355 0.9055555555555556 0.012222222222222245 0.6277777777777778 0.2544444444444445
130 0.9077777777777778 0.0011111111111111183 0.9077777777777778 0.010000000000000009 0.62 0.2577777777777778
131 0.8966666666666667 0.0011111111111111183 0.9044444444444445 0.01777777777777778 0.6188888888888888 0.2588888888888889
132 0.9011111111111111 0.005555555555555536 0.9077777777777778 0.010000000000000009 0.6188888888888889 0.25000000000000006
133 0.9044444444444444 0.002222222222222181 0.8911111111111112 0.00888888888888889 0.6155555555555556 0.2511111111111111
134 0.8999999999999999 0.011111111111111127 0.8966666666666667 0.016666666666666663 0.6255555555555555 0.25666666666666665
135 0.9033333333333333 0.010000000000000009 0.8933333333333333 0.013333333333333308 0.6133333333333333 0.2644444444444444
136 0.9077777777777778 0.005555555555555536 0.8977777777777778 0.0 0.6322222222222222 0.27222222222222225
137 0.8911111111111112 0.00888888888888889 0.9033333333333333 0.012222222222222245 0.6211111111111112 0.27666666666666667
138 0.9022222222222223 0.006666666666666654 0.9055555555555556 0.010000000000000009 0.6211111111111112 0.27666666666666667
139 0.8977777777777778 0.01777777777777778 0.8944444444444445 0.007777777777777772 0.6266666666666667 0.2755555555555556
140 0.9011111111111111 0.005555555555555536 0.8833333333333333 0.005555555555555536 0.6255555555555555 0.26555555555555554
141 0.8977777777777778 0.0022222222222222365 0.8899999999999999 0.0011111111111111183 0.6266666666666667 0.2577777777777778
142 0.9 0.0022222222222222365 0.8844444444444444 0.006666666666666654 0.6355555555555555 0.2622222222222222
143 0.9044444444444444 0.0044444444444444176 0.8811111111111112 0.003333333333333355 0.6433333333333333 0.2611111111111111
144 0.8988888888888888 0.0011111111111111183 0.8888888888888888 0.011111111111111127 0.6466666666666667 0.24666666666666665
145 0.8977777777777778 0.00888888888888889 0.8977777777777778 0.011111111111111072 0.65 0.24111111111111108
146 0.9011111111111111 0.012222222222222245 0.8988888888888888 0.007777777777777772 0.6488888888888888 0.2422222222222222
147 0.9088888888888889 0.011111111111111127 0.91 0.007777777777777772 0.6388888888888888 0.25666666666666665
148 0.9222222222222223 0.002222222222222181 0.9133333333333333 0.0022222222222222365 0.6211111111111111 0.26999999999999996
149 0.92 0.0 0.9133333333333333 0.0022222222222222365 0.611111111111111 0.2777777777777778
150 0.9144444444444444 0.0011111111111111183 0.9044444444444444 0.00888888888888889 0.6222222222222222 0.2644444444444445
151 0.9144444444444444 0.003333333333333355 0.8977777777777778 0.00666666666666671 0.6255555555555555 0.25222222222222224
152 0.8977777777777778 0.0 0.8977777777777778 0.004444444444444473 0.6311111111111111 0.24444444444444444
153 0.8877777777777778 0.007777777777777772 0.8833333333333333 0.012222222222222245 0.6411111111111112 0.2411111111111111
154 0.8888888888888888 0.00888888888888889 0.8866666666666667 0.0155555555555556 0.6288888888888889 0.2577777777777778
155 0.8811111111111112 0.0011111111111111183 0.8822222222222222 0.00888888888888889 0.6144444444444445 0.26555555555555554
156 0.8866666666666667 0.006666666666666654 0.8911111111111112 0.022222222222222202 0.6244444444444445 0.2733333333333333
157 0.8966666666666667 0.01222222222222219 0.8866666666666667 0.024444444444444435 0.6055555555555555 0.2677777777777778
158 0.8922222222222222 0.012222222222222245 0.8922222222222222 0.014444444444444426 0.5911111111111111 0.2755555555555556
159 0.8944444444444445 0.007777777777777772 0.8855555555555555 0.014444444444444482 0.6133333333333333 0.26
160 0.8999999999999999 0.006666666666666654 0.8844444444444445 0.0 0.6066666666666667 0.24444444444444446
161 0.8977777777777778 0.0022222222222222365 0.8933333333333333 0.006666666666666654 0.6144444444444445 0.23222222222222222
162 0.9022222222222223 0.006666666666666654 0.8966666666666667 0.007777777777777828 0.6177777777777778 0.24222222222222223
163 0.9133333333333333 0.013333333333333308 0.8977777777777778 0.013333333333333308 0.62 0.25555555555555554
164 0.9122222222222223 0.005555555555555591 0.9088888888888889 0.011111111111111127 0.63 0.25666666666666665
165 0.9111111111111111 0.004444444444444473 0.9066666666666667 0.006666666666666654 0.6288888888888889 0.2733333333333333
166 0.9088888888888889 0.0044444444444444176 0.8966666666666667 0.01222222222222219 0.6333333333333333 0.27555555555555555
167 0.9022222222222223 0.0044444444444444176 0.8966666666666667 0.016666666666666663 0.6377777777777778 0.2777777777777778
168 0.9011111111111112 0.0011111111111111183 0.8955555555555555 0.011111111111111072 0.6355555555555555 0.2733333333333333
169 0.89 0.005555555555555536 0.8933333333333333 0.006666666666666654 0.6322222222222222 0.27444444444444444
170 0.8977777777777778 0.0022222222222222365 0.8933333333333333 0.004444444444444473 0.6533333333333333 0.2577777777777778
171 0.8999999999999999 0.00888888888888889 0.8955555555555555 0.0022222222222222365 0.6622222222222223 0.24888888888888888
172 0.9088888888888889 0.0022222222222222365 0.8966666666666667 0.0011111111111111183 0.6588888888888889 0.24555555555555558
173 0.9055555555555556 0.0033333333333332993 0.8933333333333333 0.006666666666666654 0.6522222222222223 0.25666666666666665
174 0.9122222222222223 0.0011111111111111183 0.8977777777777778 0.004444444444444473 0.6322222222222222 0.2611111111111111
175 0.9111111111111112 0.00888888888888889 0.8944444444444444 0.016666666666666663 0.6088888888888889 0.27111111111111114
176 0.9111111111111111 0.004444444444444473 0.8966666666666667 0.009999999999999953 0.5966666666666667 0.2811111111111111
177 0.9144444444444444 0.005555555555555591 0.89 0.007777777777777772 0.6066666666666667 0.27111111111111114
178 0.9111111111111111 0.0022222222222222365 0.8933333333333333 0.0 0.6222222222222222 0.2577777777777778
179 0.9077777777777778 0.005555555555555536 0.8899999999999999 0.0011111111111111183 0.6388888888888888 0.24555555555555558
180 0.9055555555555556 0.005555555555555536 0.8922222222222222 0.007777777777777772 0.6366666666666667 0.23666666666666664
181 0.9077777777777778 0.0033333333333332993 0.8977777777777778 0.00888888888888889 0.6177777777777778 0.24444444444444444
182 0.9044444444444444 0.011111111111111127 0.9 0.0 0.5922222222222222 0.25888888888888895
183 0.9066666666666667 0.006666666666666654 0.8944444444444445 0.007777777777777772 0.5866666666666667 0.26222222222222225
184 0.9077777777777778 0.0033333333333332993 0.8888888888888888 0.00888888888888889 0.5766666666666667 0.2833333333333333
185 0.9055555555555556 0.012222222222222245 0.8855555555555555 0.0033333333333332993 0.5922222222222222 0.27444444444444444
186 0.9088888888888889 0.00888888888888889 0.8888888888888888 0.0 0.6011111111111112 0.2611111111111111
187 0.9077777777777778 0.016666666666666663 0.8855555555555555 0.007777777777777772 0.6211111111111112 0.26333333333333336
188 0.9066666666666667 0.011111111111111127 0.8911111111111112 0.00888888888888889 0.6344444444444445 0.24555555555555555
189 0.9077777777777778 0.014444444444444482 0.8955555555555555 0.020000000000000018 0.6477777777777778 0.2366666666666667
190 0.9066666666666667 0.013333333333333364 0.8911111111111111 0.01777777777777778 0.6622222222222223 0.23555555555555555
191 0.8955555555555555 0.022222222222222254 0.8933333333333333 0.0022222222222222365 0.6566666666666666 0.23444444444444443
192 0.8955555555555555 0.022222222222222254 0.8866666666666667 0.013333333333333364 0.6422222222222222 0.22666666666666668
193 0.8977777777777778 0.01777777777777778 0.8833333333333333 0.014444444444444426 0.6255555555555555 0.25
194 0.8944444444444444 0.01222222222222219 0.8777777777777778 0.015555555555555545 0.6244444444444445 0.24444444444444446
195 0.8955555555555555 0.00666666666666671 0.8877777777777778 0.0033333333333332993 0.6188888888888888 0.2588888888888889
196 0.8933333333333333 0.004444444444444473 0.8877777777777778 0.005555555555555536 0.6188888888888889 0.2633333333333333
197 0.8911111111111111 0.0 0.8911111111111112 0.00888888888888889 0.6455555555555555 0.25
198 0.8944444444444444 0.005555555555555591 0.9055555555555556 0.0011111111111110628 0.64 0.24444444444444446
199 0.8888888888888888 0.0044444444444444176 0.8833333333333333 0.0011111111111111183 0.65 0.24555555555555555
200 0.9099999999999999 0.003333333333333355 0.8933333333333333 0.006666666666666654 0.6488888888888888 0.2377777777777778
201 0.91 0.010000000000000009 0.8944444444444444 0.0011111111111111183 0.6355555555555555 0.26
202 0.9044444444444444 0.00888888888888889 0.8966666666666667 0.005555555555555591 0.6344444444444444 0.2722222222222222
203 0.8966666666666667 0.009999999999999953 0.9066666666666667 0.013333333333333364 0.62 0.27999999999999997
204 0.8999999999999999 0.006666666666666654 0.9077777777777778 0.007777777777777772 0.6177777777777778 0.28888888888888886
205 0.8933333333333333 0.013333333333333308 0.8977777777777778 0.01777777777777778 0.6233333333333333 0.26999999999999996
206 0.8899999999999999 0.016666666666666663 0.8933333333333333 0.004444444444444473 0.6188888888888888 0.2611111111111111
207 0.9011111111111112 0.014444444444444426 0.8944444444444444 0.003333333333333355 0.6244444444444445 0.2577777777777778
208 0.8988888888888888 0.016666666666666663 0.8933333333333333 0.011111111111111127 0.6411111111111111 0.2322222222222222
209 0.8866666666666667 0.006666666666666654 0.8988888888888888 0.0011111111111111183 0.6455555555555555 0.23666666666666666
210 0.8922222222222222 0.005555555555555536 0.8977777777777778 0.0022222222222222365 0.6366666666666667 0.2411111111111111
211 0.8855555555555555 0.0033333333333332993 0.8922222222222222 0.003333333333333355 0.6333333333333333 0.24666666666666667
212 0.8766666666666667 0.0011111111111111183 0.9011111111111112 0.003333333333333355 0.6277777777777778 0.25666666666666665
213 0.87 0.0033333333333332993 0.8977777777777778 0.00666666666666671 0.61 0.25222222222222224
214 0.8711111111111112 0.011111111111111127 0.8955555555555555 0.0 0.6055555555555555 0.2544444444444445
215 0.8711111111111112 0.0044444444444444176 0.9055555555555556 0.007777777777777772 0.6222222222222222 0.24222222222222223
216 0.8744444444444444 0.014444444444444426 0.8988888888888888 0.016666666666666663 0.6144444444444445 0.24333333333333332
217 0.8777777777777778 0.013333333333333308 0.8922222222222222 0.005555555555555536 0.6155555555555556 0.25333333333333335
218 0.89 0.010000000000000009 0.8899999999999999 0.0011111111111111183 0.6188888888888888 0.2544444444444444
219 0.8944444444444444 0.01222222222222219 0.8977777777777778 0.0022222222222222365 0.6133333333333333 0.25333333333333335
220 0.8844444444444444 0.006666666666666654 0.8977777777777778 0.004444444444444473 0.6088888888888888 0.24888888888888888
221 0.8866666666666667 0.002222222222222181 0.8933333333333333 0.00888888888888889 0.6022222222222222 0.2511111111111111
222 0.8799999999999999 0.00888888888888889 0.8955555555555555 0.004444444444444473 0.6022222222222222 0.24666666666666667
223 0.8766666666666667 0.016666666666666663 0.8944444444444445 0.010000000000000009 0.5944444444444444 0.25
224 0.8877777777777778 0.01666666666666672 0.8844444444444445 0.0022222222222222365 0.5877777777777777 0.26333333333333336
225 0.8944444444444444 0.01222222222222219 0.8922222222222222 0.005555555555555536 0.6033333333333334 0.25000000000000006
226 0.8977777777777778 0.011111111111111072 0.9033333333333333 0.005555555555555536 0.6111111111111112 0.2511111111111111
227 0.89 0.005555555555555536 0.9088888888888889 0.0044444444444444176 0.6077777777777778 0.24333333333333335
228 0.8944444444444444 0.0011111111111111183 0.9099999999999999 0.0011111111111111183 0.6277777777777778 0.25222222222222224
229 0.8911111111111111 0.0022222222222222365 0.9066666666666667 0.0044444444444444176 0.6366666666666667 0.25000000000000006
230 0.8999999999999999 0.006666666666666654 0.8922222222222222 0.005555555555555536 0.6388888888888888 0.2411111111111111
231 0.8966666666666667 0.007777777777777828 0.8933333333333333 0.0 0.6444444444444445 0.24222222222222226
232 0.9044444444444444 0.006666666666666654 0.8911111111111112 0.006666666666666654 0.6466666666666666 0.2422222222222222
233 0.9022222222222223 0.006666666666666654 0.8955555555555555 0.013333333333333308 0.6388888888888888 0.23888888888888887
234 0.8911111111111112 0.00888888888888889 0.9011111111111111 0.005555555555555536 0.6333333333333333 0.2488888888888889
235 0.8911111111111111 0.0022222222222222365 0.9099999999999999 0.003333333333333355 0.6411111111111111 0.24999999999999997
236 0.8922222222222222 0.003333333333333355 0.9033333333333333 0.007777777777777772 0.6355555555555555 0.2666666666666667
237 0.8888888888888888 0.0 0.9066666666666666 0.01777777777777778 0.64 0.26666666666666666
238 0.8966666666666667 0.014444444444444426 0.9133333333333333 0.028888888888888853 0.6366666666666667 0.2633333333333333
239 0.8944444444444444 0.005555555555555591 0.9122222222222223 0.01222222222222219 0.6422222222222222 0.2577777777777778
240 0.8944444444444444 0.0011111111111111183 0.9066666666666667 0.011111111111111127 0.6355555555555555 0.26
241 0.8911111111111111 0.0022222222222222365 0.9122222222222223 0.01222222222222219 0.6366666666666667 0.24333333333333335
242 0.89 0.007777777777777772 0.8966666666666667 0.0011111111111111183 0.6366666666666667 0.23888888888888887
243 0.8855555555555555 0.014444444444444482 0.8866666666666667 0.002222222222222181 0.6444444444444444 0.23333333333333334
244 0.8911111111111112 0.00888888888888889 0.8855555555555555 0.0033333333333332993 0.6555555555555556 0.2288888888888889
245 0.8955555555555557 0.00888888888888889 0.8833333333333333 0.003333333333333355 0.6655555555555556 0.21222222222222223


==> Results/logs/self_transfer_catch_v2.dat <==
epochs baseline std_baseline only_head std_only_head self_transfer_full_fine_tuning std_self_transfer_full_fine_tuning
0 0.2311111111111111 0.015555555555555559 0.3522222222222222 0.08555555555555555 0.33666666666666667 0.05444444444444446
1 0.2311111111111111 0.011111111111111113 0.45666666666666667 0.08555555555555558 0.3155555555555556 0.022222222222222227
2 0.25222222222222224 0.01444444444444444 0.5766666666666667 0.07444444444444442 0.31000000000000005 0.03
3 0.2566666666666667 0.014444444444444454 0.7233333333333334 0.0633333333333333 0.32222222222222224 0.07555555555555556
4 0.24444444444444446 0.006666666666666668 0.8588888888888889 0.043333333333333335 0.34777777777777774 0.09666666666666665
5 0.24888888888888888 0.01777777777777778 0.9133333333333333 0.028888888888888853 0.3655555555555555 0.07888888888888887
6 0.2377777777777778 0.02444444444444445 0.9511111111111111 0.013333333333333308 0.38555555555555554 0.07
7 0.23222222222222222 0.030000000000000013 0.9666666666666667 0.013333333333333308 0.37777777777777777 0.07333333333333333
8 0.2588888888888889 0.03222222222222222 0.9666666666666667 0.013333333333333308 0.39666666666666667 0.07222222222222224
9 0.27 0.010000000000000009 0.9688888888888889 0.015555555555555545 0.4066666666666667 0.07111111111111112
10 0.27666666666666667 0.003333333333333355 0.9633333333333334 0.016666666666666663 0.4355555555555556 0.06888888888888892
11 0.2833333333333333 0.010000000000000009 0.9655555555555555 0.014444444444444426 0.4522222222222222 0.041111111111111126
12 0.2788888888888889 0.007777777777777772 0.9633333333333334 0.01222222222222219 0.4822222222222222 0.020000000000000018
13 0.27222222222222225 0.0011111111111110905 0.971111111111111 0.006666666666666654 0.4788888888888889 0.014444444444444454
14 0.27555555555555555 0.00888888888888889 0.9744444444444444 0.012222222222222245 0.4588888888888889 0.007777777777777772
15 0.2833333333333333 0.016666666666666663 0.9766666666666667 0.0033333333333332993 0.48444444444444446 0.01777777777777778
16 0.28555555555555556 0.016666666666666663 0.9777777777777777 0.0022222222222222365 0.4766666666666667 0.0188888888888889
17 0.2911111111111111 0.013333333333333336 0.9766666666666667 0.005555555555555536 0.5044444444444445 0.02888888888888888
18 0.2733333333333333 0.0 0.9755555555555555 0.006666666666666654 0.5277777777777778 0.014444444444444482
19 0.2877777777777778 0.009999999999999981 0.9688888888888889 0.013333333333333308 0.5522222222222222 0.0011111111111111183
20 0.28222222222222226 0.031111111111111117 0.9722222222222222 0.005555555555555536 0.5755555555555556 0.022222222222222202
21 0.2833333333333333 0.02111111111111111 0.9744444444444444 0.0033333333333332993 0.6177777777777778 0.033333333333333326
22 0.28888888888888886 0.017777777777777753 0.9788888888888889 0.0011111111111111183 0.6244444444444445 0.04888888888888887
23 0.27444444444444444 0.0188888888888889 0.981111111111111 0.005555555555555591 0.6277777777777778 0.052222222222222225
24 0.28222222222222226 0.004444444444444445 0.9777777777777777 0.0022222222222222365 0.63 0.050000000000000044
25 0.2777777777777778 0.006666666666666654 0.9777777777777777 0.0022222222222222365 0.6322222222222222 0.04555555555555557
26 0.28555555555555556 0.003333333333333327 0.9733333333333334 0.002222222222222181 0.6444444444444444 0.04888888888888893
27 0.2688888888888889 0.0022222222222222365 0.97 0.0011111111111111183 0.6799999999999999 0.062222222222222234
28 0.28888888888888886 0.008888888888888863 0.9677777777777778 0.0011111111111111183 0.7166666666666667 0.06555555555555559
29 0.2833333333333333 0.016666666666666663 0.9688888888888889 0.0022222222222222365 0.7255555555555555 0.08555555555555555
30 0.2877777777777778 0.007777777777777772 0.9711111111111111 0.0 0.7322222222222222 0.07444444444444442
31 0.29222222222222227 0.02111111111111111 0.9755555555555555 0.0044444444444444176 0.7355555555555555 0.06
32 0.2877777777777778 0.025555555555555554 0.9733333333333334 0.0 0.721111111111111 0.03888888888888892
33 0.27888888888888885 0.014444444444444454 0.9744444444444444 0.0011111111111110628 0.7188888888888889 0.023333333333333317
34 0.2733333333333333 0.01999999999999999 0.9711111111111111 0.0 0.7233333333333334 0.01222222222222219
35 0.27222222222222225 0.003333333333333327 0.9666666666666667 0.0022222222222222365 0.7333333333333334 0.013333333333333364
36 0.28 0.011111111111111101 0.9677777777777778 0.003333333333333355 0.7477777777777778 0.010000000000000009
37 0.29 0.0011111111111111183 0.9677777777777777 0.007777777777777772 0.7533333333333334 0.022222222222222202
38 0.30333333333333334 0.003333333333333327 0.9744444444444444 0.0011111111111110628 0.7666666666666666 0.024444444444444435
39 0.31 0.007777777777777772 0.97 0.0011111111111111183 0.7611111111111111 0.03888888888888892
40 0.3155555555555556 0.004444444444444445 0.9722222222222223 0.0011111111111111183 0.7644444444444445 0.031111111111111145
41 0.32555555555555554 0.0011111111111111183 0.9711111111111111 0.0022222222222222365 0.7488888888888889 0.026666666666666672
42 0.31999999999999995 0.022222222222222227 0.9644444444444444 0.0022222222222222365 0.7511111111111111 0.04222222222222222
43 0.3244444444444444 0.031111111111111117 0.97 0.003333333333333355 0.75 0.025555555555555554
44 0.3111111111111111 0.024444444444444435 0.9677777777777778 0.005555555555555591 0.73 0.030000000000000027
45 0.2977777777777778 0.033333333333333354 0.9666666666666667 0.0022222222222222365 0.7444444444444445 0.04222222222222222
46 0.28888888888888886 0.024444444444444467 0.97 0.0011111111111111183 0.74 0.05555555555555558
47 0.30333333333333334 0.023333333333333317 0.9688888888888889 0.0022222222222222365 0.7633333333333333 0.03888888888888886
48 0.30000000000000004 0.022222222222222227 0.971111111111111 0.0044444444444444176 0.7644444444444445 0.031111111111111145
49 0.29555555555555557 0.01999999999999999 0.9733333333333334 0.0044444444444444176 0.7733333333333334 0.024444444444444435
50 0.30222222222222217 0.013333333333333336 0.9722222222222222 0.0033333333333332993 0.7911111111111111 0.01777777777777778
51 0.30333333333333334 0.014444444444444454 0.97 0.005555555555555536 0.7866666666666666 0.00888888888888889
52 0.31666666666666665 0.007777777777777772 0.9688888888888889 0.00888888888888889 0.7777777777777778 0.020000000000000018
53 0.33111111111111113 0.0 0.9677777777777778 0.01222222222222219 0.7855555555555556 0.03222222222222226
54 0.33666666666666667 0.025555555555555554 0.9644444444444444 0.013333333333333308 0.7811111111111111 0.023333333333333317
55 0.3288888888888889 0.022222222222222227 0.9677777777777777 0.007777777777777772 0.7822222222222222 0.02888888888888891
56 0.33111111111111113 0.006666666666666682 0.9666666666666667 0.0022222222222222365 0.7933333333333333 0.020000000000000018
57 0.3244444444444444 0.006666666666666682 0.97 0.0011111111111111183 0.7944444444444445 0.0188888888888889
58 0.32666666666666666 0.015555555555555545 0.9722222222222222 0.005555555555555536 0.7855555555555556 0.014444444444444482
59 0.32333333333333336 0.023333333333333345 0.9633333333333334 0.005555555555555591 0.7644444444444445 0.015555555555555545
60 0.3144444444444444 0.032222222222222235 0.97 0.005555555555555536 0.7488888888888889 0.013333333333333364
61 0.3111111111111111 0.0377777777777778 0.9688888888888889 0.00888888888888889 0.7522222222222221 0.0011111111111111183
62 0.3155555555555556 0.031111111111111117 0.9677777777777778 0.01222222222222219 0.7388888888888889 0.010000000000000009
63 0.32666666666666666 0.04444444444444445 0.971111111111111 0.011111111111111127 0.7444444444444445 0.013333333333333308
64 0.3388888888888889 0.045555555555555544 0.9722222222222222 0.007777777777777772 0.7566666666666666 0.01222222222222219
65 0.33111111111111113 0.033333333333333354 0.9666666666666666 0.00888888888888889 0.77 0.016666666666666663
66 0.33333333333333337 0.01999999999999999 0.97 0.007777777777777772 0.7633333333333334 0.021111111111111136
67 0.3222222222222222 0.015555555555555572 0.9722222222222223 0.0011111111111111183 0.7677777777777778 0.0033333333333332993
68 0.3155555555555556 0.011111111111111101 0.9722222222222223 0.0011111111111111183 0.7533333333333333 0.015555555555555545
69 0.32666666666666666 0.01777777777777778 0.9677777777777778 0.005555555555555591 0.7511111111111111 0.026666666666666672
70 0.3388888888888889 0.04777777777777778 0.971111111111111 0.006666666666666654 0.74 0.033333333333333326
71 0.35777777777777775 0.053333333333333316 0.9655555555555555 0.005555555555555591 0.741111111111111 0.02999999999999997
72 0.3566666666666667 0.061111111111111116 0.9677777777777778 0.0011111111111111183 0.7611111111111111 0.0411111111111111
73 0.3622222222222222 0.05555555555555558 0.9766666666666667 0.0033333333333332993 0.7577777777777778 0.033333333333333326
74 0.35444444444444445 0.043333333333333335 0.9766666666666667 0.0033333333333332993 0.758888888888889 0.041111111111111154
75 0.34444444444444444 0.04444444444444445 0.9777777777777779 0.006666666666666654 0.7655555555555555 0.052222222222222225
76 0.3477777777777778 0.034444444444444444 0.98 0.004444444444444473 0.7666666666666666 0.05111111111111116
77 0.36777777777777776 0.023333333333333345 0.9833333333333334 0.003333333333333355 0.7733333333333333 0.046666666666666634
78 0.37 0.02111111111111111 0.9844444444444445 0.0 0.7822222222222223 0.03555555555555556
79 0.3844444444444445 0.013333333333333336 0.9888888888888889 0.0022222222222222365 0.7922222222222222 0.027777777777777735
80 0.40555555555555556 0.0188888888888889 0.9866666666666667 0.004444444444444473 0.79 0.025555555555555554
81 0.4077777777777778 0.012222222222222218 0.9866666666666667 0.004444444444444473 0.7911111111111111 0.033333333333333326
82 0.40222222222222226 0.013333333333333336 0.9822222222222222 0.011111111111111072 0.7933333333333333 0.03555555555555556
83 0.39888888888888885 0.032222222222222235 0.9788888888888889 0.007777777777777772 0.7944444444444445 0.03666666666666668
84 0.38555555555555554 0.04777777777777778 0.9744444444444444 0.005555555555555536 0.8066666666666666 0.022222222222222202
85 0.3833333333333333 0.0522222222222222 0.97 0.003333333333333355 0.8066666666666666 0.020000000000000018
86 0.4 0.0711111111111111 0.9677777777777778 0.005555555555555591 0.8144444444444445 0.014444444444444426
87 0.3933333333333333 0.05555555555555555 0.9677777777777778 0.005555555555555591 0.8133333333333334 0.015555555555555545
88 0.39111111111111113 0.03555555555555556 0.9677777777777778 0.005555555555555591 0.8222222222222222 0.020000000000000018
89 0.4111111111111111 0.02888888888888888 0.9733333333333334 0.011111111111111127 0.8255555555555556 0.023333333333333373
90 0.40555555555555556 0.03222222222222221 0.9788888888888889 0.007777777777777772 0.8422222222222222 0.022222222222222254
91 0.41666666666666663 0.045555555555555544 0.98 0.0022222222222222365 0.8411111111111111 0.02777777777777779
92 0.4344444444444444 0.05888888888888891 0.9777777777777777 0.0 0.8522222222222222 0.010000000000000009
93 0.45222222222222225 0.07222222222222224 0.9755555555555555 0.002222222222222181 0.8477777777777777 0.0011111111111111183
94 0.45111111111111113 0.07111111111111112 0.971111111111111 0.00888888888888889 0.85 0.007777777777777772
95 0.48 0.06666666666666665 0.9733333333333334 0.0044444444444444176 0.8455555555555556 0.007777777777777828
96 0.48888888888888893 0.06444444444444444 0.9722222222222222 0.0033333333333332993 0.8488888888888889 0.013333333333333308
97 0.48444444444444446 0.05555555555555558 0.97 0.005555555555555536 0.8555555555555556 0.00888888888888889
98 0.48777777777777775 0.06555555555555556 0.9755555555555555 0.002222222222222181 0.8622222222222222 0.013333333333333308
99 0.4788888888888889 0.05666666666666667 0.9733333333333334 0.0044444444444444176 0.8622222222222222 0.011111111111111072
100 0.4655555555555556 0.05666666666666667 0.9722222222222222 0.005555555555555536 0.8588888888888889 0.02777777777777779
101 0.4755555555555555 0.06888888888888886 0.9722222222222222 0.010000000000000009 0.8511111111111112 0.04222222222222222
102 0.4733333333333333 0.0711111111111111 0.9755555555555555 0.0044444444444444176 0.8477777777777777 0.05444444444444446
103 0.47888888888888886 0.08333333333333331 0.9766666666666667 0.005555555555555536 0.8455555555555556 0.052222222222222225
104 0.47888888888888886 0.08555555555555555 0.9744444444444444 0.0011111111111110628 0.8555555555555555 0.05111111111111111
105 0.4788888888888889 0.07222222222222222 0.9777777777777777 0.0 0.8544444444444443 0.052222222222222225
106 0.4988888888888889 0.06777777777777777 0.98 0.004444444444444473 0.8522222222222222 0.05666666666666664
107 0.49777777777777776 0.07555555555555557 0.9755555555555555 0.002222222222222181 0.8522222222222222 0.052222222222222225
108 0.5077777777777778 0.0677777777777778 0.9755555555555555 0.002222222222222181 0.8544444444444445 0.061111111111111116
109 0.5177777777777778 0.07333333333333336 0.9788888888888889 0.003333333333333355 0.8566666666666667 0.07666666666666666
110 0.5077777777777778 0.09666666666666668 0.98 0.0022222222222222365 0.8666666666666667 0.07777777777777778
111 0.4955555555555555 0.08666666666666664 0.9788888888888889 0.003333333333333355 0.8766666666666667 0.07222222222222224
112 0.4922222222222222 0.08111111111111113 0.98 0.004444444444444473 0.8888888888888888 0.0733333333333333
113 0.4911111111111111 0.0733333333333333 0.9822222222222222 0.004444444444444473 0.8855555555555555 0.07222222222222219
114 0.528888888888889 0.062222222222222234 0.98 0.0022222222222222365 0.8911111111111112 0.06
115 0.5455555555555556 0.08111111111111113 0.98 0.004444444444444473 0.8877777777777778 0.05888888888888888
116 0.5522222222222222 0.09666666666666665 0.9788888888888889 0.012222222222222245 0.8733333333333333 0.06666666666666665
117 0.5577777777777777 0.09333333333333332 0.9777777777777779 0.011111111111111127 0.8677777777777778 0.061111111111111116
118 0.5611111111111111 0.11444444444444446 0.9777777777777779 0.006666666666666654 0.8644444444444443 0.06
119 0.5533333333333333 0.10222222222222221 0.9788888888888889 0.003333333333333355 0.8722222222222222 0.061111111111111116
120 0.54 0.0866666666666667 0.9711111111111111 0.0 0.8688888888888888 0.06444444444444447
121 0.5466666666666666 0.08666666666666664 0.9744444444444444 0.0011111111111110628 0.8644444444444445 0.06444444444444442
122 0.5444444444444444 0.09111111111111111 0.971111111111111 0.0044444444444444176 0.8711111111111112 0.05777777777777776
123 0.5522222222222222 0.09000000000000002 0.9755555555555555 0.006666666666666654 0.8688888888888888 0.062222222222222234
124 0.5688888888888889 0.0888888888888889 0.9755555555555555 0.006666666666666654 0.88 0.05555555555555558
125 0.5866666666666667 0.09111111111111111 0.9755555555555555 0.00888888888888889 0.8822222222222222 0.053333333333333344
126 0.6 0.08444444444444443 0.9777777777777777 0.0022222222222222365 0.8788888888888888 0.06555555555555553
127 0.6077777777777778 0.07 0.9777777777777777 0.0022222222222222365 0.88 0.06666666666666665
128 0.62 0.0888888888888889 0.9722222222222222 0.005555555555555536 0.8744444444444445 0.07444444444444442
129 0.6133333333333333 0.1111111111111111 0.9755555555555555 0.006666666666666654 0.8733333333333333 0.0733333333333333
130 0.611111111111111 0.1222222222222222 0.9733333333333334 0.006666666666666654 0.8733333333333333 0.06888888888888889
131 0.6144444444444445 0.13222222222222224 0.9677777777777778 0.003333333333333355 0.8722222222222222 0.07444444444444442
132 0.6211111111111112 0.13444444444444442 0.9677777777777777 0.010000000000000009 0.8644444444444445 0.07999999999999996
133 0.6277777777777778 0.10333333333333335 0.97 0.010000000000000009 0.8688888888888888 0.0733333333333333
134 0.6433333333333333 0.07444444444444442 0.9766666666666667 0.012222222222222245 0.8644444444444445 0.06888888888888889
135 0.6399999999999999 0.07555555555555554 0.9777777777777779 0.011111111111111127 0.8744444444444445 0.05888888888888888
136 0.6455555555555555 0.08111111111111113 0.9855555555555555 0.005555555555555591 0.8622222222222222 0.06888888888888889
137 0.6599999999999999 0.09333333333333332 0.9855555555555555 0.003333333333333355 0.8622222222222222 0.06000000000000005
138 0.6633333333333333 0.10555555555555551 0.9833333333333334 0.0011111111111111183 0.8566666666666667 0.07444444444444442
139 0.6722222222222223 0.08555555555555555 0.9855555555555555 0.0011111111111111183 0.8511111111111112 0.08000000000000002
140 0.6744444444444444 0.09666666666666668 0.9766666666666666 0.0011111111111111183 0.8577777777777778 0.07777777777777778
141 0.6655555555555555 0.08555555555555555 0.9744444444444444 0.0011111111111110628 0.8488888888888889 0.0822222222222222
142 0.6555555555555556 0.09333333333333338 0.9733333333333334 0.0 0.8522222222222222 0.08999999999999997
143 0.6633333333333333 0.10555555555555551 0.9722222222222223 0.0011111111111111183 0.8488888888888889 0.0822222222222222
144 0.6588888888888889 0.11666666666666664 0.9711111111111111 0.0 0.8533333333333333 0.07111111111111107
145 0.6788888888888889 0.11888888888888888 0.9777777777777779 0.006666666666666654 0.8611111111111112 0.056666666666666705
146 0.6777777777777778 0.12222222222222223 0.9755555555555555 0.006666666666666654 0.8755555555555556 0.05777777777777776
147 0.6788888888888889 0.12555555555555553 0.97 0.007777777777777772 0.8755555555555556 0.04222222222222222
148 0.6844444444444444 0.11555555555555558 0.971111111111111 0.0044444444444444176 0.8833333333333333 0.03666666666666668
149 0.6988888888888889 0.10333333333333335 0.971111111111111 0.0044444444444444176 0.8877777777777778 0.04777777777777781
150 0.7077777777777778 0.09666666666666662 0.971111111111111 0.006666666666666654 0.8844444444444444 0.04666666666666669
151 0.7144444444444444 0.09888888888888892 0.9744444444444444 0.005555555555555536 0.88 0.05555555555555558
152 0.6955555555555555 0.10000000000000003 0.9677777777777777 0.010000000000000009 0.8766666666666667 0.06777777777777777
153 0.7033333333333334 0.10333333333333335 0.971111111111111 0.00888888888888889 0.87 0.06777777777777783
154 0.7044444444444444 0.10444444444444445 0.9722222222222222 0.0033333333333332993 0.8622222222222222 0.06000000000000005
155 0.7033333333333334 0.09444444444444444 0.9677777777777778 0.005555555555555591 0.8788888888888888 0.052222222222222225
156 0.7366666666666667 0.09444444444444444 0.9677777777777778 0.0011111111111111183 0.8822222222222222 0.046666666666666634
157 0.7444444444444445 0.0888888888888889 0.9611111111111111 0.010000000000000009 0.8744444444444445 0.06333333333333335
158 0.7355555555555555 0.0888888888888889 0.9588888888888889 0.007777777777777772 0.8866666666666667 0.06444444444444447
159 0.7144444444444444 0.10555555555555551 0.9633333333333334 0.01222222222222219 0.8833333333333333 0.06777777777777777
160 0.7188888888888889 0.1011111111111111 0.9633333333333334 0.016666666666666663 0.8844444444444444 0.06
161 0.73 0.10333333333333335 0.9666666666666666 0.00888888888888889 0.8944444444444444 0.04999999999999999
162 0.7344444444444445 0.10333333333333335 0.9733333333333334 0.0044444444444444176 0.8911111111111111 0.053333333333333344
163 0.7433333333333334 0.09222222222222226 0.9755555555555555 0.002222222222222181 0.8811111111111112 0.052222222222222225
164 0.7388888888888889 0.08777777777777779 0.9744444444444444 0.005555555555555536 0.8911111111111112 0.05777777777777776
165 0.73 0.0922222222222222 0.9733333333333334 0.0044444444444444176 0.8833333333333333 0.06555555555555553
166 0.7266666666666666 0.09555555555555556 0.971111111111111 0.0044444444444444176 0.8777777777777778 0.06666666666666665
167 0.7355555555555555 0.09333333333333332 0.9666666666666667 0.00666666666666671 0.8788888888888888 0.07222222222222224
168 0.7555555555555555 0.10222222222222221 0.97 0.007777777777777772 0.8822222222222222 0.06666666666666665
169 0.76 0.09777777777777774 0.9688888888888889 0.006666666666666654 0.8811111111111111 0.05888888888888888
170 0.78 0.09555555555555556 0.9633333333333334 0.003333333333333355 0.8855555555555555 0.05666666666666664
171 0.7855555555555556 0.09666666666666668 0.9655555555555555 0.0011111111111111183 0.8855555555555555 0.061111111111111116
172 0.7877777777777778 0.09666666666666668 0.9666666666666667 0.0 0.8722222222222222 0.07444444444444442
173 0.7911111111111111 0.1111111111111111 0.9644444444444444 0.0 0.8622222222222222 0.07999999999999996
174 0.7822222222222222 0.11555555555555558 0.9744444444444444 0.0033333333333332993 0.8488888888888889 0.09999999999999998
175 0.7822222222222222 0.10888888888888887 0.9777777777777777 0.0022222222222222365 0.8533333333333333 0.09333333333333332
176 0.7955555555555556 0.11333333333333334 0.9777777777777777 0.0 0.8666666666666667 0.0888888888888889
177 0.7844444444444445 0.1111111111111111 0.981111111111111 0.0011111111111111183 0.8877777777777778 0.07444444444444442
178 0.7922222222222222 0.1011111111111111 0.9777777777777777 0.0022222222222222365 0.8933333333333333 0.06444444444444442
179 0.8022222222222222 0.1044444444444444 0.9744444444444444 0.005555555555555536 0.9 0.05555555555555558
180 0.7977777777777777 0.1111111111111111 0.9777777777777779 0.00888888888888889 0.8877777777777778 0.06333333333333335
181 0.79 0.1077777777777778 0.9733333333333334 0.006666666666666654 0.8833333333333333 0.061111111111111116
182 0.7955555555555556 0.10888888888888892 0.9755555555555555 0.00888888888888889 0.8755555555555555 0.06888888888888889
183 0.7933333333333333 0.10666666666666669 0.98 0.006666666666666654 0.8744444444444445 0.061111111111111116
184 0.7911111111111111 0.09999999999999998 0.9766666666666667 0.007777777777777772 0.8811111111111112 0.07
185 0.798888888888889 0.08555555555555555 0.9755555555555555 0.006666666666666654 0.8922222222222222 0.06333333333333335
186 0.8022222222222222 0.0733333333333333 0.9733333333333334 0.00888888888888889 0.8922222222222222 0.05444444444444446
187 0.8044444444444444 0.07111111111111112 0.9722222222222222 0.005555555555555536 0.8988888888888888 0.05444444444444446
188 0.8 0.07111111111111107 0.9755555555555555 0.0 0.8999999999999999 0.05777777777777776
189 0.8144444444444445 0.07222222222222224 0.9744444444444444 0.0011111111111110628 0.8966666666666667 0.06111111111111106
190 0.8255555555555556 0.0788888888888889 0.9766666666666667 0.0033333333333332993 0.8788888888888888 0.07
191 0.8355555555555556 0.07555555555555554 0.9822222222222222 0.0 0.8755555555555556 0.08000000000000002
192 0.8522222222222222 0.07222222222222219 0.981111111111111 0.0011111111111111183 0.8733333333333333 0.08666666666666667
193 0.8488888888888888 0.07555555555555554 0.9788888888888889 0.003333333333333355 0.8633333333333333 0.08111111111111108
194 0.8422222222222222 0.0822222222222222 0.9766666666666666 0.0011111111111111183 0.8644444444444445 0.07999999999999996
195 0.8433333333333333 0.08111111111111108 0.9722222222222223 0.0011111111111111183 0.8666666666666667 0.08666666666666667
196 0.8355555555555556 0.08000000000000002 0.9711111111111111 0.0022222222222222365 0.8688888888888888 0.07555555555555554
197 0.8388888888888889 0.08111111111111113 0.9744444444444444 0.005555555555555536 0.8677777777777778 0.08111111111111113
198 0.8400000000000001 0.08222222222222225 0.9788888888888889 0.003333333333333355 0.8822222222222222 0.07777777777777778
199 0.8311111111111111 0.09111111111111114 0.9766666666666667 0.0033333333333332993 0.8922222222222222 0.05444444444444446
200 0.8244444444444444 0.10888888888888892 0.9788888888888889 0.005555555555555536 0.8933333333333333 0.06888888888888889
201 0.8422222222222222 0.10444444444444445 0.9766666666666667 0.005555555555555536 0.9055555555555556 0.054444444444444406
202 0.8511111111111112 0.10222222222222221 0.97 0.005555555555555536 0.9 0.05111111111111111
203 0.87 0.08111111111111113 0.9755555555555555 0.002222222222222181 0.9044444444444444 0.055555555555555525
204 0.8744444444444445 0.07444444444444442 0.971111111111111 0.0044444444444444176 0.9033333333333333 0.06777777777777777
205 0.8766666666666667 0.07666666666666666 0.9688888888888889 0.0022222222222222365 0.8933333333333333 0.07111111111111112
206 0.8755555555555556 0.07555555555555554 0.9655555555555555 0.007777777777777828 0.8966666666666667 0.07444444444444448
207 0.8588888888888889 0.07666666666666666 0.9633333333333334 0.003333333333333355 0.8911111111111112 0.0733333333333333
208 0.8600000000000001 0.07777777777777778 0.9577777777777778 0.006666666666666654 0.8733333333333333 0.08444444444444443
209 0.87 0.0788888888888889 0.9633333333333334 0.010000000000000009 0.8733333333333333 0.09333333333333332
210 0.8722222222222222 0.07222222222222219 0.9611111111111111 0.012222222222222245 0.8666666666666667 0.07777777777777778
211 0.8833333333333333 0.07444444444444442 0.9711111111111111 0.01777777777777778 0.8666666666666667 0.08000000000000002
212 0.8922222222222222 0.06777777777777777 0.9744444444444444 0.014444444444444482 0.8788888888888888 0.0633333333333333
213 0.8866666666666667 0.06888888888888889 0.9777777777777779 0.00888888888888889 0.89 0.05666666666666664
214 0.8844444444444445 0.06888888888888889 0.9777777777777779 0.0044444444444444176 0.8877777777777778 0.06333333333333335
215 0.8733333333333333 0.07111111111111112 0.981111111111111 0.0011111111111111183 0.8844444444444444 0.0733333333333333
216 0.8688888888888888 0.07111111111111107 0.981111111111111 0.0011111111111111183 0.8922222222222222 0.07222222222222224
217 0.8766666666666667 0.06777777777777777 0.9733333333333334 0.0 0.8899999999999999 0.07
218 0.8833333333333333 0.07 0.9688888888888889 0.0022222222222222365 0.8933333333333333 0.07111111111111112
219 0.8911111111111111 0.06888888888888889 0.9655555555555555 0.0011111111111111183 0.8977777777777778 0.06666666666666665
220 0.8877777777777778 0.06777777777777783 0.9666666666666667 0.0 0.8855555555555555 0.08111111111111113
221 0.8988888888888888 0.04999999999999999 0.9644444444444444 0.0022222222222222365 0.8888888888888888 0.08444444444444449
222 0.9022222222222223 0.053333333333333344 0.9666666666666667 0.0022222222222222365 0.8833333333333333 0.08777777777777779
223 0.9144444444444444 0.045555555555555516 0.9733333333333334 0.0044444444444444176 0.8866666666666667 0.08444444444444449
224 0.9144444444444444 0.04777777777777775 0.9788888888888889 0.003333333333333355 0.8911111111111112 0.07555555555555554
225 0.9177777777777778 0.05111111111111111 0.98 0.004444444444444473 0.8966666666666667 0.07222222222222224
226 0.9144444444444444 0.04777777777777775 0.9788888888888889 0.007777777777777772 0.8977777777777778 0.06888888888888889
227 0.9088888888888889 0.055555555555555525 0.9822222222222222 0.0022222222222222365 0.9011111111111111 0.061111111111111116
228 0.9077777777777778 0.052222222222222225 0.98 0.0022222222222222365 0.9044444444444444 0.062222222222222234
229 0.8988888888888888 0.05888888888888888 0.9777777777777777 0.0022222222222222365 0.8955555555555555 0.06444444444444442
230 0.9177777777777778 0.053333333333333344 0.98 0.0022222222222222365 0.8977777777777778 0.07111111111111112
231 0.9244444444444444 0.04444444444444445 0.981111111111111 0.003333333333333355 0.8955555555555555 0.07333333333333336
232 0.9311111111111111 0.04222222222222227 0.9833333333333334 0.003333333333333355 0.8999999999999999 0.07555555555555554
233 0.9333333333333333 0.0377777777777778 0.9877777777777778 0.005555555555555536 0.8966666666666667 0.07888888888888884
234 0.9366666666666666 0.030000000000000027 0.9744444444444444 0.0011111111111110628 0.8988888888888888 0.07444444444444448
235 0.9322222222222223 0.034444444444444444 0.9722222222222223 0.0011111111111111183 0.89 0.0788888888888889
236 0.9322222222222223 0.03666666666666668 0.9633333333333334 0.003333333333333355 0.8788888888888888 0.09222222222222226
237 0.9355555555555555 0.024444444444444435 0.9622222222222222 0.0022222222222222365 0.8744444444444444 0.08333333333333331
238 0.9311111111111111 0.022222222222222254 0.9666666666666666 0.00888888888888889 0.88 0.0888888888888889
239 0.9288888888888889 0.01777777777777778 0.9677777777777778 0.003333333333333355 0.8911111111111112 0.07777777777777778
240 0.9422222222222223 0.011111111111111127 0.9677777777777778 0.003333333333333355 0.8822222222222222 0.07777777777777778
241 0.9311111111111111 0.022222222222222254 0.9688888888888889 0.006666666666666654 0.8811111111111112 0.08555555555555555
242 0.9344444444444444 0.021111111111111136 0.9644444444444444 0.011111111111111072 0.8788888888888888 0.08777777777777779
243 0.9322222222222223 0.02999999999999997 0.9622222222222223 0.00888888888888889 0.8811111111111112 0.08333333333333331
244 0.9311111111111111 0.0377777777777778 0.9688888888888889 0.004444444444444473 0.88 0.08444444444444443
245 0.94 0.03333333333333338 0.97 0.005555555555555536 0.8866666666666667 0.07777777777777778
246 0.9411111111111111 0.03222222222222226 0.9688888888888889 0.0022222222222222365 0.8844444444444444 0.07555555555555554
247 0.9477777777777778 0.03666666666666668 0.9722222222222223 0.0011111111111111183 0.8888888888888888 0.06666666666666671
248 0.9455555555555555 0.03222222222222221 0.9733333333333334 0.002222222222222181 0.8944444444444444 0.05444444444444446
249 0.9455555555555555 0.021111111111111136 0.9777777777777777 0.0 0.89 0.06555555555555559
250 0.9422222222222223 0.019999999999999962 0.9788888888888889 0.005555555555555536 0.8877777777777778 0.06777777777777783
251 0.9411111111111111 0.010000000000000009 0.9844444444444445 0.0022222222222222365 0.8988888888888888 0.0633333333333333
252 0.9366666666666668 0.0188888888888889 0.9822222222222222 0.004444444444444473 0.8844444444444444 0.08000000000000002
253 0.9344444444444444 0.021111111111111136 0.9811111111111112 0.010000000000000009 0.88 0.0888888888888889
254 0.9344444444444444 0.021111111111111136 0.98 0.00888888888888889 0.88 0.09111111111111114
255 0.9266666666666667 0.026666666666666672 0.9777777777777779 0.00888888888888889 0.87 0.09888888888888892
256 0.9344444444444444 0.02777777777777779 0.9811111111111112 0.007777777777777772 0.8755555555555555 0.10444444444444445
257 0.9488888888888889 0.022222222222222254 0.9766666666666667 0.0033333333333332993 0.8877777777777778 0.08999999999999997
258 0.9411111111111111 0.030000000000000027 0.9722222222222223 0.0011111111111111183 0.9011111111111111 0.0788888888888889
259 0.94 0.02888888888888891 0.97 0.0011111111111111183 0.9088888888888889 0.07777777777777778
260 0.9466666666666668 0.024444444444444435 0.9733333333333334 0.002222222222222181 0.9144444444444444 0.06777777777777777
261 0.9455555555555556 0.025555555555555554 0.9744444444444444 0.0011111111111110628 0.9066666666666667 0.08000000000000002
262 0.9366666666666666 0.030000000000000027 0.9722222222222222 0.0033333333333332993 0.9011111111111111 0.07666666666666666
263 0.9444444444444444 0.020000000000000018 0.9766666666666667 0.0033333333333332993 0.8911111111111111 0.08666666666666667
264 0.9422222222222223 0.019999999999999962 0.9766666666666667 0.007777777777777772 0.8899999999999999 0.08777777777777779
265 0.94 0.019999999999999962 0.9788888888888889 0.005555555555555536 0.8855555555555555 0.0922222222222222
266 0.9433333333333334 0.02777777777777779 0.9788888888888889 0.005555555555555536 0.8855555555555555 0.09444444444444444
267 0.95 0.0188888888888889 0.9777777777777779 0.006666666666666654 0.8866666666666667 0.09555555555555556
268 0.9511111111111111 0.03111111111111109 0.9788888888888889 0.007777777777777772 0.8777777777777778 0.09999999999999998
269 0.9577777777777778 0.02888888888888891 0.9733333333333334 0.0044444444444444176 0.8811111111111112 0.09666666666666662
270 0.9555555555555555 0.024444444444444435 0.9666666666666667 0.00666666666666671 0.8766666666666667 0.0922222222222222
271 0.9577777777777777 0.01777777777777778 0.9633333333333334 0.005555555555555591 0.8822222222222222 0.09111111111111114
272 0.9577777777777777 0.01777777777777778 0.9644444444444444 0.0022222222222222365 0.8822222222222222 0.0888888888888889
273 0.9622222222222222 0.013333333333333308 0.9644444444444444 0.004444444444444473 0.8788888888888889 0.09444444444444444
274 0.9655555555555555 0.009999999999999953 0.9666666666666667 0.00666666666666671 0.8733333333333333 0.09333333333333332
275 0.9622222222222222 0.013333333333333308 0.9677777777777778 0.003333333333333355 0.88 0.09333333333333338
276 0.9566666666666667 0.012222222222222245 0.9722222222222222 0.0033333333333332993 0.8844444444444444 0.0977777777777778
277 0.9555555555555555 0.006666666666666654 0.9744444444444444 0.0033333333333332993 0.8899999999999999 0.08777777777777779
278 0.9533333333333334 0.00888888888888889 0.9788888888888889 0.003333333333333355 0.8944444444444444 0.08111111111111108
279 0.9488888888888889 0.004444444444444473 0.9822222222222222 0.0022222222222222365 0.8966666666666667 0.07666666666666672
280 0.9477777777777778 0.01222222222222219 0.981111111111111 0.003333333333333355 0.8988888888888888 0.07222222222222224
281 0.95 0.010000000000000009 0.9744444444444444 0.0011111111111110628 0.8922222222222222 0.06555555555555553
282 0.951111111111111 0.00888888888888889 0.9722222222222222 0.005555555555555536 0.8966666666666667 0.07222222222222224
283 0.95 0.014444444444444426 0.97 0.005555555555555536 0.8933333333333333 0.07333333333333336
284 0.9555555555555555 0.0155555555555556 0.971111111111111 0.00888888888888889 0.8877777777777778 0.08333333333333337
285 0.9588888888888889 0.012222222222222245 0.9722222222222222 0.0033333333333332993 0.8755555555555556 0.09111111111111109
286 0.9533333333333334 0.01777777777777778 0.9744444444444444 0.0011111111111110628 0.88 0.09111111111111114
287 0.9577777777777778 0.011111111111111127 0.9744444444444444 0.0011111111111110628 0.8744444444444445 0.08999999999999997
288 0.9555555555555555 0.0155555555555556 0.9755555555555555 0.002222222222222181 0.8788888888888888 0.08777777777777779
289 0.96 0.011111111111111127 0.9733333333333334 0.0044444444444444176 0.8833333333333333 0.0922222222222222
290 0.96 0.011111111111111127 0.981111111111111 0.01222222222222219 0.8766666666666667 0.09444444444444444
291 0.9577777777777778 0.011111111111111127 0.9766666666666667 0.005555555555555536 0.8822222222222222 0.09555555555555556
292 0.9633333333333334 0.01222222222222219 0.9755555555555555 0.002222222222222181 0.8844444444444444 0.0977777777777778
293 0.96 0.011111111111111127 0.9755555555555555 0.0 0.8733333333333333 0.10666666666666663
294 0.9566666666666667 0.005555555555555536 0.9666666666666667 0.0 0.8855555555555555 0.09666666666666668
295 0.9611111111111111 0.005555555555555536 0.9688888888888889 0.0022222222222222365 0.8888888888888888 0.08888888888888885
296 0.9633333333333334 0.0011111111111111183 0.971111111111111 0.0044444444444444176 0.8911111111111111 0.08444444444444443
297 0.971111111111111 0.0044444444444444176 0.97 0.003333333333333355 0.9033333333333333 0.07444444444444442
298 0.9722222222222222 0.005555555555555536 0.9744444444444444 0.0011111111111110628 0.9011111111111111 0.0788888888888889
299 0.9733333333333334 0.002222222222222181 0.9777777777777777 0.0022222222222222365 0.8988888888888888 0.08333333333333331
300 0.9688888888888889 0.0022222222222222365 0.9744444444444444 0.0011111111111110628 0.8955555555555555 0.0822222222222222
301 0.9744444444444444 0.0033333333333332993 0.9722222222222223 0.0011111111111111183 0.89 0.08111111111111113
302 0.9733333333333334 0.0044444444444444176 0.9644444444444444 0.00666666666666671 0.8966666666666667 0.07444444444444448
303 0.9744444444444444 0.0033333333333332993 0.9666666666666666 0.00888888888888889 0.8933333333333333 0.07333333333333336
304 0.98 0.0022222222222222365 0.9688888888888889 0.00888888888888889 0.9011111111111111 0.07444444444444442
305 0.9722222222222222 0.0033333333333332993 0.971111111111111 0.006666666666666654 0.8988888888888888 0.07666666666666666
306 0.9666666666666667 0.011111111111111072 0.9777777777777779 0.0044444444444444176 0.9077777777777778 0.07
307 0.9655555555555555 0.007777777777777828 0.9722222222222222 0.005555555555555536 0.9044444444444444 0.07111111111111107
308 0.9644444444444444 0.013333333333333308 0.9666666666666667 0.011111111111111072 0.9011111111111112 0.06555555555555553
309 0.96 0.013333333333333364 0.97 0.010000000000000009 0.8888888888888888 0.07777777777777778
310 0.961111111111111 0.014444444444444426 0.971111111111111 0.011111111111111127 0.8777777777777778 0.08444444444444443
311 0.9666666666666667 0.011111111111111072 0.9733333333333334 0.0044444444444444176 0.8711111111111112 0.09333333333333332
312 0.9733333333333334 0.006666666666666654 0.9744444444444444 0.0011111111111110628 0.8766666666666667 0.09444444444444444
313 0.9688888888888889 0.0022222222222222365 0.9766666666666666 0.0011111111111111183 0.8811111111111112 0.09000000000000002
314 0.971111111111111 0.0044444444444444176 0.9777777777777777 0.0022222222222222365 0.8955555555555555 0.0755555555555556
315 0.9755555555555555 0.0 0.9766666666666667 0.005555555555555536 0.9022222222222223 0.07555555555555554
316 0.9733333333333334 0.0044444444444444176 0.9766666666666667 0.007777777777777772 0.9111111111111111 0.06888888888888889
317 0.9711111111111111 0.0022222222222222365 0.9733333333333334 0.013333333333333364 0.9044444444444444 0.07777777777777778
318 0.9744444444444444 0.0033333333333332993 0.971111111111111 0.011111111111111127 0.8944444444444444 0.08777777777777779
319 0.9744444444444444 0.0011111111111110628 0.9755555555555555 0.011111111111111127 0.8877777777777778 0.0922222222222222
320 0.9722222222222222 0.007777777777777772 0.9755555555555555 0.013333333333333364 0.88 0.09777777777777774
321 0.9666666666666667 0.004444444444444473 0.9755555555555555 0.011111111111111127 0.8811111111111112 0.09000000000000002
322 0.96 0.0044444444444444176 0.9766666666666667 0.010000000000000009 0.8888888888888888 0.08222222222222225
323 0.9577777777777778 0.002222222222222181 0.9655555555555555 0.014444444444444426 0.8911111111111112 0.08222222222222225
324 0.9566666666666667 0.0033333333333332993 0.9655555555555555 0.01222222222222219 0.8922222222222222 0.06777777777777777
325 0.9644444444444444 0.0022222222222222365 0.971111111111111 0.00888888888888889 0.8933333333333333 0.06444444444444442
326 0.9677777777777778 0.0011111111111111183 0.9688888888888889 0.004444444444444473 0.9 0.06444444444444442
327 0.9655555555555555 0.005555555555555591 0.9744444444444444 0.005555555555555536 0.9022222222222223 0.055555555555555525
328 0.9677777777777778 0.003333333333333355 0.98 0.00888888888888889 0.8977777777777778 0.05111111111111111
329 0.9611111111111111 0.005555555555555536 0.9744444444444444 0.010000000000000009 0.9044444444444444 0.06
330 0.9644444444444444 0.00666666666666671 0.9722222222222222 0.012222222222222245 0.8933333333333333 0.07111111111111112
331 0.97 0.005555555555555536 0.9722222222222222 0.007777777777777772 0.8888888888888888 0.08444444444444449
332 0.9744444444444444 0.0033333333333332993 0.97 0.0011111111111111183 0.8844444444444445 0.08444444444444443
333 0.98 0.006666666666666654 0.9677777777777777 0.007777777777777772 0.8811111111111112 0.09000000000000002
334 0.981111111111111 0.005555555555555591 0.971111111111111 0.011111111111111127 0.8744444444444444 0.08777777777777779
335 0.9777777777777779 0.0044444444444444176 0.9755555555555555 0.00888888888888889 0.87 0.08999999999999997
336 0.9788888888888889 0.005555555555555536 0.9688888888888889 0.004444444444444473 0.87 0.08777777777777773
337 0.9744444444444444 0.005555555555555536 0.97 0.0011111111111111183 0.8644444444444445 0.09111111111111114
338 0.9733333333333334 0.002222222222222181 0.9722222222222222 0.0033333333333332993 0.8777777777777778 0.09111111111111114
339 0.9755555555555555 0.0 0.9733333333333334 0.0044444444444444176 0.8733333333333333 0.08888888888888885
340 0.9722222222222222 0.0033333333333332993 0.9744444444444444 0.0011111111111110628 0.8811111111111112 0.08777777777777779
341 0.9744444444444444 0.005555555555555536 0.9766666666666667 0.007777777777777772 0.8933333333333333 0.07777777777777778
342 0.9722222222222223 0.0011111111111111183 0.9711111111111111 0.0022222222222222365 0.8788888888888888 0.09000000000000002
343 0.9777777777777779 0.0044444444444444176 0.9711111111111111 0.0022222222222222365 0.8755555555555555 0.09999999999999998
344 0.981111111111111 0.005555555555555591 0.9688888888888889 0.0022222222222222365 0.8811111111111112 0.09666666666666662
345 0.9755555555555555 0.006666666666666654 0.971111111111111 0.0044444444444444176 0.8811111111111112 0.09888888888888886


==> Results/logs/self_transfer_catch_v3.dat <==
epochs baseline std_baseline only_head std_only_head self_transfer_full_fine_tuning std_self_transfer_full_fine_tuning
0 0.25555555555555554 0.017777777777777767 0.5688888888888889 0.28444444444444444 0.2922222222222222 0.07666666666666666
1 0.2633333333333333 0.014444444444444454 0.6255555555555555 0.26555555555555554 0.33444444444444443 0.11888888888888888
2 0.2777777777777778 0.0022222222222222365 0.6977777777777778 0.2311111111111111 0.3888888888888889 0.1488888888888889
3 0.2977777777777778 0.004444444444444445 0.76 0.2088888888888889 0.4255555555555555 0.1522222222222222
4 0.31333333333333335 0.0022222222222222088 0.8222222222222222 0.14666666666666667 0.46555555555555556 0.15444444444444444
5 0.31333333333333335 0.0 0.8733333333333333 0.10222222222222221 0.4911111111111111 0.14444444444444443
6 0.3277777777777778 0.003333333333333355 0.9122222222222223 0.056666666666666705 0.49444444444444446 0.1166666666666667
7 0.3322222222222222 0.027777777777777762 0.9555555555555555 0.013333333333333364 0.5033333333333333 0.0811111111111111
8 0.33666666666666667 0.023333333333333317 0.9744444444444444 0.0033333333333332993 0.49888888888888894 0.041111111111111126
9 0.35333333333333333 0.0022222222222222365 0.9744444444444444 0.0033333333333332993 0.4955555555555555 0.042222222222222244
10 0.38 0.024444444444444435 0.9788888888888889 0.003333333333333355 0.518888888888889 0.01222222222222219
11 0.41888888888888887 0.04777777777777778 0.9766666666666666 0.0011111111111111183 0.5511111111111111 0.013333333333333308
12 0.45111111111111113 0.04222222222222222 0.98 0.0 0.5711111111111111 0.022222222222222254
13 0.49 0.032222222222222235 0.981111111111111 0.0011111111111111183 0.6033333333333333 0.058888888888888935
14 0.51 0.025555555555555554 0.98 0.0 0.6155555555555556 0.1111111111111111
15 0.5311111111111111 0.0 0.9866666666666667 0.0022222222222222365 0.6122222222222222 0.1366666666666667
16 0.5366666666666666 0.0011111111111111183 0.9822222222222222 0.004444444444444473 0.6333333333333333 0.14666666666666667
17 0.5711111111111111 0.011111111111111072 0.9744444444444444 0.0033333333333332993 0.6377777777777778 0.16222222222222224
18 0.6144444444444445 0.007777777777777772 0.9677777777777778 0.0011111111111111183 0.6566666666666667 0.17444444444444446
19 0.6366666666666667 0.014444444444444426 0.9688888888888889 0.0 0.6588888888888889 0.18333333333333332
20 0.6833333333333333 0.012222222222222245 0.9666666666666667 0.0 0.6699999999999999 0.2033333333333333
21 0.7144444444444444 0.025555555555555554 0.97 0.0011111111111111183 0.6855555555555556 0.2188888888888889
22 0.7233333333333334 0.034444444444444444 0.9744444444444444 0.005555555555555536 0.7033333333333334 0.20555555555555555
23 0.7488888888888889 0.019999999999999962 0.9755555555555555 0.006666666666666654 0.72 0.2177777777777778
24 0.7633333333333334 0.03666666666666668 0.971111111111111 0.011111111111111127 0.7333333333333334 0.2177777777777778
25 0.7711111111111111 0.022222222222222202 0.971111111111111 0.00888888888888889 0.7455555555555555 0.20777777777777778
26 0.8 0.015555555555555545 0.9755555555555555 0.006666666666666654 0.7333333333333334 0.22000000000000003
27 0.8144444444444444 0.007777777777777772 0.9722222222222222 0.0033333333333332993 0.7333333333333334 0.22000000000000003
28 0.8300000000000001 0.005555555555555591 0.98 0.004444444444444473 0.7466666666666667 0.20666666666666667
29 0.8233333333333334 0.025555555555555554 0.9766666666666667 0.005555555555555536 0.7455555555555555 0.20777777777777778
30 0.8288888888888889 0.02444444444444449 0.9744444444444444 0.0033333333333332993 0.741111111111111 0.21000000000000005
31 0.8311111111111111 0.03111111111111109 0.9744444444444444 0.0033333333333332993 0.7333333333333334 0.21111111111111108
32 0.8422222222222222 0.028888888888888853 0.9677777777777778 0.003333333333333355 0.72 0.22444444444444442
33 0.8644444444444443 0.006666666666666654 0.9622222222222222 0.0 0.7122222222222222 0.24111111111111114
34 0.8722222222222222 0.005555555555555536 0.9644444444444444 0.0 0.7233333333333334 0.23888888888888887
35 0.8766666666666667 0.01222222222222219 0.9666666666666667 0.00666666666666671 0.7288888888888889 0.24000000000000002
36 0.8955555555555555 0.0022222222222222365 0.9733333333333334 0.002222222222222181 0.7322222222222222 0.24333333333333332
37 0.8944444444444444 0.0011111111111111183 0.9688888888888889 0.0 0.7455555555555555 0.22999999999999998
38 0.8988888888888888 0.0011111111111111183 0.97 0.005555555555555536 0.7477777777777778 0.2122222222222222
39 0.9188888888888889 0.010000000000000009 0.9666666666666666 0.00888888888888889 0.7422222222222222 0.21999999999999997
40 0.9355555555555555 0.006666666666666654 0.9633333333333334 0.0011111111111111183 0.7511111111111111 0.20444444444444448
41 0.94 0.002222222222222181 0.9644444444444444 0.0022222222222222365 0.7622222222222222 0.19111111111111112
42 0.9533333333333334 0.0044444444444444176 0.97 0.005555555555555536 0.76 0.20444444444444443
43 0.95 0.007777777777777772 0.9666666666666667 0.00666666666666671 0.7666666666666666 0.20222222222222225
44 0.9488888888888889 0.0 0.9677777777777778 0.005555555555555591 0.7711111111111111 0.20444444444444443
45 0.9488888888888889 0.0 0.9755555555555555 0.002222222222222181 0.7622222222222221 0.21555555555555556
46 0.9377777777777778 0.011111111111111127 0.9777777777777777 0.0022222222222222365 0.7655555555555555 0.20999999999999996
47 0.9411111111111111 0.014444444444444482 0.9788888888888889 0.0011111111111111183 0.7566666666666666 0.21888888888888886
48 0.94 0.011111111111111127 0.9722222222222222 0.0033333333333332993 0.7377777777777779 0.23333333333333334
49 0.9433333333333334 0.010000000000000009 0.9766666666666667 0.007777777777777772 0.7288888888888889 0.2333333333333333
50 0.9344444444444444 0.014444444444444426 0.9711111111111111 0.0 0.7188888888888889 0.24555555555555555
51 0.9444444444444444 0.0022222222222222365 0.9677777777777778 0.0011111111111111183 0.7255555555555555 0.24555555555555558
52 0.9444444444444444 0.0022222222222222365 0.971111111111111 0.006666666666666654 0.7188888888888889 0.25
53 0.9477777777777778 0.0011111111111111183 0.97 0.005555555555555536 0.7377777777777778 0.23777777777777775
54 0.9544444444444444 0.010000000000000009 0.9711111111111111 0.0022222222222222365 0.7488888888888889 0.22444444444444445
55 0.9588888888888889 0.007777777777777772 0.9711111111111111 0.0022222222222222365 0.7444444444444445 0.21999999999999997
56 0.96 0.0044444444444444176 0.9722222222222222 0.0033333333333332993 0.75 0.2122222222222222
57 0.9677777777777778 0.003333333333333355 0.9711111111111111 0.0022222222222222365 0.7544444444444445 0.21444444444444444
58 0.9733333333333334 0.002222222222222181 0.9711111111111111 0.0022222222222222365 0.76 0.21555555555555556
59 0.9644444444444444 0.0022222222222222365 0.9744444444444444 0.0033333333333332993 0.7577777777777778 0.21777777777777774
60 0.9588888888888889 0.005555555555555536 0.9666666666666667 0.0 0.7544444444444445 0.21666666666666667
61 0.9566666666666667 0.007777777777777772 0.9655555555555555 0.005555555555555591 0.741111111111111 0.22333333333333333
62 0.9566666666666667 0.007777777777777772 0.9655555555555555 0.003333333333333355 0.7388888888888889 0.21666666666666667
63 0.9566666666666667 0.007777777777777772 0.9655555555555555 0.0011111111111111183 0.7333333333333333 0.22444444444444445
64 0.9555555555555555 0.00888888888888889 0.9677777777777778 0.003333333333333355 0.7266666666666667 0.22666666666666668
65 0.9577777777777778 0.002222222222222181 0.9722222222222223 0.0011111111111111183 0.7222222222222222 0.24222222222222223
66 0.9588888888888889 0.005555555555555536 0.9777777777777777 0.0 0.7244444444444444 0.24
67 0.9644444444444444 0.00666666666666671 0.9755555555555555 0.0044444444444444176 0.7311111111111112 0.24222222222222226
68 0.9644444444444444 0.011111111111111072 0.9722222222222223 0.0011111111111111183 0.72 0.24666666666666667
69 0.9644444444444444 0.00888888888888889 0.9766666666666667 0.0033333333333332993 0.7166666666666667 0.24555555555555555
70 0.9622222222222223 0.006666666666666654 0.9777777777777777 0.0 0.7 0.2577777777777777
71 0.9644444444444444 0.004444444444444473 0.9755555555555555 0.006666666666666654 0.7011111111111111 0.25
72 0.9677777777777778 0.0011111111111111183 0.9777777777777779 0.006666666666666654 0.6922222222222223 0.2588888888888889
73 0.9722222222222223 0.0011111111111111183 0.9766666666666667 0.0033333333333332993 0.7022222222222223 0.25333333333333335
74 0.9755555555555555 0.002222222222222181 0.9733333333333334 0.002222222222222181 0.7088888888888889 0.24888888888888885
75 0.9755555555555555 0.002222222222222181 0.9733333333333334 0.006666666666666654 0.7 0.2622222222222222
76 0.9722222222222222 0.005555555555555536 0.9766666666666667 0.007777777777777772 0.7055555555555555 0.2588888888888889
77 0.9688888888888889 0.00888888888888889 0.9788888888888889 0.010000000000000009 0.7222222222222222 0.24666666666666667
78 0.9655555555555555 0.005555555555555591 0.98 0.004444444444444473 0.731111111111111 0.2444444444444444
79 0.9666666666666666 0.00888888888888889 0.9777777777777777 0.0 0.7288888888888889 0.25111111111111106
80 0.9677777777777777 0.010000000000000009 0.9766666666666667 0.0033333333333332993 0.7344444444444445 0.25
81 0.9666666666666667 0.004444444444444473 0.9766666666666666 0.0011111111111111183 0.7388888888888889 0.24555555555555555
82 0.9666666666666667 0.00666666666666671 0.9744444444444444 0.0033333333333332993 0.7355555555555555 0.23999999999999996
83 0.9677777777777778 0.0011111111111111183 0.9722222222222222 0.0033333333333332993 0.7455555555555555 0.22999999999999998
84 0.9677777777777778 0.0011111111111111183 0.97 0.007777777777777772 0.7555555555555555 0.2177777777777778
85 0.9755555555555555 0.0 0.97 0.007777777777777772 0.7422222222222221 0.23333333333333334
86 0.9744444444444444 0.005555555555555536 0.9688888888888889 0.011111111111111127 0.74 0.22666666666666668
87 0.9755555555555555 0.0 0.971111111111111 0.011111111111111127 0.73 0.23666666666666666
88 0.971111111111111 0.0044444444444444176 0.971111111111111 0.0044444444444444176 0.7333333333333334 0.23333333333333334
89 0.9677777777777778 0.005555555555555591 0.9733333333333334 0.006666666666666654 0.72 0.2422222222222222
90 0.97 0.005555555555555536 0.971111111111111 0.006666666666666654 0.7122222222222222 0.2544444444444445
91 0.9655555555555555 0.0011111111111111183 0.9677777777777778 0.003333333333333355 0.7022222222222223 0.27111111111111114
92 0.9722222222222222 0.005555555555555536 0.9666666666666667 0.0022222222222222365 0.6877777777777778 0.27888888888888885
93 0.9722222222222223 0.0011111111111111183 0.9655555555555555 0.007777777777777828 0.6866666666666666 0.27555555555555555
94 0.97 0.010000000000000009 0.9711111111111111 0.0022222222222222365 0.6855555555555556 0.2833333333333333
95 0.97 0.003333333333333355 0.9744444444444444 0.005555555555555536 0.7011111111111111 0.2588888888888889
96 0.97 0.003333333333333355 0.98 0.004444444444444473 0.7066666666666667 0.25333333333333335
97 0.9633333333333334 0.005555555555555591 0.9844444444444445 0.004444444444444473 0.7122222222222222 0.25222222222222224
98 0.9622222222222222 0.0022222222222222365 0.9866666666666667 0.0022222222222222365 0.6966666666666667 0.2611111111111111
99 0.9722222222222222 0.0033333333333332993 0.9877777777777779 0.003333333333333355 0.6977777777777777 0.2622222222222222
100 0.9688888888888889 0.0 0.9777777777777779 0.006666666666666654 0.6977777777777778 0.2577777777777778
101 0.97 0.0011111111111111183 0.9722222222222222 0.005555555555555536 0.6799999999999999 0.26666666666666666
102 0.9722222222222222 0.0033333333333332993 0.9688888888888889 0.00888888888888889 0.6844444444444444 0.27111111111111114
103 0.9722222222222223 0.0011111111111111183 0.97 0.010000000000000009 0.7088888888888889 0.25333333333333335
104 0.9688888888888889 0.0022222222222222365 0.9677777777777778 0.005555555555555591 0.7155555555555555 0.25333333333333335
105 0.9722222222222223 0.0011111111111111183 0.9688888888888889 0.004444444444444473 0.7133333333333334 0.26000000000000006
106 0.9733333333333334 0.0 0.9655555555555555 0.0011111111111111183 0.7177777777777778 0.25333333333333335
107 0.9722222222222222 0.0033333333333332993 0.9622222222222222 0.0022222222222222365 0.7288888888888889 0.25111111111111106
108 0.9733333333333334 0.0044444444444444176 0.96 0.0044444444444444176 0.7344444444444445 0.24111111111111108
109 0.9766666666666666 0.0011111111111111183 0.9611111111111111 0.005555555555555536 0.7344444444444445 0.24111111111111108
110 0.9688888888888889 0.004444444444444473 0.9633333333333334 0.005555555555555591 0.7344444444444445 0.24777777777777776
111 0.97 0.007777777777777772 0.9688888888888889 0.0 0.731111111111111 0.2444444444444444
112 0.971111111111111 0.006666666666666654 0.9733333333333334 0.0044444444444444176 0.7233333333333334 0.25000000000000006
113 0.9722222222222223 0.0011111111111111183 0.9677777777777778 0.0011111111111111183 0.7144444444444444 0.2677777777777778
114 0.9766666666666667 0.0033333333333332993 0.9722222222222222 0.0033333333333332993 0.7088888888888889 0.26888888888888884
115 0.9788888888888889 0.003333333333333355 0.9733333333333334 0.0 0.7144444444444444 0.2633333333333333
116 0.9744444444444444 0.014444444444444482 0.971111111111111 0.0044444444444444176 0.71 0.2677777777777778
117 0.9733333333333334 0.0155555555555556 0.9722222222222222 0.0033333333333332993 0.7055555555555555 0.2611111111111111
118 0.97 0.014444444444444426 0.9722222222222222 0.0033333333333332993 0.7155555555555555 0.25333333333333335
119 0.9677777777777778 0.014444444444444426 0.9688888888888889 0.0022222222222222365 0.7077777777777778 0.26333333333333336
120 0.971111111111111 0.011111111111111127 0.9666666666666667 0.0022222222222222365 0.7155555555555556 0.2577777777777778
121 0.9766666666666667 0.0033333333333332993 0.9633333333333334 0.003333333333333355 0.7122222222222223 0.2611111111111111
122 0.9755555555555555 0.0044444444444444176 0.9666666666666667 0.00666666666666671 0.7055555555555555 0.2611111111111111
123 0.98 0.0 0.9677777777777778 0.005555555555555591 0.6888888888888889 0.2733333333333333
124 0.9733333333333334 0.002222222222222181 0.97 0.007777777777777772 0.6888888888888889 0.2644444444444444
125 0.9722222222222223 0.0011111111111111183 0.9766666666666667 0.0033333333333332993 0.6855555555555556 0.2655555555555556
126 0.9711111111111111 0.0022222222222222365 0.9755555555555555 0.0 0.6977777777777777 0.26
127 0.9755555555555555 0.002222222222222181 0.9677777777777778 0.0011111111111111183 0.7144444444444444 0.24555555555555553
128 0.9688888888888889 0.004444444444444473 0.9655555555555555 0.005555555555555591 0.7166666666666667 0.24777777777777776
129 0.97 0.0011111111111111183 0.9677777777777778 0.003333333333333355 0.7166666666666667 0.25222222222222224
130 0.9688888888888889 0.0022222222222222365 0.9655555555555555 0.0011111111111111183 0.7177777777777778 0.2511111111111111
131 0.9666666666666667 0.004444444444444473 0.9711111111111111 0.0022222222222222365 0.721111111111111 0.23888888888888887
132 0.9655555555555555 0.003333333333333355 0.9755555555555555 0.0044444444444444176 0.711111111111111 0.24888888888888888
133 0.9744444444444444 0.007777777777777772 0.9766666666666667 0.010000000000000009 0.7211111111111111 0.25000000000000006
134 0.9766666666666666 0.0011111111111111183 0.9755555555555555 0.00888888888888889 0.7155555555555555 0.25333333333333335
135 0.9766666666666667 0.0033333333333332993 0.9822222222222222 0.011111111111111072 0.7055555555555556 0.26777777777777784
136 0.97 0.003333333333333355 0.98 0.006666666666666654 0.7055555555555556 0.2811111111111111
137 0.9722222222222222 0.0033333333333332993 0.9766666666666666 0.0011111111111111183 0.7266666666666667 0.2577777777777778
138 0.9655555555555555 0.003333333333333355 0.98 0.0 0.73 0.2544444444444445
139 0.9666666666666667 0.0022222222222222365 0.9822222222222222 0.004444444444444473 0.7288888888888889 0.24888888888888888
140 0.9688888888888889 0.0022222222222222365 0.981111111111111 0.0011111111111111183 0.7288888888888889 0.24000000000000002
141 0.9722222222222222 0.0033333333333332993 0.9822222222222222 0.0022222222222222365 0.7133333333333334 0.24666666666666665
142 0.9766666666666667 0.007777777777777772 0.9866666666666667 0.0 0.7 0.25333333333333335
143 0.9788888888888889 0.005555555555555536 0.9822222222222222 0.0 0.7 0.2644444444444444
144 0.98 0.00888888888888889 0.9777777777777777 0.0022222222222222365 0.6888888888888889 0.2733333333333333
145 0.9777777777777779 0.006666666666666654 0.9733333333333334 0.006666666666666654 0.6977777777777778 0.27111111111111114
146 0.9822222222222222 0.0022222222222222365 0.9688888888888889 0.006666666666666654 0.7077777777777777 0.27222222222222225
147 0.9722222222222222 0.0033333333333332993 0.9688888888888889 0.0022222222222222365 0.7077777777777777 0.2677777777777778
148 0.97 0.0011111111111111183 0.971111111111111 0.0044444444444444176 0.71 0.26555555555555554
149 0.9688888888888889 0.0022222222222222365 0.971111111111111 0.0044444444444444176 0.7144444444444444 0.25666666666666665
150 0.971111111111111 0.0044444444444444176 0.9788888888888889 0.0011111111111111183 0.7022222222222222 0.26
151 0.9755555555555555 0.0044444444444444176 0.9766666666666667 0.0033333333333332993 0.7011111111111111 0.2544444444444445
152 0.9788888888888889 0.005555555555555536 0.9733333333333334 0.0 0.6955555555555556 0.26888888888888884
153 0.981111111111111 0.005555555555555591 0.97 0.0011111111111111183 0.6811111111111111 0.2766666666666666
154 0.9822222222222222 0.004444444444444473 0.9722222222222222 0.0033333333333332993 0.6833333333333333 0.27444444444444444
155 0.9788888888888889 0.003333333333333355 0.9688888888888889 0.006666666666666654 0.6733333333333333 0.28222222222222226
156 0.971111111111111 0.0044444444444444176 0.9733333333333334 0.0 0.6722222222222222 0.2855555555555555
157 0.9677777777777777 0.007777777777777772 0.9733333333333334 0.0 0.6722222222222223 0.29
158 0.9688888888888889 0.006666666666666654 0.9688888888888889 0.0022222222222222365 0.6955555555555556 0.2755555555555556
159 0.9644444444444444 0.00666666666666671 0.9722222222222223 0.0011111111111111183 0.7011111111111111 0.27222222222222225
160 0.9733333333333334 0.0044444444444444176 0.9711111111111111 0.0 0.6955555555555556 0.2777777777777778
161 0.9777777777777777 0.0022222222222222365 0.971111111111111 0.0044444444444444176 0.7077777777777778 0.26333333333333336
162 0.9766666666666667 0.0033333333333332993 0.9733333333333334 0.002222222222222181 0.7066666666666667 0.25333333333333335
163 0.9777777777777777 0.0022222222222222365 0.9722222222222222 0.005555555555555536 0.7 0.2577777777777777
164 0.9755555555555555 0.006666666666666654 0.97 0.005555555555555536 0.7044444444444444 0.2488888888888889
165 0.9777777777777779 0.011111111111111127 0.9688888888888889 0.006666666666666654 0.7077777777777778 0.2411111111111111
166 0.9788888888888889 0.007777777777777772 0.971111111111111 0.00888888888888889 0.71 0.2388888888888889
167 0.9733333333333334 0.00888888888888889 0.9722222222222222 0.007777777777777772 0.711111111111111 0.24666666666666665
168 0.971111111111111 0.00888888888888889 0.9644444444444444 0.0022222222222222365 0.7122222222222222 0.25
169 0.97 0.003333333333333355 0.9666666666666667 0.0022222222222222365 0.72 0.24666666666666667
170 0.97 0.005555555555555536 0.9644444444444444 0.0 0.7188888888888889 0.25222222222222224
171 0.9711111111111111 0.0022222222222222365 0.9655555555555555 0.005555555555555591 0.7133333333333334 0.26666666666666666
172 0.971111111111111 0.0044444444444444176 0.9666666666666667 0.0 0.7033333333333334 0.26777777777777784
173 0.9722222222222223 0.0011111111111111183 0.9766666666666666 0.0011111111111111183 0.7066666666666667 0.2644444444444444
174 0.9755555555555555 0.002222222222222181 0.9711111111111111 0.0022222222222222365 0.7122222222222222 0.25222222222222224
175 0.9777777777777777 0.0022222222222222365 0.9688888888888889 0.0022222222222222365 0.7155555555555555 0.24444444444444444
176 0.9788888888888889 0.003333333333333355 0.9722222222222222 0.005555555555555536 0.72 0.23777777777777775
177 0.9788888888888889 0.005555555555555536 0.971111111111111 0.0044444444444444176 0.7088888888888889 0.24444444444444446
178 0.9822222222222223 0.00888888888888889 0.9688888888888889 0.006666666666666654 0.7244444444444444 0.23111111111111113
179 0.9766666666666667 0.005555555555555536 0.9788888888888889 0.0011111111111111183 0.7155555555555555 0.24666666666666665
180 0.9755555555555555 0.002222222222222181 0.9788888888888889 0.003333333333333355 0.72 0.23111111111111113
181 0.97 0.0011111111111111183 0.9777777777777779 0.006666666666666654 0.73 0.22111111111111115
182 0.97 0.005555555555555536 0.98 0.0022222222222222365 0.711111111111111 0.24666666666666665
183 0.9677777777777778 0.003333333333333355 0.9766666666666666 0.0011111111111111183 0.7044444444444444 0.2577777777777778
184 0.9722222222222223 0.0011111111111111183 0.9777777777777777 0.0 0.7022222222222223 0.2688888888888889
185 0.9755555555555555 0.002222222222222181 0.9755555555555555 0.0 0.6877777777777778 0.2811111111111111
186 0.9766666666666666 0.0011111111111111183 0.9766666666666667 0.005555555555555536 0.6822222222222223 0.27111111111111114
187 0.97 0.0011111111111111183 0.9744444444444444 0.007777777777777772 0.6922222222222223 0.26333333333333336
188 0.9722222222222222 0.0033333333333332993 0.9788888888888889 0.007777777777777772 0.6977777777777778 0.2511111111111111
189 0.97 0.003333333333333355 0.981111111111111 0.01222222222222219 0.7044444444444444 0.24222222222222223
190 0.9733333333333334 0.0044444444444444176 0.9777777777777779 0.011111111111111127 0.7022222222222222 0.24444444444444444
191 0.9733333333333334 0.002222222222222181 0.9733333333333334 0.0044444444444444176 0.7066666666666667 0.26
192 0.9766666666666667 0.0033333333333332993 0.9711111111111111 0.0022222222222222365 0.7133333333333334 0.24666666666666665
193 0.981111111111111 0.003333333333333355 0.97 0.005555555555555536 0.6977777777777778 0.25555555555555554
194 0.98 0.004444444444444473 0.9733333333333334 0.00888888888888889 0.7022222222222223 0.25333333333333335
195 0.9788888888888889 0.005555555555555536 0.9688888888888889 0.00888888888888889 0.7022222222222223 0.25333333333333335
196 0.9788888888888889 0.003333333333333355 0.9688888888888889 0.004444444444444473 0.6888888888888889 0.26888888888888884
197 0.9744444444444444 0.0011111111111110628 0.9722222222222222 0.0033333333333332993 0.68 0.2911111111111111
198 0.9766666666666666 0.0011111111111111183 0.9711111111111111 0.0022222222222222365 0.6866666666666668 0.2866666666666667
199 0.97 0.0011111111111111183 0.9744444444444444 0.010000000000000009 0.6866666666666666 0.28444444444444444
200 0.9677777777777778 0.0011111111111111183 0.971111111111111 0.013333333333333364 0.6933333333333334 0.27555555555555555
201 0.9711111111111111 0.0022222222222222365 0.9677777777777777 0.007777777777777772 0.7122222222222222 0.25666666666666665
202 0.9622222222222222 0.0022222222222222365 0.9677777777777777 0.007777777777777772 0.71 0.26333333333333336
203 0.9633333333333334 0.0011111111111111183 0.9655555555555555 0.0011111111111111183 0.6966666666666667 0.27444444444444444
204 0.9688888888888889 0.0022222222222222365 0.9666666666666667 0.004444444444444473 0.7033333333333334 0.26777777777777784
205 0.97 0.0011111111111111183 0.9622222222222222 0.004444444444444473 0.7066666666666667 0.26222222222222225
206 0.9722222222222223 0.0011111111111111183 0.971111111111111 0.006666666666666654 0.6977777777777778 0.2733333333333333
207 0.9744444444444444 0.0033333333333332993 0.9722222222222223 0.0011111111111111183 0.7044444444444444 0.25555555555555554
208 0.9744444444444444 0.0011111111111110628 0.9755555555555555 0.0 0.7077777777777777 0.25222222222222224
209 0.9688888888888889 0.004444444444444473 0.98 0.0022222222222222365 0.701111111111111 0.25666666666666665
210 0.9688888888888889 0.004444444444444473 0.98 0.004444444444444473 0.7088888888888889 0.26
211 0.9688888888888889 0.004444444444444473 0.9833333333333334 0.0011111111111111183 0.6933333333333334 0.27111111111111114
212 0.9677777777777778 0.003333333333333355 0.9833333333333334 0.003333333333333355 0.6911111111111111 0.27111111111111114
213 0.9688888888888889 0.011111111111111127 0.9777777777777777 0.0022222222222222365 0.6966666666666667 0.27444444444444444
214 0.9666666666666667 0.00666666666666671 0.9822222222222223 0.00888888888888889 0.6877777777777778 0.27888888888888885
215 0.9744444444444444 0.0011111111111110628 0.9811111111111112 0.007777777777777772 0.6877777777777778 0.27666666666666667
216 0.9755555555555555 0.002222222222222181 0.98 0.00888888888888889 0.6966666666666667 0.27222222222222225
217 0.9811111111111112 0.007777777777777772 0.9766666666666667 0.0033333333333332993 0.6877777777777778 0.2833333333333333
218 0.98 0.00888888888888889 0.9777777777777779 0.0044444444444444176 0.6822222222222223 0.2822222222222222
219 0.981111111111111 0.003333333333333355 0.9777777777777779 0.006666666666666654 0.6933333333333334 0.2644444444444444
220 0.9755555555555555 0.006666666666666654 0.9788888888888889 0.003333333333333355 0.6866666666666666 0.27555555555555555
221 0.9755555555555555 0.0 0.9855555555555555 0.0011111111111111183 0.6833333333333333 0.2766666666666666
222 0.9755555555555555 0.0 0.9877777777777779 0.003333333333333355 0.68 0.2733333333333333
223 0.97 0.005555555555555536 0.981111111111111 0.005555555555555591 0.6766666666666667 0.2788888888888889
224 0.9677777777777777 0.010000000000000009 0.9788888888888889 0.005555555555555536 0.6822222222222223 0.2688888888888889
225 0.9666666666666666 0.00888888888888889 0.9777777777777779 0.00888888888888889 0.6922222222222222 0.26555555555555554
226 0.9644444444444444 0.011111111111111072 0.9755555555555555 0.0044444444444444176 0.6888888888888889 0.27555555555555555
227 0.9611111111111111 0.007777777777777772 0.9733333333333334 0.006666666666666654 0.7022222222222222 0.2666666666666667
228 0.9688888888888889 0.0022222222222222365 0.9766666666666667 0.0033333333333332993 0.6944444444444444 0.27444444444444444
229 0.9633333333333334 0.0011111111111111183 0.9733333333333334 0.0 0.6977777777777777 0.2777777777777778
230 0.9622222222222223 0.00888888888888889 0.9722222222222223 0.0011111111111111183 0.6922222222222223 0.2788888888888889
231 0.9688888888888889 0.004444444444444473 0.9766666666666666 0.0011111111111111183 0.6766666666666666 0.29000000000000004
232 0.9666666666666667 0.004444444444444473 0.9855555555555555 0.0011111111111111183 0.6955555555555556 0.2755555555555556
233 0.9677777777777778 0.003333333333333355 0.9866666666666667 0.004444444444444473 0.6966666666666667 0.26555555555555554
234 0.9722222222222222 0.0033333333333332993 0.9877777777777779 0.0011111111111111183 0.7055555555555555 0.2611111111111111
235 0.971111111111111 0.006666666666666654 0.9788888888888889 0.005555555555555536 0.7111111111111111 0.25333333333333335
236 0.9755555555555555 0.006666666666666654 0.9755555555555555 0.0044444444444444176 0.7077777777777777 0.24999999999999997
237 0.9744444444444444 0.007777777777777772 0.9733333333333334 0.006666666666666654 0.71 0.25222222222222224
238 0.9744444444444444 0.0011111111111110628 0.9666666666666667 0.011111111111111072 0.6988888888888889 0.25666666666666665
239 0.9755555555555555 0.00888888888888889 0.9633333333333334 0.010000000000000009 0.6811111111111111 0.2677777777777778
240 0.9744444444444444 0.012222222222222245 0.9611111111111111 0.007777777777777772 0.6688888888888889 0.28444444444444444
241 0.9766666666666667 0.005555555555555536 0.9611111111111111 0.010000000000000009 0.6511111111111111 0.2977777777777778
242 0.9733333333333334 0.0044444444444444176 0.9622222222222222 0.013333333333333308 0.6455555555555555 0.31000000000000005
243 0.9722222222222222 0.005555555555555536 0.9733333333333334 0.00888888888888889 0.6577777777777778 0.30666666666666664
244 0.9666666666666667 0.0 0.971111111111111 0.0044444444444444176 0.6611111111111111 0.30333333333333334
245 0.9644444444444444 0.0022222222222222365 0.9733333333333334 0.0 0.6799999999999999 0.2822222222222222


==> Results/logs/self_transfer_catch_v4.dat <==
baseline std_baseline only_head std_only_head self_transfer_full_fine_tuning std_self_transfer_full_fine_tuning
0.16 0.013333333333333336 0.3622222222222222 0.07555555555555554 0.2833333333333333 0.17222222222222222
0.1622222222222222 0.013333333333333336 0.4388888888888889 0.003333333333333355 0.30666666666666664 0.12666666666666668
0.17666666666666667 0.0188888888888889 0.5422222222222223 0.06444444444444444 0.34444444444444444 0.07555555555555554
0.16666666666666669 0.006666666666666668 0.6733333333333333 0.11111111111111116 0.37222222222222223 0.025555555555555554
0.17888888888888888 0.009999999999999995 0.78 0.10222222222222221 0.3988888888888889 0.016666666666666663
0.18 0.0 0.8622222222222222 0.03555555555555556 0.3988888888888889 0.02777777777777779
0.17777777777777776 0.0022222222222222227 0.8944444444444445 0.025555555555555554 0.3888888888888889 0.05777777777777776
0.1988888888888889 0.0011111111111111183 0.9177777777777778 0.004444444444444473 0.3844444444444444 0.09555555555555556
0.20333333333333334 0.016666666666666663 0.9277777777777778 0.003333333333333355 0.3944444444444445 0.13000000000000003
0.19666666666666666 0.016666666666666677 0.9288888888888889 0.004444444444444473 0.3933333333333333 0.15555555555555556
0.19555555555555554 0.03333333333333334 0.9188888888888889 0.005555555555555536 0.40777777777777774 0.17222222222222222
0.2 0.039999999999999994 0.9144444444444444 0.0188888888888889 0.4288888888888889 0.1711111111111111
0.19777777777777777 0.04444444444444445 0.9066666666666667 0.011111111111111127 0.44777777777777783 0.17666666666666667
0.21 0.02111111111111111 0.9011111111111112 0.0011111111111111183 0.4833333333333334 0.16111111111111112
0.22444444444444445 0.0022222222222222227 0.9 0.004444444444444473 0.52 0.15555555555555556
0.2388888888888889 0.014444444444444454 0.8955555555555557 0.00888888888888889 0.54 0.15333333333333335
0.2633333333333333 0.03666666666666667 0.8977777777777778 0.013333333333333308 0.5366666666666666 0.16111111111111115
0.27666666666666667 0.043333333333333335 0.9 0.013333333333333308 0.5377777777777778 0.1577777777777778
0.28222222222222226 0.031111111111111117 0.8988888888888888 0.023333333333333373 0.5355555555555556 0.18444444444444444
0.2811111111111111 0.016666666666666663 0.8877777777777778 0.01666666666666672 0.5355555555555556 0.21111111111111114
0.2777777777777778 0.0022222222222222365 0.8922222222222222 0.010000000000000009 0.5411111111111111 0.2388888888888889
0.27666666666666667 0.0011111111111111183 0.8933333333333333 0.01777777777777778 0.5522222222222222 0.27444444444444444
0.27555555555555555 0.0022222222222222365 0.8866666666666667 0.0044444444444444176 0.5666666666666667 0.2711111111111111
0.30777777777777776 0.0011111111111111183 0.8833333333333333 0.010000000000000009 0.5766666666666667 0.27222222222222225
0.32555555555555554 0.025555555555555554 0.8888888888888888 0.024444444444444435 0.5788888888888889 0.26555555555555554
0.34444444444444444 0.015555555555555545 0.8833333333333333 0.021111111111111136 0.5833333333333334 0.2633333333333333
0.3688888888888889 0.033333333333333326 0.8922222222222222 0.0188888888888889 0.5955555555555556 0.25555555555555554
0.39444444444444443 0.034444444444444444 0.8944444444444444 0.016666666666666663 0.6055555555555556 0.24777777777777782
0.4033333333333333 0.03888888888888889 0.8966666666666667 0.005555555555555591 0.611111111111111 0.26
0.4011111111111111 0.03666666666666665 0.9066666666666667 0.002222222222222181 0.6255555555555555 0.25222222222222224
0.4411111111111111 0.03 0.8866666666666667 0.0 0.6177777777777778 0.25555555555555554
0.4555555555555556 0.031111111111111117 0.8833333333333333 0.0011111111111111183 0.6155555555555555 0.2733333333333333
0.4677777777777778 0.0188888888888889 0.8833333333333333 0.005555555555555536 0.6155555555555555 0.26
0.5022222222222222 0.02888888888888888 0.8822222222222222 0.015555555555555545 0.6222222222222222 0.2644444444444445
0.5066666666666667 0.031111111111111117 0.8877777777777778 0.010000000000000009 0.6355555555555555 0.2511111111111111
0.5 0.033333333333333326 0.8977777777777778 0.01777777777777778 0.6277777777777778 0.25222222222222224
0.4911111111111111 0.026666666666666672 0.8888888888888888 0.011111111111111127 0.6522222222222223 0.25222222222222224
0.5066666666666667 0.02888888888888888 0.89 0.010000000000000009 0.6511111111111111 0.24444444444444444
0.528888888888889 0.04222222222222222 0.8944444444444444 0.01222222222222219 0.6477777777777778 0.25222222222222224
0.5700000000000001 0.04777777777777775 0.89 0.007777777777777772 0.6311111111111111 0.2644444444444444
0.6088888888888888 0.04222222222222222 0.8844444444444444 0.00888888888888889 0.6311111111111111 0.2644444444444444
0.6388888888888888 0.02999999999999997 0.8955555555555555 0.00666666666666671 0.6144444444444445 0.27222222222222225
0.6366666666666667 0.003333333333333355 0.9033333333333333 0.0033333333333332993 0.6044444444444445 0.27555555555555555
0.65 0.010000000000000009 0.9088888888888889 0.0044444444444444176 0.6155555555555556 0.28444444444444444
0.6511111111111112 0.022222222222222202 0.9088888888888889 0.015555555555555545 0.6111111111111112 0.2755555555555556
0.6422222222222222 0.03111111111111109 0.9088888888888889 0.01777777777777778 0.6233333333333333 0.26333333333333336
0.6244444444444444 0.04666666666666669 0.8966666666666667 0.014444444444444426 0.6211111111111112 0.27444444444444444
0.6399999999999999 0.062222222222222234 0.8888888888888888 0.022222222222222202 0.6233333333333333 0.26999999999999996
0.6588888888888889 0.043333333333333335 0.8833333333333333 0.010000000000000009 0.62 0.26
0.6655555555555556 0.043333333333333335 0.8988888888888888 0.010000000000000009 0.6266666666666667 0.2755555555555556
0.7033333333333334 0.016666666666666663 0.9055555555555556 0.010000000000000009 0.6277777777777778 0.27444444444444444
0.7066666666666667 0.011111111111111072 0.9066666666666666 0.0 0.6322222222222222 0.27222222222222225
0.7166666666666667 0.010000000000000009 0.9055555555555556 0.007777777777777772 0.6255555555555555 0.28777777777777774
0.731111111111111 0.002222222222222181 0.8988888888888888 0.016666666666666663 0.6166666666666667 0.3011111111111111
0.7577777777777778 0.004444444444444473 0.8922222222222222 0.021111111111111136 0.6188888888888888 0.29
0.7666666666666667 0.01777777777777778 0.8866666666666667 0.01777777777777778 0.6033333333333333 0.3033333333333333
0.78 0.020000000000000018 0.8888888888888888 0.011111111111111127 0.6088888888888889 0.2933333333333334
0.7877777777777778 0.010000000000000009 0.8944444444444444 0.0011111111111111183 0.6322222222222222 0.2655555555555556
0.7755555555555556 0.0 0.8977777777777778 0.011111111111111072 0.63 0.2677777777777778
0.7755555555555556 0.004444444444444473 0.8999999999999999 0.011111111111111127 0.6433333333333333 0.2544444444444445
0.7744444444444445 0.003333333333333355 0.8966666666666667 0.003333333333333355 0.6377777777777778 0.26
0.7744444444444445 0.003333333333333355 0.8988888888888888 0.005555555555555591 0.6311111111111112 0.26666666666666666
0.7844444444444445 0.011111111111111127 0.8944444444444444 0.005555555555555591 0.6133333333333333 0.27111111111111114
0.8011111111111111 0.0011111111111110628 0.8888888888888888 0.0044444444444444176 0.6155555555555555 0.2644444444444444
0.8111111111111111 0.00666666666666671 0.8977777777777778 0.0022222222222222365 0.6144444444444445 0.2677777777777778
0.8177777777777777 0.002222222222222181 0.8977777777777778 0.0022222222222222365 0.6088888888888889 0.25333333333333335
0.8177777777777777 0.002222222222222181 0.9044444444444444 0.0044444444444444176 0.6177777777777778 0.24666666666666667
0.8188888888888889 0.007777777777777772 0.9011111111111111 0.012222222222222245 0.6311111111111112 0.2377777777777778
0.8222222222222222 0.00888888888888889 0.8922222222222222 0.021111111111111136 0.6244444444444444 0.24888888888888888
0.8244444444444444 0.015555555555555545 0.8888888888888888 0.0044444444444444176 0.6355555555555555 0.26
0.8333333333333333 0.013333333333333364 0.8866666666666667 0.002222222222222181 0.6322222222222222 0.2544444444444445
0.8366666666666667 0.0033333333333332993 0.8988888888888888 0.003333333333333355 0.64 0.26222222222222225
0.8288888888888889 0.004444444444444473 0.9022222222222223 0.006666666666666654 0.6244444444444445 0.28
0.8344444444444444 0.014444444444444482 0.9044444444444444 0.002222222222222181 0.6144444444444445 0.27888888888888885
0.8277777777777777 0.005555555555555591 0.8988888888888888 0.003333333333333355 0.6088888888888889 0.2866666666666666
0.8388888888888889 0.010000000000000009 0.9022222222222223 0.00888888888888889 0.6077777777777778 0.2833333333333333
0.8477777777777777 0.01222222222222219 0.8933333333333333 0.006666666666666654 0.6033333333333333 0.28777777777777774
0.8555555555555556 0.011111111111111127 0.8922222222222222 0.0011111111111111183 0.6177777777777778 0.2622222222222222
0.8744444444444444 0.014444444444444426 0.89 0.0033333333333332993 0.6266666666666667 0.25333333333333335
0.88 0.011111111111111072 0.8877777777777778 0.010000000000000009 0.6266666666666667 0.24222222222222226
0.8744444444444444 0.016666666666666663 0.8822222222222222 0.013333333333333308 0.6211111111111112 0.24555555555555558
0.8677777777777778 0.016666666666666663 0.8955555555555555 0.015555555555555545 0.6277777777777778 0.25888888888888895
0.8588888888888888 0.003333333333333355 0.8911111111111111 0.0022222222222222365 0.6333333333333333 0.2577777777777778
0.86 0.004444444444444473 0.8955555555555555 0.004444444444444473 0.6388888888888888 0.25666666666666665
0.8677777777777778 0.0011111111111111183 0.8955555555555557 0.00888888888888889 0.6377777777777778 0.2488888888888889
0.8722222222222222 0.018888888888888844 0.8999999999999999 0.00888888888888889 0.64 0.25333333333333335
0.8788888888888888 0.003333333333333355 0.8988888888888888 0.0011111111111111183 0.6288888888888888 0.24888888888888888
0.8833333333333333 0.014444444444444426 0.9011111111111112 0.003333333333333355 0.6177777777777778 0.26
0.8833333333333333 0.014444444444444426 0.9077777777777778 0.0011111111111111183 0.6133333333333333 0.2622222222222222
0.8811111111111112 0.003333333333333355 0.9011111111111111 0.007777777777777772 0.6255555555555555 0.26555555555555554
0.8755555555555556 0.006666666666666654 0.9055555555555556 0.007777777777777772 0.6333333333333333 0.2644444444444444
0.8822222222222222 0.013333333333333308 0.8966666666666667 0.01222222222222219 0.6311111111111112 0.28444444444444444
0.8911111111111112 0.00888888888888889 0.8866666666666667 0.0044444444444444176 0.6222222222222222 0.28888888888888886
0.8788888888888888 0.0011111111111111183 0.8911111111111111 0.015555555555555545 0.6133333333333333 0.2977777777777778
0.8944444444444444 0.003333333333333355 0.9011111111111112 0.016666666666666663 0.6055555555555555 0.3011111111111111
0.8933333333333333 0.00888888888888889 0.8955555555555555 0.013333333333333308 0.6255555555555556 0.2788888888888889
0.8866666666666667 0.011111111111111127 0.9044444444444444 0.0155555555555556 0.6322222222222222 0.2611111111111111
0.8822222222222222 0.015555555555555545 0.9 0.0022222222222222365 0.6455555555555555 0.25222222222222224
0.8833333333333333 0.012222222222222245 0.9011111111111111 0.005555555555555536 0.6366666666666666 0.25222222222222224
0.8833333333333333 0.0011111111111111183 0.9 0.0 0.6188888888888888 0.2611111111111111
0.8933333333333333 0.0022222222222222365 0.8999999999999999 0.011111111111111127 0.6177777777777778 0.2711111111111111
0.8922222222222222 0.0011111111111111183 0.9077777777777778 0.0188888888888889 0.6155555555555555 0.27999999999999997
0.9033333333333333 0.0033333333333332993 0.9122222222222223 0.014444444444444426 0.6333333333333333 0.27111111111111114
0.9044444444444444 0.002222222222222181 0.9188888888888889 0.0011111111111111183 0.6466666666666667 0.2733333333333333
0.9066666666666667 0.011111111111111127 0.9077777777777778 0.0011111111111111183 0.6633333333333333 0.2611111111111111
0.8988888888888888 0.014444444444444426 0.9122222222222223 0.003333333333333355 0.6622222222222223 0.26666666666666666
0.8922222222222222 0.0188888888888889 0.9155555555555556 0.0022222222222222365 0.6377777777777778 0.25555555555555554
0.8811111111111112 0.014444444444444426 0.9144444444444444 0.009999999999999953 0.6077777777777778 0.2633333333333333
0.8866666666666667 0.011111111111111127 0.9155555555555556 0.004444444444444473 0.5988888888888889 0.2677777777777778
0.8833333333333333 0.003333333333333355 0.9188888888888889 0.0011111111111111183 0.5944444444444444 0.27444444444444444
0.8966666666666667 0.0011111111111111183 0.9122222222222223 0.007777777777777772 0.59 0.26999999999999996
0.9066666666666667 0.002222222222222181 0.8966666666666667 0.003333333333333355 0.6222222222222222 0.26888888888888884
0.9122222222222223 0.0011111111111111183 0.8922222222222222 0.0011111111111111183 0.6255555555555555 0.26555555555555554
0.9055555555555556 0.0011111111111110628 0.8866666666666667 0.0044444444444444176 0.6422222222222222 0.24222222222222223
0.9044444444444444 0.0044444444444444176 0.8833333333333333 0.010000000000000009 0.6588888888888889 0.2388888888888889
0.8911111111111112 0.0044444444444444176 0.8933333333333333 0.0022222222222222365 0.6622222222222223 0.23777777777777778
0.8888888888888888 0.011111111111111127 0.89 0.005555555555555536 0.6544444444444445 0.2477777777777778
0.89 0.012222222222222245 0.8922222222222222 0.005555555555555536 0.6444444444444445 0.24000000000000002
0.8899999999999999 0.0188888888888889 0.8877777777777778 0.005555555555555536 0.6344444444444445 0.2633333333333333
0.89 0.02111111111111108 0.8855555555555555 0.010000000000000009 0.63 0.26555555555555554
0.8977777777777778 0.00888888888888889 0.8922222222222222 0.003333333333333355 0.62 0.25111111111111106
0.8977777777777778 0.0022222222222222365 0.8966666666666667 0.003333333333333355 0.6033333333333333 0.2677777777777778
0.9022222222222223 0.0 0.8866666666666667 0.011111111111111127 0.61 0.25888888888888895
0.9077777777777778 0.0011111111111111183 0.8955555555555555 0.015555555555555545 0.6133333333333333 0.24666666666666667
0.9011111111111111 0.007777777777777772 0.9 0.0 0.6233333333333333 0.2588888888888889
0.9077777777777778 0.012222222222222245 0.8944444444444445 0.010000000000000009 0.6333333333333333 0.2488888888888889
0.9111111111111112 0.00888888888888889 0.9088888888888889 0.0044444444444444176 0.6433333333333333 0.24111111111111114
0.9099999999999999 0.003333333333333355 0.9011111111111111 0.005555555555555536 0.6355555555555555 0.2511111111111111
0.9111111111111111 0.0022222222222222365 0.9033333333333333 0.02111111111111108 0.64 0.25333333333333335
0.9122222222222223 0.003333333333333355 0.9055555555555556 0.012222222222222245 0.6277777777777778 0.2544444444444445
0.9077777777777778 0.0011111111111111183 0.9077777777777778 0.010000000000000009 0.62 0.2577777777777778
0.8966666666666667 0.0011111111111111183 0.9044444444444445 0.01777777777777778 0.6188888888888888 0.2588888888888889
0.9011111111111111 0.005555555555555536 0.9077777777777778 0.010000000000000009 0.6188888888888889 0.25000000000000006
0.9044444444444444 0.002222222222222181 0.8911111111111112 0.00888888888888889 0.6155555555555556 0.2511111111111111
0.8999999999999999 0.011111111111111127 0.8966666666666667 0.016666666666666663 0.6255555555555555 0.25666666666666665
0.9033333333333333 0.010000000000000009 0.8933333333333333 0.013333333333333308 0.6133333333333333 0.2644444444444444
0.9077777777777778 0.005555555555555536 0.8977777777777778 0.0 0.6322222222222222 0.27222222222222225
0.8911111111111112 0.00888888888888889 0.9033333333333333 0.012222222222222245 0.6211111111111112 0.27666666666666667
0.9022222222222223 0.006666666666666654 0.9055555555555556 0.010000000000000009 0.6211111111111112 0.27666666666666667
0.8977777777777778 0.01777777777777778 0.8944444444444445 0.007777777777777772 0.6266666666666667 0.2755555555555556
0.9011111111111111 0.005555555555555536 0.8833333333333333 0.005555555555555536 0.6255555555555555 0.26555555555555554
0.8977777777777778 0.0022222222222222365 0.8899999999999999 0.0011111111111111183 0.6266666666666667 0.2577777777777778
0.9 0.0022222222222222365 0.8844444444444444 0.006666666666666654 0.6355555555555555 0.2622222222222222
0.9044444444444444 0.0044444444444444176 0.8811111111111112 0.003333333333333355 0.6433333333333333 0.2611111111111111
0.8988888888888888 0.0011111111111111183 0.8888888888888888 0.011111111111111127 0.6466666666666667 0.24666666666666665
0.8977777777777778 0.00888888888888889 0.8977777777777778 0.011111111111111072 0.65 0.24111111111111108
0.9011111111111111 0.012222222222222245 0.8988888888888888 0.007777777777777772 0.6488888888888888 0.2422222222222222
0.9088888888888889 0.011111111111111127 0.91 0.007777777777777772 0.6388888888888888 0.25666666666666665
0.9222222222222223 0.002222222222222181 0.9133333333333333 0.0022222222222222365 0.6211111111111111 0.26999999999999996
0.92 0.0 0.9133333333333333 0.0022222222222222365 0.611111111111111 0.2777777777777778
0.9144444444444444 0.0011111111111111183 0.9044444444444444 0.00888888888888889 0.6222222222222222 0.2644444444444445
0.9144444444444444 0.003333333333333355 0.8977777777777778 0.00666666666666671 0.6255555555555555 0.25222222222222224
0.8977777777777778 0.0 0.8977777777777778 0.004444444444444473 0.6311111111111111 0.24444444444444444
0.8877777777777778 0.007777777777777772 0.8833333333333333 0.012222222222222245 0.6411111111111112 0.2411111111111111
0.8888888888888888 0.00888888888888889 0.8866666666666667 0.0155555555555556 0.6288888888888889 0.2577777777777778
0.8811111111111112 0.0011111111111111183 0.8822222222222222 0.00888888888888889 0.6144444444444445 0.26555555555555554
0.8866666666666667 0.006666666666666654 0.8911111111111112 0.022222222222222202 0.6244444444444445 0.2733333333333333
0.8966666666666667 0.01222222222222219 0.8866666666666667 0.024444444444444435 0.6055555555555555 0.2677777777777778
0.8922222222222222 0.012222222222222245 0.8922222222222222 0.014444444444444426 0.5911111111111111 0.2755555555555556
0.8944444444444445 0.007777777777777772 0.8855555555555555 0.014444444444444482 0.6133333333333333 0.26
0.8999999999999999 0.006666666666666654 0.8844444444444445 0.0 0.6066666666666667 0.24444444444444446
0.8977777777777778 0.0022222222222222365 0.8933333333333333 0.006666666666666654 0.6144444444444445 0.23222222222222222
0.9022222222222223 0.006666666666666654 0.8966666666666667 0.007777777777777828 0.6177777777777778 0.24222222222222223
0.9133333333333333 0.013333333333333308 0.8977777777777778 0.013333333333333308 0.62 0.25555555555555554
0.9122222222222223 0.005555555555555591 0.9088888888888889 0.011111111111111127 0.63 0.25666666666666665
0.9111111111111111 0.004444444444444473 0.9066666666666667 0.006666666666666654 0.6288888888888889 0.2733333333333333
0.9088888888888889 0.0044444444444444176 0.8966666666666667 0.01222222222222219 0.6333333333333333 0.27555555555555555
0.9022222222222223 0.0044444444444444176 0.8966666666666667 0.016666666666666663 0.6377777777777778 0.2777777777777778
0.9011111111111112 0.0011111111111111183 0.8955555555555555 0.011111111111111072 0.6355555555555555 0.2733333333333333
0.89 0.005555555555555536 0.8933333333333333 0.006666666666666654 0.6322222222222222 0.27444444444444444
0.8977777777777778 0.0022222222222222365 0.8933333333333333 0.004444444444444473 0.6533333333333333 0.2577777777777778
0.8999999999999999 0.00888888888888889 0.8955555555555555 0.0022222222222222365 0.6622222222222223 0.24888888888888888
0.9088888888888889 0.0022222222222222365 0.8966666666666667 0.0011111111111111183 0.6588888888888889 0.24555555555555558
0.9055555555555556 0.0033333333333332993 0.8933333333333333 0.006666666666666654 0.6522222222222223 0.25666666666666665
0.9122222222222223 0.0011111111111111183 0.8977777777777778 0.004444444444444473 0.6322222222222222 0.2611111111111111
0.9111111111111112 0.00888888888888889 0.8944444444444444 0.016666666666666663 0.6088888888888889 0.27111111111111114
0.9111111111111111 0.004444444444444473 0.8966666666666667 0.009999999999999953 0.5966666666666667 0.2811111111111111
0.9144444444444444 0.005555555555555591 0.89 0.007777777777777772 0.6066666666666667 0.27111111111111114
0.9111111111111111 0.0022222222222222365 0.8933333333333333 0.0 0.6222222222222222 0.2577777777777778
0.9077777777777778 0.005555555555555536 0.8899999999999999 0.0011111111111111183 0.6388888888888888 0.24555555555555558
0.9055555555555556 0.005555555555555536 0.8922222222222222 0.007777777777777772 0.6366666666666667 0.23666666666666664
0.9077777777777778 0.0033333333333332993 0.8977777777777778 0.00888888888888889 0.6177777777777778 0.24444444444444444
0.9044444444444444 0.011111111111111127 0.9 0.0 0.5922222222222222 0.25888888888888895
0.9066666666666667 0.006666666666666654 0.8944444444444445 0.007777777777777772 0.5866666666666667 0.26222222222222225
0.9077777777777778 0.0033333333333332993 0.8888888888888888 0.00888888888888889 0.5766666666666667 0.2833333333333333
0.9055555555555556 0.012222222222222245 0.8855555555555555 0.0033333333333332993 0.5922222222222222 0.27444444444444444
0.9088888888888889 0.00888888888888889 0.8888888888888888 0.0 0.6011111111111112 0.2611111111111111
0.9077777777777778 0.016666666666666663 0.8855555555555555 0.007777777777777772 0.6211111111111112 0.26333333333333336
0.9066666666666667 0.011111111111111127 0.8911111111111112 0.00888888888888889 0.6344444444444445 0.24555555555555555
0.9077777777777778 0.014444444444444482 0.8955555555555555 0.020000000000000018 0.6477777777777778 0.2366666666666667
0.9066666666666667 0.013333333333333364 0.8911111111111111 0.01777777777777778 0.6622222222222223 0.23555555555555555
0.8955555555555555 0.022222222222222254 0.8933333333333333 0.0022222222222222365 0.6566666666666666 0.23444444444444443
0.8955555555555555 0.022222222222222254 0.8866666666666667 0.013333333333333364 0.6422222222222222 0.22666666666666668
0.8977777777777778 0.01777777777777778 0.8833333333333333 0.014444444444444426 0.6255555555555555 0.25
0.8944444444444444 0.01222222222222219 0.8777777777777778 0.015555555555555545 0.6244444444444445 0.24444444444444446
0.8955555555555555 0.00666666666666671 0.8877777777777778 0.0033333333333332993 0.6188888888888888 0.2588888888888889
0.8933333333333333 0.004444444444444473 0.8877777777777778 0.005555555555555536 0.6188888888888889 0.2633333333333333
0.8911111111111111 0.0 0.8911111111111112 0.00888888888888889 0.6455555555555555 0.25
0.8944444444444444 0.005555555555555591 0.9055555555555556 0.0011111111111110628 0.64 0.24444444444444446
0.8888888888888888 0.0044444444444444176 0.8833333333333333 0.0011111111111111183 0.65 0.24555555555555555
0.9099999999999999 0.003333333333333355 0.8933333333333333 0.006666666666666654 0.6488888888888888 0.2377777777777778
0.91 0.010000000000000009 0.8944444444444444 0.0011111111111111183 0.6355555555555555 0.26
0.9044444444444444 0.00888888888888889 0.8966666666666667 0.005555555555555591 0.6344444444444444 0.2722222222222222
0.8966666666666667 0.009999999999999953 0.9066666666666667 0.013333333333333364 0.62 0.27999999999999997
0.8999999999999999 0.006666666666666654 0.9077777777777778 0.007777777777777772 0.6177777777777778 0.28888888888888886
0.8933333333333333 0.013333333333333308 0.8977777777777778 0.01777777777777778 0.6233333333333333 0.26999999999999996
0.8899999999999999 0.016666666666666663 0.8933333333333333 0.004444444444444473 0.6188888888888888 0.2611111111111111
0.9011111111111112 0.014444444444444426 0.8944444444444444 0.003333333333333355 0.6244444444444445 0.2577777777777778
0.8988888888888888 0.016666666666666663 0.8933333333333333 0.011111111111111127 0.6411111111111111 0.2322222222222222
0.8866666666666667 0.006666666666666654 0.8988888888888888 0.0011111111111111183 0.6455555555555555 0.23666666666666666
0.8922222222222222 0.005555555555555536 0.8977777777777778 0.0022222222222222365 0.6366666666666667 0.2411111111111111
0.8855555555555555 0.0033333333333332993 0.8922222222222222 0.003333333333333355 0.6333333333333333 0.24666666666666667
0.8766666666666667 0.0011111111111111183 0.9011111111111112 0.003333333333333355 0.6277777777777778 0.25666666666666665
0.87 0.0033333333333332993 0.8977777777777778 0.00666666666666671 0.61 0.25222222222222224
0.8711111111111112 0.011111111111111127 0.8955555555555555 0.0 0.6055555555555555 0.2544444444444445
0.8711111111111112 0.0044444444444444176 0.9055555555555556 0.007777777777777772 0.6222222222222222 0.24222222222222223
0.8744444444444444 0.014444444444444426 0.8988888888888888 0.016666666666666663 0.6144444444444445 0.24333333333333332
0.8777777777777778 0.013333333333333308 0.8922222222222222 0.005555555555555536 0.6155555555555556 0.25333333333333335
0.89 0.010000000000000009 0.8899999999999999 0.0011111111111111183 0.6188888888888888 0.2544444444444444
0.8944444444444444 0.01222222222222219 0.8977777777777778 0.0022222222222222365 0.6133333333333333 0.25333333333333335
0.8844444444444444 0.006666666666666654 0.8977777777777778 0.004444444444444473 0.6088888888888888 0.24888888888888888
0.8866666666666667 0.002222222222222181 0.8933333333333333 0.00888888888888889 0.6022222222222222 0.2511111111111111
0.8799999999999999 0.00888888888888889 0.8955555555555555 0.004444444444444473 0.6022222222222222 0.24666666666666667
0.8766666666666667 0.016666666666666663 0.8944444444444445 0.010000000000000009 0.5944444444444444 0.25
0.8877777777777778 0.01666666666666672 0.8844444444444445 0.0022222222222222365 0.5877777777777777 0.26333333333333336
0.8944444444444444 0.01222222222222219 0.8922222222222222 0.005555555555555536 0.6033333333333334 0.25000000000000006
0.8977777777777778 0.011111111111111072 0.9033333333333333 0.005555555555555536 0.6111111111111112 0.2511111111111111
0.89 0.005555555555555536 0.9088888888888889 0.0044444444444444176 0.6077777777777778 0.24333333333333335
0.8944444444444444 0.0011111111111111183 0.9099999999999999 0.0011111111111111183 0.6277777777777778 0.25222222222222224
0.8911111111111111 0.0022222222222222365 0.9066666666666667 0.0044444444444444176 0.6366666666666667 0.25000000000000006
0.8999999999999999 0.006666666666666654 0.8922222222222222 0.005555555555555536 0.6388888888888888 0.2411111111111111
0.8966666666666667 0.007777777777777828 0.8933333333333333 0.0 0.6444444444444445 0.24222222222222226
0.9044444444444444 0.006666666666666654 0.8911111111111112 0.006666666666666654 0.6466666666666666 0.2422222222222222
0.9022222222222223 0.006666666666666654 0.8955555555555555 0.013333333333333308 0.6388888888888888 0.23888888888888887
0.8911111111111112 0.00888888888888889 0.9011111111111111 0.005555555555555536 0.6333333333333333 0.2488888888888889
0.8911111111111111 0.0022222222222222365 0.9099999999999999 0.003333333333333355 0.6411111111111111 0.24999999999999997
0.8922222222222222 0.003333333333333355 0.9033333333333333 0.007777777777777772 0.6355555555555555 0.2666666666666667
0.8888888888888888 0.0 0.9066666666666666 0.01777777777777778 0.64 0.26666666666666666
0.8966666666666667 0.014444444444444426 0.9133333333333333 0.028888888888888853 0.6366666666666667 0.2633333333333333
0.8944444444444444 0.005555555555555591 0.9122222222222223 0.01222222222222219 0.6422222222222222 0.2577777777777778
0.8944444444444444 0.0011111111111111183 0.9066666666666667 0.011111111111111127 0.6355555555555555 0.26
0.8911111111111111 0.0022222222222222365 0.9122222222222223 0.01222222222222219 0.6366666666666667 0.24333333333333335
0.89 0.007777777777777772 0.8966666666666667 0.0011111111111111183 0.6366666666666667 0.23888888888888887
0.8855555555555555 0.014444444444444482 0.8866666666666667 0.002222222222222181 0.6444444444444444 0.23333333333333334
0.8911111111111112 0.00888888888888889 0.8855555555555555 0.0033333333333332993 0.6555555555555556 0.2288888888888889
0.8955555555555557 0.00888888888888889 0.8833333333333333 0.003333333333333355 0.6655555555555556 0.21222222222222223

